Numerical performance of optimized Frolov lattices in tensor product reproducing kernel Sobolev spaces

In this paper, we deal with several aspects of the universal Frolov cubature method, that is known to achieve optimal asymptotic convergence rates in a broad range of function spaces. Even though every admissible lattice has this favorable asymptotic behavior, there are significant differences concerning the precise numerical behavior of the worst-case error. To this end, we propose new generating polynomials that promise a significant reduction of the integration error compared to the classical polynomials. Moreover, we develop a new algorithm to enumerate the Frolov points from non-orthogonal lattices for numerical cubature in the $d$-dimensional unit cube $[0,1]^d$. Finally, we study Sobolev spaces with anisotropic mixed smoothness and compact support in $[0,1]^d$ and derive explicit formulas for their reproducing kernels. This allows for the simulation of exact worst-case errors which numerically validate our theoretical results.

==> fig/FrolovKernelPlotR1.txt <==
0 0 0
0 0.0125 0
0 0.025 0
0 0.0375 0
0 0.05 0
0 0.0625 0
0 0.075 0
0 0.0875 0
0 0.1 0
0 0.1125 0
0 0.125 0
0 0.1375 0
0 0.15 0
0 0.1625 0
0 0.175 0
0 0.1875 0
0 0.2 0
0 0.2125 0
0 0.225 0
0 0.2375 0
0 0.25 0
0 0.2625 0
0 0.275 0
0 0.2875 0
0 0.3 0
0 0.3125 0
0 0.325 0
0 0.3375 0
0 0.35 0
0 0.3625 0
0 0.375 0
0 0.3875 0
0 0.4 0
0 0.4125 0
0 0.425 0
0 0.4375 0
0 0.45 0
0 0.4625 0
0 0.475 0
0 0.4875 0
0 0.5 0
0 0.5125 0
0 0.525 0
0 0.5375 0
0 0.55 0
0 0.5625 0
0 0.575 0
0 0.5875 0
0 0.6 0
0 0.6125 0
0 0.625 0
0 0.6375 0
0 0.65 0
0 0.6625 0
0 0.675 0
0 0.6875 0
0 0.7 0
0 0.7125 0
0 0.725 0
0 0.7375 0
0 0.75 0
0 0.7625 0
0 0.775 0
0 0.7875 0
0 0.8 0
0 0.8125 0
0 0.825 0
0 0.8375 0
0 0.85 0
0 0.8625 0
0 0.875 0
0 0.8875 0
0 0.9 0
0 0.9125 0
0 0.925 0
0 0.9375 0
0 0.95 0
0 0.9625 0
0 0.975 0
0 0.9875 0
0 1 0

0.0125 0 0
0.0125 0.0125 0.0123086
0.0125 0.025 0.0121181
0.0125 0.0375 0.0119284
0.0125 0.05 0.0117397
0.0125 0.0625 0.0115518
0.0125 0.075 0.0113649
0.0125 0.0875 0.0111788
0.0125 0.1 0.0109936
0.0125 0.1125 0.0108093
0.0125 0.125 0.0106259
0.0125 0.1375 0.0104434
0.0125 0.15 0.0102618
0.0125 0.1625 0.0100811
0.0125 0.175 0.00990124
0.0125 0.1875 0.00972229
0.0125 0.2 0.00954423
0.0125 0.2125 0.00936706
0.0125 0.225 0.00919078
0.0125 0.2375 0.00901539
0.0125 0.25 0.0088409
0.0125 0.2625 0.00866729
0.0125 0.275 0.00849457
0.0125 0.2875 0.00832274
0.0125 0.3 0.0081518
0.0125 0.3125 0.00798176
0.0125 0.325 0.0078126
0.0125 0.3375 0.00764433
0.0125 0.35 0.00747695
0.0125 0.3625 0.00731047
0.0125 0.375 0.00714487
0.0125 0.3875 0.00698016
0.0125 0.4 0.00681635
0.0125 0.4125 0.00665342
0.0125 0.425 0.00649138
0.0125 0.4375 0.00633024
0.0125 0.45 0.00616998
0.0125 0.4625 0.00601062
0.0125 0.475 0.00585214
0.0125 0.4875 0.00569456
0.0125 0.5 0.00553786
0.0125 0.5125 0.00538206
0.0125 0.525 0.00522714
0.0125 0.5375 0.00507312
0.0125 0.55 0.00491998
0.0125 0.5625 0.00476774
0.0125 0.575 0.00461638
0.0125 0.5875 0.00446592
0.0125 0.6 0.00431635
0.0125 0.6125 0.00416766
0.0125 0.625 0.00401987
0.0125 0.6375 0.00387297
0.0125 0.65 0.00372695
0.0125 0.6625 0.00358183
0.0125 0.675 0.0034376
0.0125 0.6875 0.00329426
0.0125 0.7 0.0031518
0.0125 0.7125 0.00301024
0.0125 0.725 0.00286957
0.0125 0.7375 0.00272979
0.0125 0.75 0.0025909
0.0125 0.7625 0.00245289
0.0125 0.775 0.00231578
0.0125 0.7875 0.00217956
0.0125 0.8 0.00204423
0.0125 0.8125 0.00190979
0.0125 0.825 0.00177624
0.0125 0.8375 0.00164358
0.0125 0.85 0.00151181
0.0125 0.8625 0.00138093
0.0125 0.875 0.00125094
0.0125 0.8875 0.00112184
0.0125 0.9 0.00099363
0.0125 0.9125 0.00086631
0.0125 0.925 0.000739881
0.0125 0.9375 0.000614342
0.0125 0.95 0.000489694
0.0125 0.9625 0.000365935
0.0125 0.975 0.000243066
0.0125 0.9875 0.000121088
0.0125 1 0

0.025 0 0
0.025 0.0125 0.0121181
0.025 0.025 0.0242379
0.025 0.0375 0.0238595
0.025 0.05 0.0234828
0.025 0.0625 0.0231079
0.025 0.075 0.0227348
0.025 0.0875 0.0223634
0.025 0.1 0.0219938
0.025 0.1125 0.0216259
0.025 0.125 0.0212598
0.025 0.1375 0.0208954
0.025 0.15 0.0205328
0.025 0.1625 0.020172
0.025 0.175 0.0198129
0.025 0.1875 0.0194556
0.025 0.2 0.0191
0.025 0.2125 0.0187462
0.025 0.225 0.0183941
0.025 0.2375 0.0180438
0.025 0.25 0.0176953
0.025 0.2625 0.0173485
0.025 0.275 0.0170035
0.025 0.2875 0.0166603
0.025 0.3 0.0163188
0.025 0.3125 0.015979
0.025 0.325 0.015641
0.025 0.3375 0.0153048
0.025 0.35 0.0149703
0.025 0.3625 0.0146376
0.025 0.375 0.0143066
0.025 0.3875 0.0139774
0.025 0.4 0.01365
0.025 0.4125 0.0133243
0.025 0.425 0.0130004
0.025 0.4375 0.0126782
0.025 0.45 0.0123578
0.025 0.4625 0.0120392
0.025 0.475 0.0117223
0.025 0.4875 0.0114071
0.025 0.5 0.0110937
0.025 0.5125 0.0107821
0.025 0.525 0.0104723
0.025 0.5375 0.0101642
0.025 0.55 0.00985781
0.025 0.5625 0.00955322
0.025 0.575 0.00925039
0.025 0.5875 0.00894932
0.025 0.6 0.00865
0.025 0.6125 0.00835244
0.025 0.625 0.00805664
0.025 0.6375 0.0077626
0.025 0.65 0.00747031
0.025 0.6625 0.00717979
0.025 0.675 0.00689102
0.025 0.6875 0.006604
0.025 0.7 0.00631875
0.025 0.7125 0.00603525
0.025 0.725 0.00575352
0.025 0.7375 0.00547354
0.025 0.75 0.00519531
0.025 0.7625 0.00491885
0.025 0.775 0.00464414
0.025 0.7875 0.00437119
0.025 0.8 0.0041
0.025 0.8125 0.00383057
0.025 0.825 0.00356289
0.025 0.8375 0.00329697
0.025 0.85 0.00303281
0.025 0.8625 0.00277041
0.025 0.875 0.00250977
0.025 0.8875 0.00225088
0.025 0.9 0.00199375
0.025 0.9125 0.00173838
0.025 0.925 0.00148477
0.025 0.9375 0.00123291
0.025 0.95 0.000982812
0.025 0.9625 0.000734473
0.025 0.975 0.000487891
0.025 0.9875 0.000243066
0.025 1 0

0.0375 0 0
0.0375 0.0125 0.0119284
0.0375 0.025 0.0238595
0.0375 0.0375 0.0357931
0.0375 0.05 0.0352294
0.0375 0.0625 0.0346682
0.0375 0.075 0.0341097
0.0375 0.0875 0.0335537
0.0375 0.1 0.0330004
0.0375 0.1125 0.0324496
0.0375 0.125 0.0319015
0.0375 0.1375 0.0313559
0.0375 0.15 0.030813
0.0375 0.1625 0.0302727
0.0375 0.175 0.029735
0.0375 0.1875 0.0291998
0.0375 0.2 0.0286673
0.0375 0.2125 0.0281374
0.0375 0.225 0.0276101
0.0375 0.2375 0.0270854
0.0375 0.25 0.0265633
0.0375 0.2625 0.0260437
0.0375 0.275 0.0255268
0.0375 0.2875 0.0250125
0.0375 0.3 0.0245008
0.0375 0.3125 0.0239917
0.0375 0.325 0.0234853
0.0375 0.3375 0.0229814
0.0375 0.35 0.0224801
0.0375 0.3625 0.0219814
0.0375 0.375 0.0214853
0.0375 0.3875 0.0209918
0.0375 0.4 0.020501
0.0375 0.4125 0.0200127
0.0375 0.425 0.019527
0.0375 0.4375 0.019044
0.0375 0.45 0.0185635
0.0375 0.4625 0.0180856
0.0375 0.475 0.0176104
0.0375 0.4875 0.0171377
0.0375 0.5 0.0166677
0.0375 0.5125 0.0162002
0.0375 0.525 0.0157354
0.0375 0.5375 0.0152731
0.0375 0.55 0.0148135
0.0375 0.5625 0.0143565
0.0375 0.575 0.013902
0.0375 0.5875 0.0134502
0.0375 0.6 0.013001
0.0375 0.6125 0.0125543
0.0375 0.625 0.0121103
0.0375 0.6375 0.0116689
0.0375 0.65 0.0112301
0.0375 0.6625 0.0107939
0.0375 0.675 0.0103603
0.0375 0.6875 0.00992925
0.0375 0.7 0.00950084
0.0375 0.7125 0.00907504
0.0375 0.725 0.00865184
0.0375 0.7375 0.00823124
0.0375 0.75 0.00781325
0.0375 0.7625 0.00739786
0.0375 0.775 0.00698507
0.0375 0.7875 0.00657489
0.0375 0.8 0.00616731
0.0375 0.8125 0.00576233
0.0375 0.825 0.00535995
0.0375 0.8375 0.00496018
0.0375 0.85 0.00456301
0.0375 0.8625 0.00416844
0.0375 0.875 0.00377648
0.0375 0.8875 0.00338712
0.0375 0.9 0.00300036
0.0375 0.9125 0.00261621
0.0375 0.925 0.00223465
0.0375 0.9375 0.0018557
0.0375 0.95 0.00147936
0.0375 0.9625 0.00110561
0.0375 0.975 0.000734473
0.0375 0.9875 0.000365935
0.0375 1 0

0.05 0 0
0.05 0.0125 0.0117397
0.05 0.025 0.0234828
0.05 0.0375 0.0352294
0.05 0.05 0.0469793
0.05 0.0625 0.0462327
0.05 0.075 0.0454895
0.05 0.0875 0.0447498
0.05 0.1 0.0440135
0.05 0.1125 0.0432806
0.05 0.125 0.0425511
0.05 0.1375 0.041825
0.05 0.15 0.0411024
0.05 0.1625 0.0403832
0.05 0.175 0.0396674
0.05 0.1875 0.0389551
0.05 0.2 0.0382462
0.05 0.2125 0.0375407
0.05 0.225 0.0368386
0.05 0.2375 0.0361399
0.05 0.25 0.0354447
0.05 0.2625 0.0347529
0.05 0.275 0.0340645
0.05 0.2875 0.0333796
0.05 0.3 0.0326981
0.05 0.3125 0.03202
0.05 0.325 0.0313453
0.05 0.3375 0.0306741
0.05 0.35 0.0300062
0.05 0.3625 0.0293419
0.05 0.375 0.0286809
0.05 0.3875 0.0280233
0.05 0.4 0.0273692
0.05 0.4125 0.0267185
0.05 0.425 0.0260713
0.05 0.4375 0.0254274
0.05 0.45 0.024787
0.05 0.4625 0.02415
0.05 0.475 0.0235165
0.05 0.4875 0.0228863
0.05 0.5 0.0222596
0.05 0.5125 0.0216363
0.05 0.525 0.0210165
0.05 0.5375 0.0204
0.05 0.55 0.019787
0.05 0.5625 0.0191774
0.05 0.575 0.0185713
0.05 0.5875 0.0179685
0.05 0.6 0.0173692
0.05 0.6125 0.0167733
0.05 0.625 0.0161809
0.05 0.6375 0.0155919
0.05 0.65 0.0150062
0.05 0.6625 0.0144241
0.05 0.675 0.0138453
0.05 0.6875 0.01327
0.05 0.7 0.0126981
0.05 0.7125 0.0121296
0.05 0.725 0.0115645
0.05 0.7375 0.0110029
0.05 0.75 0.0104447
0.05 0.7625 0.00988993
0.05 0.775 0.00933858
0.05 0.7875 0.00879066
0.05 0.8 0.00824615
0.05 0.8125 0.00770508
0.05 0.825 0.00716743
0.05 0.8375 0.0066332
0.05 0.85 0.0061024
0.05 0.8625 0.00557503
0.05 0.875 0.00505108
0.05 0.8875 0.00453056
0.05 0.9 0.00401346
0.05 0.9125 0.00349979
0.05 0.925 0.00298954
0.05 0.9375 0.00248272
0.05 0.95 0.00197933
0.05 0.9625 0.00147936
0.05 0.975 0.000982812
0.05 0.9875 0.000489694
0.05 1 0

0.0625 0 0
0.0625 0.0125 0.0115518
0.0625 0.025 0.0231079
0.0625 0.0375 0.0346682
0.0625 0.05 0.0462327
0.0625 0.0625 0.0578015
0.0625 0.075 0.0568744
0.0625 0.0875 0.0559516
0.0625 0.1 0.0550331
0.0625 0.1125 0.0541187
0.0625 0.125 0.0532086
0.0625 0.1375 0.0523027
0.0625 0.15 0.051401
0.0625 0.1625 0.0505035
0.0625 0.175 0.0496103
0.0625 0.1875 0.0487213
0.0625 0.2 0.0478365
0.0625 0.2125 0.046956
0.0625 0.225 0.0460797
0.0625 0.2375 0.0452076
0.0625 0.25 0.0443397
0.0625 0.2625 0.043476
0.0625 0.275 0.0426166
0.0625 0.2875 0.0417614
0.0625 0.3 0.0409105
0.0625 0.3125 0.0400637
0.0625 0.325 0.0392212
0.0625 0.3375 0.0383829
0.0625 0.35 0.0375488
0.0625 0.3625 0.036719
0.0625 0.375 0.0358934
0.0625 0.3875 0.035072
0.0625 0.4 0.0342548
0.0625 0.4125 0.0334419
0.0625 0.425 0.0326332
0.0625 0.4375 0.0318287
0.0625 0.45 0.0310284
0.0625 0.4625 0.0302324
0.0625 0.475 0.0294405
0.0625 0.4875 0.028653
0.0625 0.5 0.0278696
0.0625 0.5125 0.0270905
0.0625 0.525 0.0263155
0.0625 0.5375 0.0255449
0.0625 0.55 0.0247784
0.0625 0.5625 0.0240162
0.0625 0.575 0.0232582
0.0625 0.5875 0.0225044
0.0625 0.6 0.0217548
0.0625 0.6125 0.0210095
0.0625 0.625 0.0202684
0.0625 0.6375 0.0195315
0.0625 0.65 0.0187988
0.0625 0.6625 0.0180704
0.0625 0.675 0.0173462
0.0625 0.6875 0.0166262
0.0625 0.7 0.0159105
0.0625 0.7125 0.0151989
0.0625 0.725 0.0144916
0.0625 0.7375 0.0137885
0.0625 0.75 0.0130897
0.0625 0.7625 0.0123951
0.0625 0.775 0.0117047
0.0625 0.7875 0.0110185
0.0625 0.8 0.0103365
0.0625 0.8125 0.00965881
0.0625 0.825 0.00898531
0.0625 0.8375 0.00831604
0.0625 0.85 0.00765099
0.0625 0.8625 0.00699017
0.0625 0.875 0.00633357
0.0625 0.8875 0.0056812
0.0625 0.9 0.00503305
0.0625 0.9125 0.00438913
0.0625 0.925 0.00374944
0.0625 0.9375 0.00311397
0.0625 0.95 0.00248272
0.0625 0.9625 0.0018557
0.0625 0.975 0.00123291
0.0625 0.9875 0.000614342
0.0625 1 0

0.075 0 0
0.075 0.0125 0.0113649
0.075 0.025 0.0227348
0.075 0.0375 0.0341097
0.075 0.05 0.0454895
0.075 0.0625 0.0568744
0.075 0.075 0.0682643
0.075 0.0875 0.0671592
0.075 0.1 0.0660591
0.075 0.1125 0.064964
0.075 0.125 0.0638739
0.075 0.1375 0.0627889
0.075 0.15 0.0617088
0.075 0.1625 0.0606337
0.075 0.175 0.0595636
0.075 0.1875 0.0584985
0.075 0.2 0.0574385
0.075 0.2125 0.0563834
0.075 0.225 0.0553333
0.075 0.2375 0.0542883
0.075 0.25 0.0532482
0.075 0.2625 0.0522131
0.075 0.275 0.0511831
0.075 0.2875 0.050158
0.075 0.3 0.049138
0.075 0.3125 0.0481229
0.075 0.325 0.0471129
0.075 0.3375 0.0461079
0.075 0.35 0.0451078
0.075 0.3625 0.0441128
0.075 0.375 0.0431227
0.075 0.3875 0.0421377
0.075 0.4 0.0411577
0.075 0.4125 0.0401827
0.075 0.425 0.0392127
0.075 0.4375 0.0382476
0.075 0.45 0.0372876
0.075 0.4625 0.0363326
0.075 0.475 0.0353826
0.075 0.4875 0.0344376
0.075 0.5 0.0334976
0.075 0.5125 0.0325626
0.075 0.525 0.0316326
0.075 0.5375 0.0307076
0.075 0.55 0.0297876
0.075 0.5625 0.0288726
0.075 0.575 0.0279627
0.075 0.5875 0.0270577
0.075 0.6 0.0261577
0.075 0.6125 0.0252627
0.075 0.625 0.0243727
0.075 0.6375 0.0234878
0.075 0.65 0.0226078
0.075 0.6625 0.0217329
0.075 0.675 0.0208629
0.075 0.6875 0.0199979
0.075 0.7 0.019138
0.075 0.7125 0.018283
0.075 0.725 0.0174331
0.075 0.7375 0.0165881
0.075 0.75 0.0157482
0.075 0.7625 0.0149133
0.075 0.775 0.0140833
0.075 0.7875 0.0132584
0.075 0.8 0.0124385
0.075 0.8125 0.0116235
0.075 0.825 0.0108136
0.075 0.8375 0.0100087
0.075 0.85 0.00920877
0.075 0.8625 0.00841386
0.075 0.875 0.00762395
0.075 0.8875 0.00683904
0.075 0.9 0.00605913
0.075 0.9125 0.00528423
0.075 0.925 0.00451433
0.075 0.9375 0.00374944
0.075 0.95 0.00298954
0.075 0.9625 0.00223465
0.075 0.975 0.00148477
0.075 0.9875 0.000739881
0.075 1 0

0.0875 0 0
0.0875 0.0125 0.0111788
0.0875 0.025 0.0223634
0.0875 0.0375 0.0335537
0.0875 0.05 0.0447498
0.0875 0.0625 0.0559516
0.0875 0.075 0.0671592
0.0875 0.0875 0.0783726
0.0875 0.1 0.0770917
0.0875 0.1125 0.0758166
0.0875 0.125 0.0745472
0.0875 0.1375 0.0732836
0.0875 0.15 0.0720258
0.0875 0.1625 0.0707737
0.0875 0.175 0.0695273
0.0875 0.1875 0.0682867
0.0875 0.2 0.0670519
0.0875 0.2125 0.0658229
0.0875 0.225 0.0645996
0.0875 0.2375 0.063382
0.0875 0.25 0.0621702
0.0875 0.2625 0.0609642
0.0875 0.275 0.0597639
0.0875 0.2875 0.0585694
0.0875 0.3 0.0573806
0.0875 0.3125 0.0561977
0.0875 0.325 0.0550204
0.0875 0.3375 0.0538489
0.0875 0.35 0.0526832
0.0875 0.3625 0.0515232
0.0875 0.375 0.050369
0.0875 0.3875 0.0492206
0.0875 0.4 0.0480779
0.0875 0.4125 0.0469409
0.0875 0.425 0.0458098
0.0875 0.4375 0.0446844
0.0875 0.45 0.0435647
0.0875 0.4625 0.0424508
0.0875 0.475 0.0413426
0.0875 0.4875 0.0402403
0.0875 0.5 0.0391436
0.0875 0.5125 0.0380528
0.0875 0.525 0.0369676
0.0875 0.5375 0.0358883
0.0875 0.55 0.0348147
0.0875 0.5625 0.0337469
0.0875 0.575 0.0326848
0.0875 0.5875 0.0316284
0.0875 0.6 0.0305779
0.0875 0.6125 0.0295331
0.0875 0.625 0.028494
0.0875 0.6375 0.0274607
0.0875 0.65 0.0264332
0.0875 0.6625 0.0254114
0.0875 0.675 0.0243954
0.0875 0.6875 0.0233852
0.0875 0.7 0.0223806
0.0875 0.7125 0.0213819
0.0875 0.725 0.0203889
0.0875 0.7375 0.0194017
0.0875 0.75 0.0184202
0.0875 0.7625 0.0174445
0.0875 0.775 0.0164746
0.0875 0.7875 0.0155104
0.0875 0.8 0.0145519
0.0875 0.8125 0.0135992
0.0875 0.825 0.0126523
0.0875 0.8375 0.0117112
0.0875 0.85 0.0107758
0.0875 0.8625 0.0098461
0.0875 0.875 0.00892221
0.0875 0.8875 0.00800408
0.0875 0.9 0.00709171
0.0875 0.9125 0.00618509
0.0875 0.925 0.00528423
0.0875 0.9375 0.00438913
0.0875 0.95 0.00349979
0.0875 0.9625 0.00261621
0.0875 0.975 0.00173838
0.0875 0.9875 0.00086631
0.0875 1 0

0.1 0 0
0.1 0.0125 0.0109936
0.1 0.025 0.0219938
0.1 0.0375 0.0330004
0.1 0.05 0.0440135
0.1 0.0625 0.0550331
0.1 0.075 0.0660591
0.1 0.0875 0.0770917
0.1 0.1 0.0881308
0.1 0.1125 0.0866763
0.1 0.125 0.0852284
0.1 0.1375 0.0837869
0.1 0.15 0.0823519
0.1 0.1625 0.0809234
0.1 0.175 0.0795014
0.1 0.1875 0.0780859
0.1 0.2 0.0766769
0.1 0.2125 0.0752744
0.1 0.225 0.0738784
0.1 0.2375 0.0724888
0.1 0.25 0.0711058
0.1 0.2625 0.0697292
0.1 0.275 0.0683591
0.1 0.2875 0.0669956
0.1 0.3 0.0656385
0.1 0.3125 0.0642879
0.1 0.325 0.0629437
0.1 0.3375 0.0616061
0.1 0.35 0.060275
0.1 0.3625 0.0589504
0.1 0.375 0.0576322
0.1 0.3875 0.0563206
0.1 0.4 0.0550154
0.1 0.4125 0.0537167
0.1 0.425 0.0524245
0.1 0.4375 0.0511388
0.1 0.45 0.0498596
0.1 0.4625 0.0485869
0.1 0.475 0.0473207
0.1 0.4875 0.0460609
0.1 0.5 0.0448077
0.1 0.5125 0.0435609
0.1 0.525 0.0423207
0.1 0.5375 0.0410869
0.1 0.55 0.0398596
0.1 0.5625 0.0386388
0.1 0.575 0.0374245
0.1 0.5875 0.0362167
0.1 0.6 0.0350154
0.1 0.6125 0.0338206
0.1 0.625 0.0326322
0.1 0.6375 0.0314504
0.1 0.65 0.030275
0.1 0.6625 0.0291061
0.1 0.675 0.0279438
0.1 0.6875 0.0267879
0.1 0.7 0.0256385
0.1 0.7125 0.0244956
0.1 0.725 0.0233591
0.1 0.7375 0.0222292
0.1 0.75 0.0211058
0.1 0.7625 0.0199888
0.1 0.775 0.0188784
0.1 0.7875 0.0177744
0.1 0.8 0.0166769
0.1 0.8125 0.0155859
0.1 0.825 0.0145014
0.1 0.8375 0.0134234
0.1 0.85 0.0123519
0.1 0.8625 0.0112869
0.1 0.875 0.0102284
0.1 0.8875 0.00917632
0.1 0.9 0.00813077
0.1 0.9125 0.00709171
0.1 0.925 0.00605913
0.1 0.9375 0.00503305
0.1 0.95 0.00401346
0.1 0.9625 0.00300036
0.1 0.975 0.00199375
0.1 0.9875 0.00099363
0.1 1 0

0.1125 0 0
0.1125 0.0125 0.0108093
0.1125 0.025 0.0216259
0.1125 0.0375 0.0324496
0.1125 0.05 0.0432806
0.1125 0.0625 0.0541187
0.1125 0.075 0.064964
0.1125 0.0875 0.0758166
0.1125 0.1 0.0866763
0.1125 0.1125 0.0975433
0.1125 0.125 0.0959174
0.1125 0.1375 0.0942987
0.1125 0.15 0.0926873
0.1125 0.1625 0.091083
0.1125 0.175 0.089486
0.1125 0.1875 0.0878961
0.1125 0.2 0.0863135
0.1125 0.2125 0.084738
0.1125 0.225 0.0831697
0.1125 0.2375 0.0816087
0.1125 0.25 0.0800548
0.1125 0.2625 0.0785082
0.1125 0.275 0.0769687
0.1125 0.2875 0.0754365
0.1125 0.3 0.0739114
0.1125 0.3125 0.0723936
0.1125 0.325 0.0708829
0.1125 0.3375 0.0693795
0.1125 0.35 0.0678832
0.1125 0.3625 0.0663942
0.1125 0.375 0.0649123
0.1125 0.3875 0.0634376
0.1125 0.4 0.0619702
0.1125 0.4125 0.0605099
0.1125 0.425 0.0590569
0.1125 0.4375 0.057611
0.1125 0.45 0.0561724
0.1125 0.4625 0.0547409
0.1125 0.475 0.0533167
0.1125 0.4875 0.0518996
0.1125 0.5 0.0504898
0.1125 0.5125 0.0490871
0.1125 0.525 0.0476917
0.1125 0.5375 0.0463034
0.1125 0.55 0.0449224
0.1125 0.5625 0.0435485
0.1125 0.575 0.0421819
0.1125 0.5875 0.0408224
0.1125 0.6 0.0394702
0.1125 0.6125 0.0381251
0.1125 0.625 0.0367873
0.1125 0.6375 0.0354567
0.1125 0.65 0.0341332
0.1125 0.6625 0.032817
0.1125 0.675 0.0315079
0.1125 0.6875 0.0302061
0.1125 0.7 0.0289114
0.1125 0.7125 0.027624
0.1125 0.725 0.0263437
0.1125 0.7375 0.0250707
0.1125 0.75 0.0238048
0.1125 0.7625 0.0225462
0.1125 0.775 0.0212947
0.1125 0.7875 0.0200505
0.1125 0.8 0.0188135
0.1125 0.8125 0.0175836
0.1125 0.825 0.016361
0.1125 0.8375 0.0151455
0.1125 0.85 0.0139373
0.1125 0.8625 0.0127362
0.1125 0.875 0.0115424
0.1125 0.8875 0.0103558
0.1125 0.9 0.00917632
0.1125 0.9125 0.00800408
0.1125 0.925 0.00683904
0.1125 0.9375 0.0056812
0.1125 0.95 0.00453056
0.1125 0.9625 0.00338712
0.1125 0.975 0.00225088
0.1125 0.9875 0.00112184
0.1125 1 0

0.125 0 0
0.125 0.0125 0.0106259
0.125 0.025 0.0212598
0.125 0.0375 0.0319015
0.125 0.05 0.0425511
0.125 0.0625 0.0532086
0.125 0.075 0.0638739
0.125 0.0875 0.0745472
0.125 0.1 0.0852284
0.125 0.1125 0.0959174
0.125 0.125 0.106614
0.125 0.1375 0.104819
0.125 0.15 0.103032
0.125 0.1625 0.101252
0.125 0.175 0.0994809
0.125 0.1875 0.0977173
0.125 0.2 0.0959615
0.125 0.2125 0.0942137
0.125 0.225 0.0924737
0.125 0.2375 0.0907416
0.125 0.25 0.0890174
0.125 0.2625 0.0873011
0.125 0.275 0.0855927
0.125 0.2875 0.0838922
0.125 0.3 0.0821995
0.125 0.3125 0.0805148
0.125 0.325 0.0788379
0.125 0.3375 0.0771689
0.125 0.35 0.0755078
0.125 0.3625 0.0738546
0.125 0.375 0.0722093
0.125 0.3875 0.0705719
0.125 0.4 0.0689423
0.125 0.4125 0.0673207
0.125 0.425 0.0657069
0.125 0.4375 0.064101
0.125 0.45 0.062503
0.125 0.4625 0.0609129
0.125 0.475 0.0593307
0.125 0.4875 0.0577563
0.125 0.5 0.0561899
0.125 0.5125 0.0546313
0.125 0.525 0.0530807
0.125 0.5375 0.0515379
0.125 0.55 0.050003
0.125 0.5625 0.048476
0.125 0.575 0.0469569
0.125 0.5875 0.0454457
0.125 0.6 0.0439423
0.125 0.6125 0.0424469
0.125 0.625 0.0409593
0.125 0.6375 0.0394796
0.125 0.65 0.0380078
0.125 0.6625 0.0365439
0.125 0.675 0.0350879
0.125 0.6875 0.0336398
0.125 0.7 0.0321995
0.125 0.7125 0.0307672
0.125 0.725 0.0293427
0.125 0.7375 0.0279261
0.125 0.75 0.0265174
0.125 0.7625 0.0251166
0.125 0.775 0.0237237
0.125 0.7875 0.0223387
0.125 0.8 0.0209615
0.125 0.8125 0.0195923
0.125 0.825 0.0182309
0.125 0.8375 0.0168774
0.125 0.85 0.0155319
0.125 0.8625 0.0141941
0.125 0.875 0.0128643
0.125 0.8875 0.0115424
0.125 0.9 0.0102284
0.125 0.9125 0.00892221
0.125 0.925 0.00762395
0.125 0.9375 0.00633357
0.125 0.95 0.00505108
0.125 0.9625 0.00377648
0.125 0.975 0.00250977
0.125 0.9875 0.00125094
0.125 1 0

0.1375 0 0
0.1375 0.0125 0.0104434
0.1375 0.025 0.0208954
0.1375 0.0375 0.0313559
0.1375 0.05 0.041825
0.1375 0.0625 0.0523027
0.1375 0.075 0.0627889
0.1375 0.0875 0.0732836
0.1375 0.1 0.0837869
0.1375 0.1125 0.0942987
0.1375 0.125 0.104819
0.1375 0.1375 0.115348
0.1375 0.15 0.113386
0.1375 0.1625 0.111432
0.1375 0.175 0.109486
0.1375 0.1875 0.107549
0.1375 0.2 0.105621
0.1375 0.2125 0.103701
0.1375 0.225 0.10179
0.1375 0.2375 0.0998876
0.1375 0.25 0.0979935
0.1375 0.2625 0.096108
0.1375 0.275 0.094231
0.1375 0.2875 0.0923626
0.1375 0.3 0.0905028
0.1375 0.3125 0.0886515
0.1375 0.325 0.0868087
0.1375 0.3375 0.0849745
0.1375 0.35 0.0831488
0.1375 0.3625 0.0813317
0.1375 0.375 0.0795232
0.1375 0.3875 0.0777232
0.1375 0.4 0.0759317
0.1375 0.4125 0.0741488
0.1375 0.425 0.0723745
0.1375 0.4375 0.0706087
0.1375 0.45 0.0688515
0.1375 0.4625 0.0671028
0.1375 0.475 0.0653627
0.1375 0.4875 0.0636311
0.1375 0.5 0.0619081
0.1375 0.5125 0.0601936
0.1375 0.525 0.0584877
0.1375 0.5375 0.0567903
0.1375 0.55 0.0551015
0.1375 0.5625 0.0534212
0.1375 0.575 0.0517495
0.1375 0.5875 0.0500863
0.1375 0.6 0.0484317
0.1375 0.6125 0.0467857
0.1375 0.625 0.0451482
0.1375 0.6375 0.0435192
0.1375 0.65 0.0418988
0.1375 0.6625 0.040287
0.1375 0.675 0.0386837
0.1375 0.6875 0.037089
0.1375 0.7 0.0355028
0.1375 0.7125 0.0339251
0.1375 0.725 0.032356
0.1375 0.7375 0.0307955
0.1375 0.75 0.0292435
0.1375 0.7625 0.0277001
0.1375 0.775 0.0261652
0.1375 0.7875 0.0246389
0.1375 0.8 0.0231212
0.1375 0.8125 0.0216119
0.1375 0.825 0.0201113
0.1375 0.8375 0.0186192
0.1375 0.85 0.0171356
0.1375 0.8625 0.0156606
0.1375 0.875 0.0141941
0.1375 0.8875 0.0127362
0.1375 0.9 0.0112869
0.1375 0.9125 0.0098461
0.1375 0.925 0.00841386
0.1375 0.9375 0.00699017
0.1375 0.95 0.00557503
0.1375 0.9625 0.00416844
0.1375 0.975 0.00277041
0.1375 0.9875 0.00138093
0.1375 1 0

0.15 0 0
0.15 0.0125 0.0102618
0.15 0.025 0.0205328
0.15 0.0375 0.030813
0.15 0.05 0.0411024
0.15 0.0625 0.051401
0.15 0.075 0.0617088
0.15 0.0875 0.0720258
0.15 0.1 0.0823519
0.15 0.1125 0.0926873
0.15 0.125 0.103032
0.15 0.1375 0.113386
0.15 0.15 0.123749
0.15 0.1625 0.121621
0.15 0.175 0.119502
0.15 0.1875 0.117393
0.15 0.2 0.115292
0.15 0.2125 0.113201
0.15 0.225 0.111119
0.15 0.2375 0.109047
0.15 0.25 0.106983
0.15 0.2625 0.104929
0.15 0.275 0.102884
0.15 0.2875 0.100848
0.15 0.3 0.0988212
0.15 0.3125 0.0968036
0.15 0.325 0.0947953
0.15 0.3375 0.0927962
0.15 0.35 0.0908063
0.15 0.3625 0.0888255
0.15 0.375 0.086854
0.15 0.3875 0.0848916
0.15 0.4 0.0829385
0.15 0.4125 0.0809945
0.15 0.425 0.0790597
0.15 0.4375 0.0771342
0.15 0.45 0.0752178
0.15 0.4625 0.0733106
0.15 0.475 0.0714126
0.15 0.4875 0.0695238
0.15 0.5 0.0676442
0.15 0.5125 0.0657738
0.15 0.525 0.0639126
0.15 0.5375 0.0620606
0.15 0.55 0.0602178
0.15 0.5625 0.0583842
0.15 0.575 0.0565597
0.15 0.5875 0.0547445
0.15 0.6 0.0529385
0.15 0.6125 0.0511416
0.15 0.625 0.049354
0.15 0.6375 0.0475755
0.15 0.65 0.0458063
0.15 0.6625 0.0440462
0.15 0.675 0.0422953
0.15 0.6875 0.0405536
0.15 0.7 0.0388212
0.15 0.7125 0.0370979
0.15 0.725 0.0353838
0.15 0.7375 0.0336789
0.15 0.75 0.0319832
0.15 0.7625 0.0302967
0.15 0.775 0.0286194
0.15 0.7875 0.0269512
0.15 0.8 0.0252923
0.15 0.8125 0.0236426
0.15 0.825 0.022002
0.15 0.8375 0.0203707
0.15 0.85 0.0187486
0.15 0.8625 0.0171356
0.15 0.875 0.0155319
0.15 0.8875 0.0139373
0.15 0.9 0.0123519
0.15 0.9125 0.0107758
0.15 0.925 0.00920877
0.15 0.9375 0.00765099
0.15 0.95 0.0061024
0.15 0.9625 0.00456301
0.15 0.975 0.00303281
0.15 0.9875 0.00151181
0.15 1 0

0.1625 0 0
0.1625 0.0125 0.0100811
0.1625 0.025 0.020172
0.1625 0.0375 0.0302727
0.1625 0.05 0.0403832
0.1625 0.0625 0.0505035
0.1625 0.075 0.0606337
0.1625 0.0875 0.0707737
0.1625 0.1 0.0809234
0.1625 0.1125 0.091083
0.1625 0.125 0.101252
0.1625 0.1375 0.111432
0.1625 0.15 0.121621
0.1625 0.1625 0.13182
0.1625 0.175 0.129528
0.1625 0.1875 0.127247
0.1625 0.2 0.124975
0.1625 0.2125 0.122713
0.1625 0.225 0.120461
0.1625 0.2375 0.118219
0.1625 0.25 0.115986
0.1625 0.2625 0.113764
0.1625 0.275 0.111551
0.1625 0.2875 0.109348
0.1625 0.3 0.107155
0.1625 0.3125 0.104971
0.1625 0.325 0.102798
0.1625 0.3375 0.100634
0.1625 0.35 0.0984801
0.1625 0.3625 0.096336
0.1625 0.375 0.0942017
0.1625 0.3875 0.0920772
0.1625 0.4 0.0899625
0.1625 0.4125 0.0878576
0.1625 0.425 0.0857626
0.1625 0.4375 0.0836774
0.1625 0.45 0.081602
0.1625 0.4625 0.0795364
0.1625 0.475 0.0774806
0.1625 0.4875 0.0754346
0.1625 0.5 0.0733984
0.1625 0.5125 0.0713721
0.1625 0.525 0.0693556
0.1625 0.5375 0.0673489
0.1625 0.55 0.065352
0.1625 0.5625 0.0633649
0.1625 0.575 0.0613876
0.1625 0.5875 0.0594201
0.1625 0.6 0.0574625
0.1625 0.6125 0.0555147
0.1625 0.625 0.0535767
0.1625 0.6375 0.0516485
0.1625 0.65 0.0497301
0.1625 0.6625 0.0478215
0.1625 0.675 0.0459228
0.1625 0.6875 0.0440338
0.1625 0.7 0.0421547
0.1625 0.7125 0.0402854
0.1625 0.725 0.0384259
0.1625 0.7375 0.0365762
0.1625 0.75 0.0347363
0.1625 0.7625 0.0329063
0.1625 0.775 0.031086
0.1625 0.7875 0.0292756
0.1625 0.8 0.027475
0.1625 0.8125 0.0256842
0.1625 0.825 0.0239032
0.1625 0.8375 0.0221321
0.1625 0.85 0.0203707
0.1625 0.8625 0.0186192
0.1625 0.875 0.0168774
0.1625 0.8875 0.0151455
0.1625 0.9 0.0134234
0.1625 0.9125 0.0117112
0.1625 0.925 0.0100087
0.1625 0.9375 0.00831604
0.1625 0.95 0.0066332
0.1625 0.9625 0.00496018
0.1625 0.975 0.00329697
0.1625 0.9875 0.00164358
0.1625 1 0

0.175 0 0
0.175 0.0125 0.00990124
0.175 0.025 0.0198129
0.175 0.0375 0.029735
0.175 0.05 0.0396674
0.175 0.0625 0.0496103
0.175 0.075 0.0595636
0.175 0.0875 0.0695273
0.175 0.1 0.0795014
0.175 0.1125 0.089486
0.175 0.125 0.0994809
0.175 0.1375 0.109486
0.175 0.15 0.119502
0.175 0.1625 0.129528
0.175 0.175 0.139565
0.175 0.1875 0.137112
0.175 0.2 0.134669
0.175 0.2125 0.132237
0.175 0.225 0.129815
0.175 0.2375 0.127404
0.175 0.25 0.125003
0.175 0.2625 0.122612
0.175 0.275 0.120232
0.175 0.2875 0.117863
0.175 0.3 0.115503
0.175 0.3125 0.113154
0.175 0.325 0.110816
0.175 0.3375 0.108488
0.175 0.35 0.10617
0.175 0.3625 0.103863
0.175 0.375 0.101566
0.175 0.3875 0.0992798
0.175 0.4 0.0970038
0.175 0.4125 0.0947383
0.175 0.425 0.0924831
0.175 0.4375 0.0902383
0.175 0.45 0.088004
0.175 0.4625 0.08578
0.175 0.475 0.0835665
0.175 0.4875 0.0813634
0.175 0.5 0.0791707
0.175 0.5125 0.0769884
0.175 0.525 0.0748165
0.175 0.5375 0.072655
0.175 0.55 0.070504
0.175 0.5625 0.0683633
0.175 0.575 0.0662331
0.175 0.5875 0.0641133
0.175 0.6 0.0620038
0.175 0.6125 0.0599048
0.175 0.625 0.0578163
0.175 0.6375 0.0557381
0.175 0.65 0.0536703
0.175 0.6625 0.051613
0.175 0.675 0.049566
0.175 0.6875 0.0475295
0.175 0.7 0.0455034
0.175 0.7125 0.0434877
0.175 0.725 0.0414824
0.175 0.7375 0.0394875
0.175 0.75 0.037503
0.175 0.7625 0.0355289
0.175 0.775 0.0335653
0.175 0.7875 0.0316121
0.175 0.8 0.0296692
0.175 0.8125 0.0277368
0.175 0.825 0.0258148
0.175 0.8375 0.0239032
0.175 0.85 0.022002
0.175 0.8625 0.0201113
0.175 0.875 0.0182309
0.175 0.8875 0.016361
0.175 0.9 0.0145014
0.175 0.9125 0.0126523
0.175 0.925 0.0108136
0.175 0.9375 0.00898531
0.175 0.95 0.00716743
0.175 0.9625 0.00535995
0.175 0.975 0.00356289
0.175 0.9875 0.00177624
0.175 1 0

0.1875 0 0
0.1875 0.0125 0.00972229
0.1875 0.025 0.0194556
0.1875 0.0375 0.0291998
0.1875 0.05 0.0389551
0.1875 0.0625 0.0487213
0.1875 0.075 0.0584985
0.1875 0.0875 0.0682867
0.1875 0.1 0.0780859
0.1875 0.1125 0.0878961
0.1875 0.125 0.0977173
0.1875 0.1375 0.107549
0.1875 0.15 0.117393
0.1875 0.1625 0.127247
0.1875 0.175 0.137112
0.1875 0.1875 0.146988
0.1875 0.2 0.144375
0.1875 0.2125 0.141773
0.1875 0.225 0.139182
0.1875 0.2375 0.136602
0.1875 0.25 0.134033
0.1875 0.2625 0.131475
0.1875 0.275 0.128928
0.1875 0.2875 0.126392
0.1875 0.3 0.123867
0.1875 0.3125 0.121353
0.1875 0.325 0.11885
0.1875 0.3375 0.116358
0.1875 0.35 0.113877
0.1875 0.3625 0.111407
0.1875 0.375 0.108948
0.1875 0.3875 0.1065
0.1875 0.4 0.104062
0.1875 0.4125 0.101636
0.1875 0.425 0.0992212
0.1875 0.4375 0.096817
0.1875 0.45 0.0944238
0.1875 0.4625 0.0920416
0.1875 0.475 0.0896704
0.1875 0.4875 0.0873102
0.1875 0.5 0.0849609
0.1875 0.5125 0.0826227
0.1875 0.525 0.0802954
0.1875 0.5375 0.0779791
0.1875 0.55 0.0756738
0.1875 0.5625 0.0733795
0.1875 0.575 0.0710962
0.1875 0.5875 0.0688239
0.1875 0.6 0.0665625
0.1875 0.6125 0.0643121
0.1875 0.625 0.0620728
0.1875 0.6375 0.0598444
0.1875 0.65 0.057627
0.1875 0.6625 0.0554205
0.1875 0.675 0.0532251
0.1875 0.6875 0.0510406
0.1875 0.7 0.0488672
0.1875 0.7125 0.0467047
0.1875 0.725 0.0445532
0.1875 0.7375 0.0424127
0.1875 0.75 0.0402832
0.1875 0.7625 0.0381647
0.1875 0.775 0.0360571
0.1875 0.7875 0.0339606
0.1875 0.8 0.031875
0.1875 0.8125 0.0298004
0.1875 0.825 0.0277368
0.1875 0.8375 0.0256842
0.1875 0.85 0.0236426
0.1875 0.8625 0.0216119
0.1875 0.875 0.0195923
0.1875 0.8875 0.0175836
0.1875 0.9 0.0155859
0.1875 0.9125 0.0135992
0.1875 0.925 0.0116235
0.1875 0.9375 0.00965881
0.1875 0.95 0.00770508
0.1875 0.9625 0.00576233
0.1875 0.975 0.00383057
0.1875 0.9875 0.00190979
0.1875 1 0

0.2 0 0
0.2 0.0125 0.00954423
0.2 0.025 0.0191
0.2 0.0375 0.0286673
0.2 0.05 0.0382462
0.2 0.0625 0.0478365
0.2 0.075 0.0574385
0.2 0.0875 0.0670519
0.2 0.1 0.0766769
0.2 0.1125 0.0863135
0.2 0.125 0.0959615
0.2 0.1375 0.105621
0.2 0.15 0.115292
0.2 0.1625 0.124975
0.2 0.175 0.134669
0.2 0.1875 0.144375
0.2 0.2 0.154092
0.2 0.2125 0.151321
0.2 0.225 0.148562
0.2 0.2375 0.145813
0.2 0.25 0.143077
0.2 0.2625 0.140352
0.2 0.275 0.137638
0.2 0.2875 0.134937
0.2 0.3 0.132246
0.2 0.3125 0.129567
0.2 0.325 0.1269
0.2 0.3375 0.124244
0.2 0.35 0.1216
0.2 0.3625 0.118967
0.2 0.375 0.116346
0.2 0.3875 0.113737
0.2 0.4 0.111138
0.2 0.4125 0.108552
0.2 0.425 0.105977
0.2 0.4375 0.103413
0.2 0.45 0.100862
0.2 0.4625 0.0983212
0.2 0.475 0.0957923
0.2 0.4875 0.093275
0.2 0.5 0.0907692
0.2 0.5125 0.088275
0.2 0.525 0.0857923
0.2 0.5375 0.0833212
0.2 0.55 0.0808615
0.2 0.5625 0.0784135
0.2 0.575 0.0759769
0.2 0.5875 0.0735519
0.2 0.6 0.0711385
0.2 0.6125 0.0687365
0.2 0.625 0.0663462
0.2 0.6375 0.0639673
0.2 0.65 0.0616
0.2 0.6625 0.0592442
0.2 0.675 0.0569
0.2 0.6875 0.0545673
0.2 0.7 0.0522462
0.2 0.7125 0.0499365
0.2 0.725 0.0476385
0.2 0.7375 0.0453519
0.2 0.75 0.0430769
0.2 0.7625 0.0408135
0.2 0.775 0.0385615
0.2 0.7875 0.0363212
0.2 0.8 0.0340923
0.2 0.8125 0.031875
0.2 0.825 0.0296692
0.2 0.8375 0.027475
0.2 0.85 0.0252923
0.2 0.8625 0.0231212
0.2 0.875 0.0209615
0.2 0.8875 0.0188135
0.2 0.9 0.0166769
0.2 0.9125 0.0145519
0.2 0.925 0.0124385
0.2 0.9375 0.0103365
0.2 0.95 0.00824615
0.2 0.9625 0.00616731
0.2 0.975 0.0041
0.2 0.9875 0.00204423
0.2 1 0

0.2125 0 0
0.2125 0.0125 0.00936706
0.2125 0.025 0.0187462
0.2125 0.0375 0.0281374
0.2125 0.05 0.0375407
0.2125 0.0625 0.046956
0.2125 0.075 0.0563834
0.2125 0.0875 0.0658229
0.2125 0.1 0.0752744
0.2125 0.1125 0.084738
0.2125 0.125 0.0942137
0.2125 0.1375 0.103701
0.2125 0.15 0.113201
0.2125 0.1625 0.122713
0.2125 0.175 0.132237
0.2125 0.1875 0.141773
0.2125 0.2 0.151321
0.2125 0.2125 0.160881
0.2125 0.225 0.157954
0.2125 0.2375 0.155038
0.2125 0.25 0.152134
0.2125 0.2625 0.149243
0.2125 0.275 0.146363
0.2125 0.2875 0.143496
0.2125 0.3 0.14064
0.2125 0.3125 0.137797
0.2125 0.325 0.134966
0.2125 0.3375 0.132147
0.2125 0.35 0.129339
0.2125 0.3625 0.126544
0.2125 0.375 0.123761
0.2125 0.3875 0.120991
0.2125 0.4 0.118232
0.2125 0.4125 0.115485
0.2125 0.425 0.11275
0.2125 0.4375 0.110028
0.2125 0.45 0.107317
0.2125 0.4625 0.104619
0.2125 0.475 0.101932
0.2125 0.4875 0.0992578
0.2125 0.5 0.0965956
0.2125 0.5125 0.0939453
0.2125 0.525 0.0913072
0.2125 0.5375 0.0886811
0.2125 0.55 0.0860671
0.2125 0.5625 0.0834652
0.2125 0.575 0.0808753
0.2125 0.5875 0.0782975
0.2125 0.6 0.0757317
0.2125 0.6125 0.0731781
0.2125 0.625 0.0706365
0.2125 0.6375 0.0681069
0.2125 0.65 0.0655895
0.2125 0.6625 0.0630841
0.2125 0.675 0.0605907
0.2125 0.6875 0.0581095
0.2125 0.7 0.0556403
0.2125 0.7125 0.0531831
0.2125 0.725 0.0507381
0.2125 0.7375 0.0483051
0.2125 0.75 0.0458842
0.2125 0.7625 0.0434753
0.2125 0.775 0.0410785
0.2125 0.7875 0.0386938
0.2125 0.8 0.0363212
0.2125 0.8125 0.0339606
0.2125 0.825 0.0316121
0.2125 0.8375 0.0292756
0.2125 0.85 0.0269512
0.2125 0.8625 0.0246389
0.2125 0.875 0.0223387
0.2125 0.8875 0.0200505
0.2125 0.9 0.0177744
0.2125 0.9125 0.0155104
0.2125 0.925 0.0132584
0.2125 0.9375 0.0110185
0.2125 0.95 0.00879066
0.2125 0.9625 0.00657489
0.2125 0.975 0.00437119
0.2125 0.9875 0.00217956
0.2125 1 0

0.225 0 0
0.225 0.0125 0.00919078
0.225 0.025 0.0183941
0.225 0.0375 0.0276101
0.225 0.05 0.0368386
0.225 0.0625 0.0460797
0.225 0.075 0.0553333
0.225 0.0875 0.0645996
0.225 0.1 0.0738784
0.225 0.1125 0.0831697
0.225 0.125 0.0924737
0.225 0.1375 0.10179
0.225 0.15 0.111119
0.225 0.1625 0.120461
0.225 0.175 0.129815
0.225 0.1875 0.139182
0.225 0.2 0.148562
0.225 0.2125 0.157954
0.225 0.225 0.167358
0.225 0.2375 0.164275
0.225 0.25 0.161205
0.225 0.2625 0.158147
0.225 0.275 0.155102
0.225 0.2875 0.15207
0.225 0.3 0.14905
0.225 0.3125 0.146042
0.225 0.325 0.143047
0.225 0.3375 0.140065
0.225 0.35 0.137095
0.225 0.3625 0.134138
0.225 0.375 0.131194
0.225 0.3875 0.128262
0.225 0.4 0.125342
0.225 0.4125 0.122435
0.225 0.425 0.119541
0.225 0.4375 0.11666
0.225 0.45 0.113791
0.225 0.4625 0.110934
0.225 0.475 0.10809
0.225 0.4875 0.105259
0.225 0.5 0.10244
0.225 0.5125 0.0996337
0.225 0.525 0.0968401
0.225 0.5375 0.094059
0.225 0.55 0.0912905
0.225 0.5625 0.0885346
0.225 0.575 0.0857913
0.225 0.5875 0.0830605
0.225 0.6 0.0803423
0.225 0.6125 0.0776367
0.225 0.625 0.0749437
0.225 0.6375 0.0722632
0.225 0.65 0.0695953
0.225 0.6625 0.06694
0.225 0.675 0.0642973
0.225 0.6875 0.0616671
0.225 0.7 0.0590495
0.225 0.7125 0.0564445
0.225 0.725 0.0538521
0.225 0.7375 0.0512722
0.225 0.75 0.0487049
0.225 0.7625 0.0461502
0.225 0.775 0.0436081
0.225 0.7875 0.0410785
0.225 0.8 0.0385615
0.225 0.8125 0.0360571
0.225 0.825 0.0335653
0.225 0.8375 0.031086
0.225 0.85 0.0286194
0.225 0.8625 0.0261652
0.225 0.875 0.0237237
0.225 0.8875 0.0212947
0.225 0.9 0.0188784
0.225 0.9125 0.0164746
0.225 0.925 0.0140833
0.225 0.9375 0.0117047
0.225 0.95 0.00933858
0.225 0.9625 0.00698507
0.225 0.975 0.00464414
0.225 0.9875 0.00231578
0.225 1 0

0.2375 0 0
0.2375 0.0125 0.00901539
0.2375 0.025 0.0180438
0.2375 0.0375 0.0270854
0.2375 0.05 0.0361399
0.2375 0.0625 0.0452076
0.2375 0.075 0.0542883
0.2375 0.0875 0.063382
0.2375 0.1 0.0724888
0.2375 0.1125 0.0816087
0.2375 0.125 0.0907416
0.2375 0.1375 0.0998876
0.2375 0.15 0.109047
0.2375 0.1625 0.118219
0.2375 0.175 0.127404
0.2375 0.1875 0.136602
0.2375 0.2 0.145813
0.2375 0.2125 0.155038
0.2375 0.225 0.164275
0.2375 0.2375 0.173526
0.2375 0.25 0.170289
0.2375 0.2625 0.167066
0.2375 0.275 0.163855
0.2375 0.2875 0.160658
0.2375 0.3 0.157474
0.2375 0.3125 0.154303
0.2375 0.325 0.151145
0.2375 0.3375 0.148
0.2375 0.35 0.144868
0.2375 0.3625 0.141749
0.2375 0.375 0.138643
0.2375 0.3875 0.13555
0.2375 0.4 0.13247
0.2375 0.4125 0.129403
0.2375 0.425 0.12635
0.2375 0.4375 0.123309
0.2375 0.45 0.120282
0.2375 0.4625 0.117267
0.2375 0.475 0.114266
0.2375 0.4875 0.111278
0.2375 0.5 0.108302
0.2375 0.5125 0.10534
0.2375 0.525 0.102391
0.2375 0.5375 0.0994548
0.2375 0.55 0.0965318
0.2375 0.5625 0.0936218
0.2375 0.575 0.0907249
0.2375 0.5875 0.087841
0.2375 0.6 0.0849702
0.2375 0.6125 0.0821124
0.2375 0.625 0.0792678
0.2375 0.6375 0.0764361
0.2375 0.65 0.0736176
0.2375 0.6625 0.0708121
0.2375 0.675 0.0680196
0.2375 0.6875 0.0652402
0.2375 0.7 0.0624739
0.2375 0.7125 0.0597207
0.2375 0.725 0.0569804
0.2375 0.7375 0.0542533
0.2375 0.75 0.0515392
0.2375 0.7625 0.0488382
0.2375 0.775 0.0461502
0.2375 0.7875 0.0434753
0.2375 0.8 0.0408135
0.2375 0.8125 0.0381647
0.2375 0.825 0.0355289
0.2375 0.8375 0.0329063
0.2375 0.85 0.0302967
0.2375 0.8625 0.0277001
0.2375 0.875 0.0251166
0.2375 0.8875 0.0225462
0.2375 0.9 0.0199888
0.2375 0.9125 0.0174445
0.2375 0.925 0.0149133
0.2375 0.9375 0.0123951
0.2375 0.95 0.00988993
0.2375 0.9625 0.00739786
0.2375 0.975 0.00491885
0.2375 0.9875 0.00245289
0.2375 1 0

0.25 0 0
0.25 0.0125 0.0088409
0.25 0.025 0.0176953
0.25 0.0375 0.0265633
0.25 0.05 0.0354447
0.25 0.0625 0.0443397
0.25 0.075 0.0532482
0.25 0.0875 0.0621702
0.25 0.1 0.0711058
0.25 0.1125 0.0800548
0.25 0.125 0.0890174
0.25 0.1375 0.0979935
0.25 0.15 0.106983
0.25 0.1625 0.115986
0.25 0.175 0.125003
0.25 0.1875 0.134033
0.25 0.2 0.143077
0.25 0.2125 0.152134
0.25 0.225 0.161205
0.25 0.2375 0.170289
0.25 0.25 0.179387
0.25 0.2625 0.175998
0.25 0.275 0.172623
0.25 0.2875 0.169262
0.25 0.3 0.165913
0.25 0.3125 0.162579
0.25 0.325 0.159258
0.25 0.3375 0.15595
0.25 0.35 0.152656
0.25 0.3625 0.149376
0.25 0.375 0.146109
0.25 0.3875 0.142855
0.25 0.4 0.139615
0.25 0.4125 0.136389
0.25 0.425 0.133176
0.25 0.4375 0.129977
0.25 0.45 0.126791
0.25 0.4625 0.123619
0.25 0.475 0.12046
0.25 0.4875 0.117314
0.25 0.5 0.114183
0.25 0.5125 0.111064
0.25 0.525 0.10796
0.25 0.5375 0.104869
0.25 0.55 0.101791
0.25 0.5625 0.0987267
0.25 0.575 0.0956761
0.25 0.5875 0.092639
0.25 0.6 0.0896154
0.25 0.6125 0.0866053
0.25 0.625 0.0836088
0.25 0.6375 0.0806258
0.25 0.65 0.0776562
0.25 0.6625 0.0747003
0.25 0.675 0.0717578
0.25 0.6875 0.0688289
0.25 0.7 0.0659135
0.25 0.7125 0.0630116
0.25 0.725 0.0601232
0.25 0.7375 0.0572483
0.25 0.75 0.054387
0.25 0.7625 0.0515392
0.25 0.775 0.0487049
0.25 0.7875 0.0458842
0.25 0.8 0.0430769
0.25 0.8125 0.0402832
0.25 0.825 0.037503
0.25 0.8375 0.0347363
0.25 0.85 0.0319832
0.25 0.8625 0.0292435
0.25 0.875 0.0265174
0.25 0.8875 0.0238048
0.25 0.9 0.0211058
0.25 0.9125 0.0184202
0.25 0.925 0.0157482
0.25 0.9375 0.0130897
0.25 0.95 0.0104447
0.25 0.9625 0.00781325
0.25 0.975 0.00519531
0.25 0.9875 0.0025909
0.25 1 0

0.2625 0 0
0.2625 0.0125 0.00866729
0.2625 0.025 0.0173485
0.2625 0.0375 0.0260437
0.2625 0.05 0.0347529
0.2625 0.0625 0.043476
0.2625 0.075 0.0522131
0.2625 0.0875 0.0609642
0.2625 0.1 0.0697292
0.2625 0.1125 0.0785082
0.2625 0.125 0.0873011
0.2625 0.1375 0.096108
0.2625 0.15 0.104929
0.2625 0.1625 0.113764
0.2625 0.175 0.122612
0.2625 0.1875 0.131475
0.2625 0.2 0.140352
0.2625 0.2125 0.149243
0.2625 0.225 0.158147
0.2625 0.2375 0.167066
0.2625 0.25 0.175998
0.2625 0.2625 0.184945
0.2625 0.275 0.181405
0.2625 0.2875 0.17788
0.2625 0.3 0.174368
0.2625 0.3125 0.170871
0.2625 0.325 0.167387
0.2625 0.3375 0.163917
0.2625 0.35 0.160461
0.2625 0.3625 0.15702
0.2625 0.375 0.153592
0.2625 0.3875 0.150178
0.2625 0.4 0.146778
0.2625 0.4125 0.143392
0.2625 0.425 0.14002
0.2625 0.4375 0.136662
0.2625 0.45 0.133318
0.2625 0.4625 0.129988
0.2625 0.475 0.126672
0.2625 0.4875 0.123369
0.2625 0.5 0.120081
0.2625 0.5125 0.116807
0.2625 0.525 0.113547
0.2625 0.5375 0.1103
0.2625 0.55 0.107068
0.2625 0.5625 0.103849
0.2625 0.575 0.100645
0.2625 0.5875 0.0974544
0.2625 0.6 0.0942779
0.2625 0.6125 0.0911153
0.2625 0.625 0.0879667
0.2625 0.6375 0.084832
0.2625 0.65 0.0817113
0.2625 0.6625 0.0786046
0.2625 0.675 0.0755118
0.2625 0.6875 0.072433
0.2625 0.7 0.0693681
0.2625 0.7125 0.0663173
0.2625 0.725 0.0632803
0.2625 0.7375 0.0602574
0.2625 0.75 0.0572483
0.2625 0.7625 0.0542533
0.2625 0.775 0.0512722
0.2625 0.7875 0.0483051
0.2625 0.8 0.0453519
0.2625 0.8125 0.0424127
0.2625 0.825 0.0394875
0.2625 0.8375 0.0365762
0.2625 0.85 0.0336789
0.2625 0.8625 0.0307955
0.2625 0.875 0.0279261
0.2625 0.8875 0.0250707
0.2625 0.9 0.0222292
0.2625 0.9125 0.0194017
0.2625 0.925 0.0165881
0.2625 0.9375 0.0137885
0.2625 0.95 0.0110029
0.2625 0.9625 0.00823124
0.2625 0.975 0.00547354
0.2625 0.9875 0.00272979
0.2625 1 0

0.275 0 0
0.275 0.0125 0.00849457
0.275 0.025 0.0170035
0.275 0.0375 0.0255268
0.275 0.05 0.0340645
0.275 0.0625 0.0426166
0.275 0.075 0.0511831
0.275 0.0875 0.0597639
0.275 0.1 0.0683591
0.275 0.1125 0.0769687
0.275 0.125 0.0855927
0.275 0.1375 0.094231
0.275 0.15 0.102884
0.275 0.1625 0.111551
0.275 0.175 0.120232
0.275 0.1875 0.128928
0.275 0.2 0.137638
0.275 0.2125 0.146363
0.275 0.225 0.155102
0.275 0.2375 0.163855
0.275 0.25 0.172623
0.275 0.2625 0.181405
0.275 0.275 0.190202
0.275 0.2875 0.186513
0.275 0.3 0.182838
0.275 0.3125 0.179178
0.275 0.325 0.175532
0.275 0.3375 0.1719
0.275 0.35 0.168283
0.275 0.3625 0.16468
0.275 0.375 0.161091
0.275 0.3875 0.157517
0.275 0.4 0.153958
0.275 0.4125 0.150412
0.275 0.425 0.146881
0.275 0.4375 0.143365
0.275 0.45 0.139863
0.275 0.4625 0.136375
0.275 0.475 0.132901
0.275 0.4875 0.129442
0.275 0.5 0.125998
0.275 0.5125 0.122567
0.275 0.525 0.119151
0.275 0.5375 0.11575
0.275 0.55 0.112363
0.275 0.5625 0.10899
0.275 0.575 0.105631
0.275 0.5875 0.102287
0.275 0.6 0.0989577
0.275 0.6125 0.0956424
0.275 0.625 0.0923415
0.275 0.6375 0.089055
0.275 0.65 0.0857828
0.275 0.6625 0.082525
0.275 0.675 0.0792816
0.275 0.6875 0.0760526
0.275 0.7 0.072838
0.275 0.7125 0.0696377
0.275 0.725 0.0664518
0.275 0.7375 0.0632803
0.275 0.75 0.0601232
0.275 0.7625 0.0569804
0.275 0.775 0.0538521
0.275 0.7875 0.0507381
0.275 0.8 0.0476385
0.275 0.8125 0.0445532
0.275 0.825 0.0414824
0.275 0.8375 0.0384259
0.275 0.85 0.0353838
0.275 0.8625 0.032356
0.275 0.875 0.0293427
0.275 0.8875 0.0263437
0.275 0.9 0.0233591
0.275 0.9125 0.0203889
0.275 0.925 0.0174331
0.275 0.9375 0.0144916
0.275 0.95 0.0115645
0.275 0.9625 0.00865184
0.275 0.975 0.00575352
0.275 0.9875 0.00286957
0.275 1 0

0.2875 0 0
0.2875 0.0125 0.00832274
0.2875 0.025 0.0166603
0.2875 0.0375 0.0250125
0.2875 0.05 0.0333796
0.2875 0.0625 0.0417614
0.2875 0.075 0.050158
0.2875 0.0875 0.0585694
0.2875 0.1 0.0669956
0.2875 0.1125 0.0754365
0.2875 0.125 0.0838922
0.2875 0.1375 0.0923626
0.2875 0.15 0.100848
0.2875 0.1625 0.109348
0.2875 0.175 0.117863
0.2875 0.1875 0.126392
0.2875 0.2 0.134937
0.2875 0.2125 0.143496
0.2875 0.225 0.15207
0.2875 0.2375 0.160658
0.2875 0.25 0.169262
0.2875 0.2625 0.17788
0.2875 0.275 0.186513
0.2875 0.2875 0.19516
0.2875 0.3 0.191323
0.2875 0.3125 0.1875
0.2875 0.325 0.183692
0.2875 0.3375 0.179899
0.2875 0.35 0.176121
0.2875 0.3625 0.172357
0.2875 0.375 0.168608
0.2875 0.3875 0.164874
0.2875 0.4 0.161155
0.2875 0.4125 0.15745
0.2875 0.425 0.15376
0.2875 0.4375 0.150085
0.2875 0.45 0.146425
0.2875 0.4625 0.14278
0.2875 0.475 0.139149
0.2875 0.4875 0.135533
0.2875 0.5 0.131932
0.2875 0.5125 0.128346
0.2875 0.525 0.124774
0.2875 0.5375 0.121217
0.2875 0.55 0.117675
0.2875 0.5625 0.114148
0.2875 0.575 0.110635
0.2875 0.5875 0.107138
0.2875 0.6 0.103655
0.2875 0.6125 0.100187
0.2875 0.625 0.0967332
0.2875 0.6375 0.0932946
0.2875 0.65 0.0898707
0.2875 0.6625 0.0864616
0.2875 0.675 0.0830673
0.2875 0.6875 0.0796877
0.2875 0.7 0.076323
0.2875 0.7125 0.072973
0.2875 0.725 0.0696377
0.2875 0.7375 0.0663173
0.2875 0.75 0.0630116
0.2875 0.7625 0.0597207
0.2875 0.775 0.0564445
0.2875 0.7875 0.0531831
0.2875 0.8 0.0499365
0.2875 0.8125 0.0467047
0.2875 0.825 0.0434877
0.2875 0.8375 0.0402854
0.2875 0.85 0.0370979
0.2875 0.8625 0.0339251
0.2875 0.875 0.0307672
0.2875 0.8875 0.027624
0.2875 0.9 0.0244956
0.2875 0.9125 0.0213819
0.2875 0.925 0.018283
0.2875 0.9375 0.0151989
0.2875 0.95 0.0121296
0.2875 0.9625 0.00907504
0.2875 0.975 0.00603525
0.2875 0.9875 0.00301024
0.2875 1 0

0.3 0 0
0.3 0.0125 0.0081518
0.3 0.025 0.0163188
0.3 0.0375 0.0245008
0.3 0.05 0.0326981
0.3 0.0625 0.0409105
0.3 0.075 0.049138
0.3 0.0875 0.0573806
0.3 0.1 0.0656385
0.3 0.1125 0.0739114
0.3 0.125 0.0821995
0.3 0.1375 0.0905028
0.3 0.15 0.0988212
0.3 0.1625 0.107155
0.3 0.175 0.115503
0.3 0.1875 0.123867
0.3 0.2 0.132246
0.3 0.2125 0.14064
0.3 0.225 0.14905
0.3 0.2375 0.157474
0.3 0.25 0.165913
0.3 0.2625 0.174368
0.3 0.275 0.182838
0.3 0.2875 0.191323
0.3 0.3 0.199823
0.3 0.3125 0.195838
0.3 0.325 0.191869
0.3 0.3375 0.187914
0.3 0.35 0.183975
0.3 0.3625 0.180051
0.3 0.375 0.176142
0.3 0.3875 0.172248
0.3 0.4 0.168369
0.3 0.4125 0.164506
0.3 0.425 0.160657
0.3 0.4375 0.156824
0.3 0.45 0.153006
0.3 0.4625 0.149203
0.3 0.475 0.145415
0.3 0.4875 0.141642
0.3 0.5 0.137885
0.3 0.5125 0.134142
0.3 0.525 0.130415
0.3 0.5375 0.126703
0.3 0.55 0.123006
0.3 0.5625 0.119324
0.3 0.575 0.115657
0.3 0.5875 0.112006
0.3 0.6 0.108369
0.3 0.6125 0.104748
0.3 0.625 0.101142
0.3 0.6375 0.0975508
0.3 0.65 0.093975
0.3 0.6625 0.0904143
0.3 0.675 0.0868687
0.3 0.6875 0.0833383
0.3 0.7 0.0798231
0.3 0.7125 0.076323
0.3 0.725 0.072838
0.3 0.7375 0.0693681
0.3 0.75 0.0659135
0.3 0.7625 0.0624739
0.3 0.775 0.0590495
0.3 0.7875 0.0556403
0.3 0.8 0.0522462
0.3 0.8125 0.0488672
0.3 0.825 0.0455034
0.3 0.8375 0.0421547
0.3 0.85 0.0388212
0.3 0.8625 0.0355028
0.3 0.875 0.0321995
0.3 0.8875 0.0289114
0.3 0.9 0.0256385
0.3 0.9125 0.0223806
0.3 0.925 0.019138
0.3 0.9375 0.0159105
0.3 0.95 0.0126981
0.3 0.9625 0.00950084
0.3 0.975 0.00631875
0.3 0.9875 0.0031518
0.3 1 0

0.3125 0 0
0.3125 0.0125 0.00798176
0.3125 0.025 0.015979
0.3125 0.0375 0.0239917
0.3125 0.05 0.03202
0.3125 0.0625 0.0400637
0.3125 0.075 0.0481229
0.3125 0.0875 0.0561977
0.3125 0.1 0.0642879
0.3125 0.1125 0.0723936
0.3125 0.125 0.0805148
0.3125 0.1375 0.0886515
0.3125 0.15 0.0968036
0.3125 0.1625 0.104971
0.3125 0.175 0.113154
0.3125 0.1875 0.121353
0.3125 0.2 0.129567
0.3125 0.2125 0.137797
0.3125 0.225 0.146042
0.3125 0.2375 0.154303
0.3125 0.25 0.162579
0.3125 0.2625 0.170871
0.3125 0.275 0.179178
0.3125 0.2875 0.1875
0.3125 0.3 0.195838
0.3125 0.3125 0.204192
0.3125 0.325 0.200061
0.3125 0.3375 0.195946
0.3125 0.35 0.191846
0.3125 0.3625 0.187761
0.3125 0.375 0.183692
0.3125 0.3875 0.179639
0.3125 0.4 0.175601
0.3125 0.4125 0.171579
0.3125 0.425 0.167572
0.3125 0.4375 0.16358
0.3125 0.45 0.159604
0.3125 0.4625 0.155644
0.3125 0.475 0.151699
0.3125 0.4875 0.147769
0.3125 0.5 0.143855
0.3125 0.5125 0.139957
0.3125 0.525 0.136074
0.3125 0.5375 0.132206
0.3125 0.55 0.128354
0.3125 0.5625 0.124518
0.3125 0.575 0.120697
0.3125 0.5875 0.116891
0.3125 0.6 0.113101
0.3125 0.6125 0.109326
0.3125 0.625 0.105567
0.3125 0.6375 0.101824
0.3125 0.65 0.0980957
0.3125 0.6625 0.0943831
0.3125 0.675 0.090686
0.3125 0.6875 0.0870044
0.3125 0.7 0.0833383
0.3125 0.7125 0.0796877
0.3125 0.725 0.0760526
0.3125 0.7375 0.072433
0.3125 0.75 0.0688289
0.3125 0.7625 0.0652402
0.3125 0.775 0.0616671
0.3125 0.7875 0.0581095
0.3125 0.8 0.0545673
0.3125 0.8125 0.0510406
0.3125 0.825 0.0475295
0.3125 0.8375 0.0440338
0.3125 0.85 0.0405536
0.3125 0.8625 0.037089
0.3125 0.875 0.0336398
0.3125 0.8875 0.0302061
0.3125 0.9 0.0267879
0.3125 0.9125 0.0233852
0.3125 0.925 0.0199979
0.3125 0.9375 0.0166262
0.3125 0.95 0.01327
0.3125 0.9625 0.00992925
0.3125 0.975 0.006604
0.3125 0.9875 0.00329426
0.3125 1 0

0.325 0 0
0.325 0.0125 0.0078126
0.325 0.025 0.015641
0.325 0.0375 0.0234853
0.325 0.05 0.0313453
0.325 0.0625 0.0392212
0.325 0.075 0.0471129
0.325 0.0875 0.0550204
0.325 0.1 0.0629437
0.325 0.1125 0.0708829
0.325 0.125 0.0788379
0.325 0.1375 0.0868087
0.325 0.15 0.0947953
0.325 0.1625 0.102798
0.325 0.175 0.110816
0.325 0.1875 0.11885
0.325 0.2 0.1269
0.325 0.2125 0.134966
0.325 0.225 0.143047
0.325 0.2375 0.151145
0.325 0.25 0.159258
0.325 0.2625 0.167387
0.325 0.275 0.175532
0.325 0.2875 0.183692
0.325 0.3 0.191869
0.325 0.3125 0.200061
0.325 0.325 0.208269
0.325 0.3375 0.203993
0.325 0.35 0.199733
0.325 0.3625 0.195488
0.325 0.375 0.19126
0.325 0.3875 0.187047
0.325 0.4 0.18285
0.325 0.4125 0.178669
0.325 0.425 0.174504
0.325 0.4375 0.170354
0.325 0.45 0.16622
0.325 0.4625 0.162102
0.325 0.475 0.158
0.325 0.4875 0.153914
0.325 0.5 0.149844
0.325 0.5125 0.145789
0.325 0.525 0.14175
0.325 0.5375 0.137727
0.325 0.55 0.13372
0.325 0.5625 0.129729
0.325 0.575 0.125754
0.325 0.5875 0.121794
0.325 0.6 0.11785
0.325 0.6125 0.113922
0.325 0.625 0.11001
0.325 0.6375 0.106113
0.325 0.65 0.102233
0.325 0.6625 0.0983681
0.325 0.675 0.0945191
0.325 0.6875 0.090686
0.325 0.7 0.0868688
0.325 0.7125 0.0830673
0.325 0.725 0.0792816
0.325 0.7375 0.0755118
0.325 0.75 0.0717578
0.325 0.7625 0.0680196
0.325 0.775 0.0642973
0.325 0.7875 0.0605907
0.325 0.8 0.0569
0.325 0.8125 0.0532251
0.325 0.825 0.049566
0.325 0.8375 0.0459228
0.325 0.85 0.0422953
0.325 0.8625 0.0386837
0.325 0.875 0.0350879
0.325 0.8875 0.0315079
0.325 0.9 0.0279437
0.325 0.9125 0.0243954
0.325 0.925 0.0208629
0.325 0.9375 0.0173462
0.325 0.95 0.0138453
0.325 0.9625 0.0103603
0.325 0.975 0.00689102
0.325 0.9875 0.0034376
0.325 1 0

0.3375 0 0
0.3375 0.0125 0.00764433
0.3375 0.025 0.0153048
0.3375 0.0375 0.0229814
0.3375 0.05 0.0306741
0.3375 0.0625 0.0383829
0.3375 0.075 0.0461079
0.3375 0.0875 0.0538489
0.3375 0.1 0.0616061
0.3375 0.1125 0.0693795
0.3375 0.125 0.0771689
0.3375 0.1375 0.0849745
0.3375 0.15 0.0927962
0.3375 0.1625 0.100634
0.3375 0.175 0.108488
0.3375 0.1875 0.116358
0.3375 0.2 0.124244
0.3375 0.2125 0.132147
0.3375 0.225 0.140065
0.3375 0.2375 0.148
0.3375 0.25 0.15595
0.3375 0.2625 0.163917
0.3375 0.275 0.1719
0.3375 0.2875 0.179899
0.3375 0.3 0.187914
0.3375 0.3125 0.195946
0.3375 0.325 0.203993
0.3375 0.3375 0.212057
0.3375 0.35 0.207636
0.3375 0.3625 0.203232
0.3375 0.375 0.198844
0.3375 0.3875 0.194472
0.3375 0.4 0.190116
0.3375 0.4125 0.185777
0.3375 0.425 0.181453
0.3375 0.4375 0.177146
0.3375 0.45 0.172854
0.3375 0.4625 0.168579
0.3375 0.475 0.16432
0.3375 0.4875 0.160077
0.3375 0.5 0.15585
0.3375 0.5125 0.15164
0.3375 0.525 0.147445
0.3375 0.5375 0.143267
0.3375 0.55 0.139104
0.3375 0.5625 0.134958
0.3375 0.575 0.130828
0.3375 0.5875 0.126714
0.3375 0.6 0.122616
0.3375 0.6125 0.118535
0.3375 0.625 0.114469
0.3375 0.6375 0.11042
0.3375 0.65 0.106386
0.3375 0.6625 0.102369
0.3375 0.675 0.0983681
0.3375 0.6875 0.0943831
0.3375 0.7 0.0904143
0.3375 0.7125 0.0864616
0.3375 0.725 0.082525
0.3375 0.7375 0.0786046
0.3375 0.75 0.0747003
0.3375 0.7625 0.0708121
0.3375 0.775 0.06694
0.3375 0.7875 0.0630841
0.3375 0.8 0.0592442
0.3375 0.8125 0.0554205
0.3375 0.825 0.051613
0.3375 0.8375 0.0478215
0.3375 0.85 0.0440462
0.3375 0.8625 0.040287
0.3375 0.875 0.0365439
0.3375 0.8875 0.032817
0.3375 0.9 0.0291061
0.3375 0.9125 0.0254114
0.3375 0.925 0.0217329
0.3375 0.9375 0.0180704
0.3375 0.95 0.0144241
0.3375 0.9625 0.0107939
0.3375 0.975 0.00717979
0.3375 0.9875 0.00358183
0.3375 1 0

0.35 0 1.11022e-16
0.35 0.0125 0.00747695
0.35 0.025 0.0149703
0.35 0.0375 0.0224801
0.35 0.05 0.0300062
0.35 0.0625 0.0375488
0.35 0.075 0.0451078
0.35 0.0875 0.0526832
0.35 0.1 0.060275
0.35 0.1125 0.0678832
0.35 0.125 0.0755078
0.35 0.1375 0.0831488
0.35 0.15 0.0908063
0.35 0.1625 0.0984801
0.35 0.175 0.10617
0.35 0.1875 0.113877
0.35 0.2 0.1216
0.35 0.2125 0.129339
0.35 0.225 0.137095
0.35 0.2375 0.144868
0.35 0.25 0.152656
0.35 0.2625 0.160461
0.35 0.275 0.168283
0.35 0.2875 0.176121
0.35 0.3 0.183975
0.35 0.3125 0.191846
0.35 0.325 0.199733
0.35 0.3375 0.207636
0.35 0.35 0.215556
0.35 0.3625 0.210993
0.35 0.375 0.206445
0.35 0.3875 0.201914
0.35 0.4 0.1974
0.35 0.4125 0.192902
0.35 0.425 0.18842
0.35 0.4375 0.183955
0.35 0.45 0.179506
0.35 0.4625 0.175074
0.35 0.475 0.170658
0.35 0.4875 0.166258
0.35 0.5 0.161875
0.35 0.5125 0.157508
0.35 0.525 0.153158
0.35 0.5375 0.148824
0.35 0.55 0.144506
0.35 0.5625 0.140205
0.35 0.575 0.13592
0.35 0.5875 0.131652
0.35 0.6 0.1274
0.35 0.6125 0.123164
0.35 0.625 0.118945
0.35 0.6375 0.114743
0.35 0.65 0.110556
0.35 0.6625 0.106386
0.35 0.675 0.102233
0.35 0.6875 0.0980957
0.35 0.7 0.093975
0.35 0.7125 0.0898707
0.35 0.725 0.0857828
0.35 0.7375 0.0817113
0.35 0.75 0.0776562
0.35 0.7625 0.0736176
0.35 0.775 0.0695953
0.35 0.7875 0.0655895
0.35 0.8 0.0616
0.35 0.8125 0.057627
0.35 0.825 0.0536703
0.35 0.8375 0.0497301
0.35 0.85 0.0458063
0.35 0.8625 0.0418988
0.35 0.875 0.0380078
0.35 0.8875 0.0341332
0.35 0.9 0.030275
0.35 0.9125 0.0264332
0.35 0.925 0.0226078
0.35 0.9375 0.0187988
0.35 0.95 0.0150062
0.35 0.9625 0.0112301
0.35 0.975 0.00747031
0.35 0.9875 0.00372695
0.35 1 1.11022e-16

0.3625 0 0
0.3625 0.0125 0.00731047
0.3625 0.025 0.0146376
0.3625 0.0375 0.0219814
0.3625 0.05 0.0293419
0.3625 0.0625 0.036719
0.3625 0.075 0.0441128
0.3625 0.0875 0.0515232
0.3625 0.1 0.0589504
0.3625 0.1125 0.0663942
0.3625 0.125 0.0738546
0.3625 0.1375 0.0813317
0.3625 0.15 0.0888255
0.3625 0.1625 0.096336
0.3625 0.175 0.103863
0.3625 0.1875 0.111407
0.3625 0.2 0.118967
0.3625 0.2125 0.126544
0.3625 0.225 0.134138
0.3625 0.2375 0.141749
0.3625 0.25 0.149376
0.3625 0.2625 0.15702
0.3625 0.275 0.16468
0.3625 0.2875 0.172357
0.3625 0.3 0.180051
0.3625 0.3125 0.187761
0.3625 0.325 0.195488
0.3625 0.3375 0.203232
0.3625 0.35 0.210993
0.3625 0.3625 0.21877
0.3625 0.375 0.214063
0.3625 0.3875 0.209374
0.3625 0.4 0.204701
0.3625 0.4125 0.200045
0.3625 0.425 0.195405
0.3625 0.4375 0.190782
0.3625 0.45 0.186176
0.3625 0.4625 0.181586
0.3625 0.475 0.177013
0.3625 0.4875 0.172457
0.3625 0.5 0.167918
0.3625 0.5125 0.163395
0.3625 0.525 0.158888
0.3625 0.5375 0.154399
0.3625 0.55 0.149926
0.3625 0.5625 0.14547
0.3625 0.575 0.14103
0.3625 0.5875 0.136607
0.3625 0.6 0.132201
0.3625 0.6125 0.127811
0.3625 0.625 0.123438
0.3625 0.6375 0.119082
0.3625 0.65 0.114743
0.3625 0.6625 0.11042
0.3625 0.675 0.106113
0.3625 0.6875 0.101824
0.3625 0.7 0.0975508
0.3625 0.7125 0.0932946
0.3625 0.725 0.089055
0.3625 0.7375 0.084832
0.3625 0.75 0.0806258
0.3625 0.7625 0.0764361
0.3625 0.775 0.0722632
0.3625 0.7875 0.0681069
0.3625 0.8 0.0639673
0.3625 0.8125 0.0598444
0.3625 0.825 0.0557381
0.3625 0.8375 0.0516485
0.3625 0.85 0.0475755
0.3625 0.8625 0.0435192
0.3625 0.875 0.0394796
0.3625 0.8875 0.0354567
0.3625 0.9 0.0314504
0.3625 0.9125 0.0274607
0.3625 0.925 0.0234878
0.3625 0.9375 0.0195315
0.3625 0.95 0.0155919
0.3625 0.9625 0.0116689
0.3625 0.975 0.0077626
0.3625 0.9875 0.00387297
0.3625 1 0

0.375 0 0
0.375 0.0125 0.00714487
0.375 0.025 0.0143066
0.375 0.0375 0.0214853
0.375 0.05 0.0286809
0.375 0.0625 0.0358934
0.375 0.075 0.0431227
0.375 0.0875 0.050369
0.375 0.1 0.0576322
0.375 0.1125 0.0649123
0.375 0.125 0.0722093
0.375 0.1375 0.0795232
0.375 0.15 0.086854
0.375 0.1625 0.0942017
0.375 0.175 0.101566
0.375 0.1875 0.108948
0.375 0.2 0.116346
0.375 0.2125 0.123761
0.375 0.225 0.131194
0.375 0.2375 0.138643
0.375 0.25 0.146109
0.375 0.2625 0.153592
0.375 0.275 0.161091
0.375 0.2875 0.168608
0.375 0.3 0.176142
0.375 0.3125 0.183692
0.375 0.325 0.19126
0.375 0.3375 0.198844
0.375 0.35 0.206445
0.375 0.3625 0.214063
0.375 0.375 0.221698
0.375 0.3875 0.21685
0.375 0.4 0.212019
0.375 0.4125 0.207205
0.375 0.425 0.202408
0.375 0.4375 0.197627
0.375 0.45 0.192864
0.375 0.4625 0.188117
0.375 0.475 0.183387
0.375 0.4875 0.178674
0.375 0.5 0.173978
0.375 0.5125 0.169299
0.375 0.525 0.164637
0.375 0.5375 0.159992
0.375 0.55 0.155364
0.375 0.5625 0.150752
0.375 0.575 0.146158
0.375 0.5875 0.14158
0.375 0.6 0.137019
0.375 0.6125 0.132475
0.375 0.625 0.127948
0.375 0.6375 0.123438
0.375 0.65 0.118945
0.375 0.6625 0.114469
0.375 0.675 0.11001
0.375 0.6875 0.105567
0.375 0.7 0.101142
0.375 0.7125 0.0967332
0.375 0.725 0.0923415
0.375 0.7375 0.0879667
0.375 0.75 0.0836088
0.375 0.7625 0.0792678
0.375 0.775 0.0749437
0.375 0.7875 0.0706365
0.375 0.8 0.0663462
0.375 0.8125 0.0620728
0.375 0.825 0.0578163
0.375 0.8375 0.0535767
0.375 0.85 0.049354
0.375 0.8625 0.0451482
0.375 0.875 0.0409593
0.375 0.8875 0.0367873
0.375 0.9 0.0326322
0.375 0.9125 0.028494
0.375 0.925 0.0243727
0.375 0.9375 0.0202684
0.375 0.95 0.0161809
0.375 0.9625 0.0121103
0.375 0.975 0.00805664
0.375 0.9875 0.00401987
0.375 1 0

0.3875 0 0
0.3875 0.0125 0.00698016
0.3875 0.025 0.0139774
0.3875 0.0375 0.0209918
0.3875 0.05 0.0280233
0.3875 0.0625 0.035072
0.3875 0.075 0.0421377
0.3875 0.0875 0.0492206
0.3875 0.1 0.0563206
0.3875 0.1125 0.0634376
0.3875 0.125 0.0705719
0.3875 0.1375 0.0777232
0.3875 0.15 0.0848916
0.3875 0.1625 0.0920772
0.3875 0.175 0.0992798
0.3875 0.1875 0.1065
0.3875 0.2 0.113737
0.3875 0.2125 0.120991
0.3875 0.225 0.128262
0.3875 0.2375 0.13555
0.3875 0.25 0.142855
0.3875 0.2625 0.150178
0.3875 0.275 0.157517
0.3875 0.2875 0.164874
0.3875 0.3 0.172248
0.3875 0.3125 0.179639
0.3875 0.325 0.187047
0.3875 0.3375 0.194472
0.3875 0.35 0.201914
0.3875 0.3625 0.209374
0.3875 0.375 0.21685
0.3875 0.3875 0.224344
0.3875 0.4 0.219355
0.3875 0.4125 0.214383
0.3875 0.425 0.209428
0.3875 0.4375 0.20449
0.3875 0.45 0.199569
0.3875 0.4625 0.194665
0.3875 0.475 0.189779
0.3875 0.4875 0.184909
0.3875 0.5 0.180057
0.3875 0.5125 0.175222
0.3875 0.525 0.170404
0.3875 0.5375 0.165603
0.3875 0.55 0.160819
0.3875 0.5625 0.156052
0.3875 0.575 0.151303
0.3875 0.5875 0.14657
0.3875 0.6 0.141855
0.3875 0.6125 0.137157
0.3875 0.625 0.132475
0.3875 0.6375 0.127811
0.3875 0.65 0.123164
0.3875 0.6625 0.118535
0.3875 0.675 0.113922
0.3875 0.6875 0.109326
0.3875 0.7 0.104748
0.3875 0.7125 0.100187
0.3875 0.725 0.0956424
0.3875 0.7375 0.0911153
0.3875 0.75 0.0866053
0.3875 0.7625 0.0821124
0.3875 0.775 0.0776367
0.3875 0.7875 0.0731781
0.3875 0.8 0.0687365
0.3875 0.8125 0.0643121
0.3875 0.825 0.0599048
0.3875 0.8375 0.0555147
0.3875 0.85 0.0511416
0.3875 0.8625 0.0467857
0.3875 0.875 0.0424469
0.3875 0.8875 0.0381251
0.3875 0.9 0.0338206
0.3875 0.9125 0.0295331
0.3875 0.925 0.0252627
0.3875 0.9375 0.0210095
0.3875 0.95 0.0167733
0.3875 0.9625 0.0125543
0.3875 0.975 0.00835244
0.3875 0.9875 0.00416766
0.3875 1 0

0.4 0 1.11022e-16
0.4 0.0125 0.00681635
0.4 0.025 0.01365
0.4 0.0375 0.020501
0.4 0.05 0.0273692
0.4 0.0625 0.0342548
0.4 0.075 0.0411577
0.4 0.0875 0.0480779
0.4 0.1 0.0550154
0.4 0.1125 0.0619702
0.4 0.125 0.0689423
0.4 0.1375 0.0759317
0.4 0.15 0.0829385
0.4 0.1625 0.0899625
0.4 0.175 0.0970038
0.4 0.1875 0.104062
0.4 0.2 0.111138
0.4 0.2125 0.118232
0.4 0.225 0.125342
0.4 0.2375 0.13247
0.4 0.25 0.139615
0.4 0.2625 0.146778
0.4 0.275 0.153958
0.4 0.2875 0.161155
0.4 0.3 0.168369
0.4 0.3125 0.175601
0.4 0.325 0.18285
0.4 0.3375 0.190116
0.4 0.35 0.1974
0.4 0.3625 0.204701
0.4 0.375 0.212019
0.4 0.3875 0.219355
0.4 0.4 0.226708
0.4 0.4125 0.221578
0.4 0.425 0.216465
0.4 0.4375 0.21137
0.4 0.45 0.206292
0.4 0.4625 0.201232
0.4 0.475 0.196188
0.4 0.4875 0.191163
0.4 0.5 0.186154
0.4 0.5125 0.181163
0.4 0.525 0.176188
0.4 0.5375 0.171232
0.4 0.55 0.166292
0.4 0.5625 0.16137
0.4 0.575 0.156465
0.4 0.5875 0.151578
0.4 0.6 0.146708
0.4 0.6125 0.141855
0.4 0.625 0.137019
0.4 0.6375 0.132201
0.4 0.65 0.1274
0.4 0.6625 0.122616
0.4 0.675 0.11785
0.4 0.6875 0.113101
0.4 0.7 0.108369
0.4 0.7125 0.103655
0.4 0.725 0.0989577
0.4 0.7375 0.0942779
0.4 0.75 0.0896154
0.4 0.7625 0.0849702
0.4 0.775 0.0803423
0.4 0.7875 0.0757317
0.4 0.8 0.0711385
0.4 0.8125 0.0665625
0.4 0.825 0.0620038
0.4 0.8375 0.0574625
0.4 0.85 0.0529385
0.4 0.8625 0.0484317
0.4 0.875 0.0439423
0.4 0.8875 0.0394702
0.4 0.9 0.0350154
0.4 0.9125 0.0305779
0.4 0.925 0.0261577
0.4 0.9375 0.0217548
0.4 0.95 0.0173692
0.4 0.9625 0.013001
0.4 0.975 0.00865
0.4 0.9875 0.00431635
0.4 1 1.11022e-16

0.4125 0 0
0.4125 0.0125 0.00665342
0.4125 0.025 0.0133243
0.4125 0.0375 0.0200127
0.4125 0.05 0.0267185
0.4125 0.0625 0.0334419
0.4125 0.075 0.0401827
0.4125 0.0875 0.0469409
0.4125 0.1 0.0537167
0.4125 0.1125 0.0605099
0.4125 0.125 0.0673207
0.4125 0.1375 0.0741488
0.4125 0.15 0.0809945
0.4125 0.1625 0.0878576
0.4125 0.175 0.0947383
0.4125 0.1875 0.101636
0.4125 0.2 0.108552
0.4125 0.2125 0.115485
0.4125 0.225 0.122435
0.4125 0.2375 0.129403
0.4125 0.25 0.136389
0.4125 0.2625 0.143392
0.4125 0.275 0.150412
0.4125 0.2875 0.15745
0.4125 0.3 0.164506
0.4125 0.3125 0.171579
0.4125 0.325 0.178669
0.4125 0.3375 0.185777
0.4125 0.35 0.192902
0.4125 0.3625 0.200045
0.4125 0.375 0.207205
0.4125 0.3875 0.214383
0.4125 0.4 0.221578
0.4125 0.4125 0.228791
0.4125 0.425 0.223521
0.4125 0.4375 0.218268
0.4125 0.45 0.213033
0.4125 0.4625 0.207816
0.4125 0.475 0.202616
0.4125 0.4875 0.197434
0.4125 0.5 0.192269
0.4125 0.5125 0.187121
0.4125 0.525 0.181991
0.4125 0.5375 0.176879
0.4125 0.55 0.171783
0.4125 0.5625 0.166706
0.4125 0.575 0.161646
0.4125 0.5875 0.156603
0.4125 0.6 0.151578
0.4125 0.6125 0.14657
0.4125 0.625 0.14158
0.4125 0.6375 0.136607
0.4125 0.65 0.131652
0.4125 0.6625 0.126714
0.4125 0.675 0.121794
0.4125 0.6875 0.116891
0.4125 0.7 0.112006
0.4125 0.7125 0.107138
0.4125 0.725 0.102287
0.4125 0.7375 0.0974544
0.4125 0.75 0.092639
0.4125 0.7625 0.087841
0.4125 0.775 0.0830605
0.4125 0.7875 0.0782975
0.4125 0.8 0.0735519
0.4125 0.8125 0.0688239
0.4125 0.825 0.0641133
0.4125 0.8375 0.0594201
0.4125 0.85 0.0547445
0.4125 0.8625 0.0500863
0.4125 0.875 0.0454457
0.4125 0.8875 0.0408224
0.4125 0.9 0.0362167
0.4125 0.9125 0.0316284
0.4125 0.925 0.0270577
0.4125 0.9375 0.0225044
0.4125 0.95 0.0179685
0.4125 0.9625 0.0134502
0.4125 0.975 0.00894932
0.4125 0.9875 0.00446592
0.4125 1 0

0.425 0 0
0.425 0.0125 0.00649138
0.425 0.025 0.0130004
0.425 0.0375 0.019527
0.425 0.05 0.0260713
0.425 0.0625 0.0326332
0.425 0.075 0.0392127
0.425 0.0875 0.0458098
0.425 0.1 0.0524245
0.425 0.1125 0.0590569
0.425 0.125 0.0657069
0.425 0.1375 0.0723745
0.425 0.15 0.0790597
0.425 0.1625 0.0857626
0.425 0.175 0.0924831
0.425 0.1875 0.0992212
0.425 0.2 0.105977
0.425 0.2125 0.11275
0.425 0.225 0.119541
0.425 0.2375 0.12635
0.425 0.25 0.133176
0.425 0.2625 0.14002
0.425 0.275 0.146881
0.425 0.2875 0.15376
0.425 0.3 0.160657
0.425 0.3125 0.167572
0.425 0.325 0.174504
0.425 0.3375 0.181453
0.425 0.35 0.18842
0.425 0.3625 0.195405
0.425 0.375 0.202408
0.425 0.3875 0.209428
0.425 0.4 0.216465
0.425 0.4125 0.223521
0.425 0.425 0.230594
0.425 0.4375 0.225184
0.425 0.45 0.219792
0.425 0.4625 0.214418
0.425 0.475 0.209062
0.425 0.4875 0.203723
0.425 0.5 0.198401
0.425 0.5125 0.193098
0.425 0.525 0.187812
0.425 0.5375 0.182543
0.425 0.55 0.177292
0.425 0.5625 0.172059
0.425 0.575 0.166844
0.425 0.5875 0.161646
0.425 0.6 0.156465
0.425 0.6125 0.151303
0.425 0.625 0.146158
0.425 0.6375 0.14103
0.425 0.65 0.13592
0.425 0.6625 0.130828
0.425 0.675 0.125754
0.425 0.6875 0.120697
0.425 0.7 0.115657
0.425 0.7125 0.110635
0.425 0.725 0.105631
0.425 0.7375 0.100645
0.425 0.75 0.0956761
0.425 0.7625 0.0907249
0.425 0.775 0.0857913
0.425 0.7875 0.0808753
0.425 0.8 0.0759769
0.425 0.8125 0.0710962
0.425 0.825 0.0662331
0.425 0.8375 0.0613876
0.425 0.85 0.0565597
0.425 0.8625 0.0517495
0.425 0.875 0.0469569
0.425 0.8875 0.0421819
0.425 0.9 0.0374245
0.425 0.9125 0.0326848
0.425 0.925 0.0279627
0.425 0.9375 0.0232582
0.425 0.95 0.0185713
0.425 0.9625 0.013902
0.425 0.975 0.00925039
0.425 0.9875 0.00461638
0.425 1 0

0.4375 0 1.11022e-16
0.4375 0.0125 0.00633024
0.4375 0.025 0.0126782
0.4375 0.0375 0.019044
0.4375 0.05 0.0254274
0.4375 0.0625 0.0318287
0.4375 0.075 0.0382476
0.4375 0.0875 0.0446844
0.4375 0.1 0.0511388
0.4375 0.1125 0.057611
0.4375 0.125 0.064101
0.4375 0.1375 0.0706087
0.4375 0.15 0.0771342
0.4375 0.1625 0.0836774
0.4375 0.175 0.0902383
0.4375 0.1875 0.096817
0.4375 0.2 0.103413
0.4375 0.2125 0.110028
0.4375 0.225 0.11666
0.4375 0.2375 0.123309
0.4375 0.25 0.129977
0.4375 0.2625 0.136662
0.4375 0.275 0.143365
0.4375 0.2875 0.150085
0.4375 0.3 0.156824
0.4375 0.3125 0.16358
0.4375 0.325 0.170354
0.4375 0.3375 0.177146
0.4375 0.35 0.183955
0.4375 0.3625 0.190782
0.4375 0.375 0.197627
0.4375 0.3875 0.20449
0.4375 0.4 0.21137
0.4375 0.4125 0.218268
0.4375 0.425 0.225184
0.4375 0.4375 0.232118
0.4375 0.45 0.226569
0.4375 0.4625 0.221038
0.4375 0.475 0.215525
0.4375 0.4875 0.21003
0.4375 0.5 0.204552
0.4375 0.5125 0.199092
0.4375 0.525 0.19365
0.4375 0.5375 0.188226
0.4375 0.55 0.182819
0.4375 0.5625 0.17743
0.4375 0.575 0.172059
0.4375 0.5875 0.166706
0.4375 0.6 0.16137
0.4375 0.6125 0.156052
0.4375 0.625 0.150752
0.4375 0.6375 0.14547
0.4375 0.65 0.140205
0.4375 0.6625 0.134958
0.4375 0.675 0.129729
0.4375 0.6875 0.124518
0.4375 0.7 0.119324
0.4375 0.7125 0.114148
0.4375 0.725 0.10899
0.4375 0.7375 0.103849
0.4375 0.75 0.0987267
0.4375 0.7625 0.0936218
0.4375 0.775 0.0885346
0.4375 0.7875 0.0834652
0.4375 0.8 0.0784135
0.4375 0.8125 0.0733795
0.4375 0.825 0.0683633
0.4375 0.8375 0.0633649
0.4375 0.85 0.0583842
0.4375 0.8625 0.0534212
0.4375 0.875 0.048476
0.4375 0.8875 0.0435485
0.4375 0.9 0.0386388
0.4375 0.9125 0.0337469
0.4375 0.925 0.0288726
0.4375 0.9375 0.0240162
0.4375 0.95 0.0191774
0.4375 0.9625 0.0143565
0.4375 0.975 0.00955322
0.4375 0.9875 0.00476774
0.4375 1 1.11022e-16

0.45 0 0
0.45 0.0125 0.00616998
0.45 0.025 0.0123578
0.45 0.0375 0.0185635
0.45 0.05 0.024787
0.45 0.0625 0.0310284
0.45 0.075 0.0372876
0.45 0.0875 0.0435647
0.45 0.1 0.0498596
0.45 0.1125 0.0561724
0.45 0.125 0.062503
0.45 0.1375 0.0688515
0.45 0.15 0.0752178
0.45 0.1625 0.081602
0.45 0.175 0.088004
0.45 0.1875 0.0944238
0.45 0.2 0.100862
0.45 0.2125 0.107317
0.45 0.225 0.113791
0.45 0.2375 0.120282
0.45 0.25 0.126791
0.45 0.2625 0.133318
0.45 0.275 0.139863
0.45 0.2875 0.146425
0.45 0.3 0.153006
0.45 0.3125 0.159604
0.45 0.325 0.16622
0.45 0.3375 0.172854
0.45 0.35 0.179506
0.45 0.3625 0.186176
0.45 0.375 0.192864
0.45 0.3875 0.199569
0.45 0.4 0.206292
0.45 0.4125 0.213033
0.45 0.425 0.219792
0.45 0.4375 0.226569
0.45 0.45 0.233364
0.45 0.4625 0.227676
0.45 0.475 0.222007
0.45 0.4875 0.216355
0.45 0.5 0.210721
0.45 0.5125 0.205105
0.45 0.525 0.199507
0.45 0.5375 0.193926
0.45 0.55 0.188364
0.45 0.5625 0.182819
0.45 0.575 0.177292
0.45 0.5875 0.171783
0.45 0.6 0.166292
0.45 0.6125 0.160819
0.45 0.625 0.155364
0.45 0.6375 0.149926
0.45 0.65 0.144506
0.45 0.6625 0.139104
0.45 0.675 0.13372
0.45 0.6875 0.128354
0.45 0.7 0.123006
0.45 0.7125 0.117675
0.45 0.725 0.112363
0.45 0.7375 0.107068
0.45 0.75 0.101791
0.45 0.7625 0.0965318
0.45 0.775 0.0912905
0.45 0.7875 0.0860671
0.45 0.8 0.0808615
0.45 0.8125 0.0756738
0.45 0.825 0.070504
0.45 0.8375 0.065352
0.45 0.85 0.0602178
0.45 0.8625 0.0551015
0.45 0.875 0.050003
0.45 0.8875 0.0449224
0.45 0.9 0.0398596
0.45 0.9125 0.0348147
0.45 0.925 0.0297876
0.45 0.9375 0.0247784
0.45 0.95 0.019787
0.45 0.9625 0.0148135
0.45 0.975 0.00985781
0.45 0.9875 0.00491998
0.45 1 0

0.4625 0 0
0.4625 0.0125 0.00601062
0.4625 0.025 0.0120392
0.4625 0.0375 0.0180856
0.4625 0.05 0.02415
0.4625 0.0625 0.0302324
0.4625 0.075 0.0363326
0.4625 0.0875 0.0424508
0.4625 0.1 0.0485869
0.4625 0.1125 0.0547409
0.4625 0.125 0.0609129
0.4625 0.1375 0.0671028
0.4625 0.15 0.0733106
0.4625 0.1625 0.0795364
0.4625 0.175 0.08578
0.4625 0.1875 0.0920416
0.4625 0.2 0.0983212
0.4625 0.2125 0.104619
0.4625 0.225 0.110934
0.4625 0.2375 0.117267
0.4625 0.25 0.123619
0.4625 0.2625 0.129988
0.4625 0.275 0.136375
0.4625 0.2875 0.14278
0.4625 0.3 0.149203
0.4625 0.3125 0.155644
0.4625 0.325 0.162102
0.4625 0.3375 0.168579
0.4625 0.35 0.175074
0.4625 0.3625 0.181586
0.4625 0.375 0.188117
0.4625 0.3875 0.194665
0.4625 0.4 0.201232
0.4625 0.4125 0.207816
0.4625 0.425 0.214418
0.4625 0.4375 0.221038
0.4625 0.45 0.227676
0.4625 0.4625 0.234332
0.4625 0.475 0.228506
0.4625 0.4875 0.222698
0.4625 0.5 0.216908
0.4625 0.5125 0.211136
0.4625 0.525 0.205381
0.4625 0.5375 0.199645
0.4625 0.55 0.193926
0.4625 0.5625 0.188226
0.4625 0.575 0.182543
0.4625 0.5875 0.176879
0.4625 0.6 0.171232
0.4625 0.6125 0.165603
0.4625 0.625 0.159992
0.4625 0.6375 0.154399
0.4625 0.65 0.148824
0.4625 0.6625 0.143267
0.4625 0.675 0.137727
0.4625 0.6875 0.132206
0.4625 0.7 0.126703
0.4625 0.7125 0.121217
0.4625 0.725 0.11575
0.4625 0.7375 0.1103
0.4625 0.75 0.104869
0.4625 0.7625 0.0994548
0.4625 0.775 0.094059
0.4625 0.7875 0.0886811
0.4625 0.8 0.0833212
0.4625 0.8125 0.0779791
0.4625 0.825 0.072655
0.4625 0.8375 0.0673489
0.4625 0.85 0.0620606
0.4625 0.8625 0.0567903
0.4625 0.875 0.0515379
0.4625 0.8875 0.0463034
0.4625 0.9 0.0410869
0.4625 0.9125 0.0358883
0.4625 0.925 0.0307076
0.4625 0.9375 0.0255449
0.4625 0.95 0.0204
0.4625 0.9625 0.0152731
0.4625 0.975 0.0101642
0.4625 0.9875 0.00507312
0.4625 1 0

0.475 0 0
0.475 0.0125 0.00585214
0.475 0.025 0.0117223
0.475 0.0375 0.0176104
0.475 0.05 0.0235165
0.475 0.0625 0.0294405
0.475 0.075 0.0353826
0.475 0.0875 0.0413426
0.475 0.1 0.0473207
0.475 0.1125 0.0533167
0.475 0.125 0.0593307
0.475 0.1375 0.0653627
0.475 0.15 0.0714126
0.475 0.1625 0.0774806
0.475 0.175 0.0835665
0.475 0.1875 0.0896704
0.475 0.2 0.0957923
0.475 0.2125 0.101932
0.475 0.225 0.10809
0.475 0.2375 0.114266
0.475 0.25 0.12046
0.475 0.2625 0.126672
0.475 0.275 0.132901
0.475 0.2875 0.139149
0.475 0.3 0.145415
0.475 0.3125 0.151699
0.475 0.325 0.158
0.475 0.3375 0.16432
0.475 0.35 0.170658
0.475 0.3625 0.177013
0.475 0.375 0.183387
0.475 0.3875 0.189779
0.475 0.4 0.196188
0.475 0.4125 0.202616
0.475 0.425 0.209062
0.475 0.4375 0.215525
0.475 0.45 0.222007
0.475 0.4625 0.228506
0.475 0.475 0.235024
0.475 0.4875 0.229059
0.475 0.5 0.223113
0.475 0.5125 0.217184
0.475 0.525 0.211274
0.475 0.5375 0.205381
0.475 0.55 0.199507
0.475 0.5625 0.19365
0.475 0.575 0.187812
0.475 0.5875 0.181991
0.475 0.6 0.176188
0.475 0.6125 0.170404
0.475 0.625 0.164637
0.475 0.6375 0.158888
0.475 0.65 0.153158
0.475 0.6625 0.147445
0.475 0.675 0.14175
0.475 0.6875 0.136074
0.475 0.7 0.130415
0.475 0.7125 0.124774
0.475 0.725 0.119151
0.475 0.7375 0.113547
0.475 0.75 0.10796
0.475 0.7625 0.102391
0.475 0.775 0.0968401
0.475 0.7875 0.0913072
0.475 0.8 0.0857923
0.475 0.8125 0.0802954
0.475 0.825 0.0748165
0.475 0.8375 0.0693556
0.475 0.85 0.0639126
0.475 0.8625 0.0584877
0.475 0.875 0.0530807
0.475 0.8875 0.0476917
0.475 0.9 0.0423207
0.475 0.9125 0.0369676
0.475 0.925 0.0316326
0.475 0.9375 0.0263155
0.475 0.95 0.0210165
0.475 0.9625 0.0157354
0.475 0.975 0.0104723
0.475 0.9875 0.00522714
0.475 1 0

0.4875 0 0
0.4875 0.0125 0.00569456
0.4875 0.025 0.0114071
0.4875 0.0375 0.0171377
0.4875 0.05 0.0228863
0.4875 0.0625 0.028653
0.4875 0.075 0.0344376
0.4875 0.0875 0.0402403
0.4875 0.1 0.0460609
0.4875 0.1125 0.0518996
0.4875 0.125 0.0577563
0.4875 0.1375 0.0636311
0.4875 0.15 0.0695238
0.4875 0.1625 0.0754346
0.4875 0.175 0.0813634
0.4875 0.1875 0.0873102
0.4875 0.2 0.093275
0.4875 0.2125 0.0992578
0.4875 0.225 0.105259
0.4875 0.2375 0.111278
0.4875 0.25 0.117314
0.4875 0.2625 0.123369
0.4875 0.275 0.129442
0.4875 0.2875 0.135533
0.4875 0.3 0.141642
0.4875 0.3125 0.147769
0.4875 0.325 0.153914
0.4875 0.3375 0.160077
0.4875 0.35 0.166258
0.4875 0.3625 0.172457
0.4875 0.375 0.178674
0.4875 0.3875 0.184909
0.4875 0.4 0.191162
0.4875 0.4125 0.197434
0.4875 0.425 0.203723
0.4875 0.4375 0.21003
0.4875 0.45 0.216355
0.4875 0.4625 0.222698
0.4875 0.475 0.229059
0.4875 0.4875 0.235439
0.4875 0.5 0.229336
0.4875 0.5125 0.223251
0.4875 0.525 0.217184
0.4875 0.5375 0.211136
0.4875 0.55 0.205105
0.4875 0.5625 0.199092
0.4875 0.575 0.193098
0.4875 0.5875 0.187121
0.4875 0.6 0.181162
0.4875 0.6125 0.175222
0.4875 0.625 0.169299
0.4875 0.6375 0.163395
0.4875 0.65 0.157508
0.4875 0.6625 0.15164
0.4875 0.675 0.145789
0.4875 0.6875 0.139957
0.4875 0.7 0.134142
0.4875 0.7125 0.128346
0.4875 0.725 0.122567
0.4875 0.7375 0.116807
0.4875 0.75 0.111064
0.4875 0.7625 0.10534
0.4875 0.775 0.0996337
0.4875 0.7875 0.0939453
0.4875 0.8 0.088275
0.4875 0.8125 0.0826227
0.4875 0.825 0.0769884
0.4875 0.8375 0.0713721
0.4875 0.85 0.0657738
0.4875 0.8625 0.0601936
0.4875 0.875 0.0546313
0.4875 0.8875 0.0490871
0.4875 0.9 0.0435609
0.4875 0.9125 0.0380528
0.4875 0.925 0.0325626
0.4875 0.9375 0.0270905
0.4875 0.95 0.0216363
0.4875 0.9625 0.0162002
0.4875 0.975 0.0107821
0.4875 0.9875 0.00538206
0.4875 1 0

0.5 0 0
0.5 0.0125 0.00553786
0.5 0.025 0.0110938
0.5 0.0375 0.0166677
0.5 0.05 0.0222596
0.5 0.0625 0.0278696
0.5 0.075 0.0334976
0.5 0.0875 0.0391436
0.5 0.1 0.0448077
0.5 0.1125 0.0504898
0.5 0.125 0.0561899
0.5 0.1375 0.0619081
0.5 0.15 0.0676442
0.5 0.1625 0.0733984
0.5 0.175 0.0791707
0.5 0.1875 0.0849609
0.5 0.2 0.0907692
0.5 0.2125 0.0965956
0.5 0.225 0.10244
0.5 0.2375 0.108302
0.5 0.25 0.114183
0.5 0.2625 0.120081
0.5 0.275 0.125998
0.5 0.2875 0.131932
0.5 0.3 0.137885
0.5 0.3125 0.143855
0.5 0.325 0.149844
0.5 0.3375 0.15585
0.5 0.35 0.161875
0.5 0.3625 0.167918
0.5 0.375 0.173978
0.5 0.3875 0.180057
0.5 0.4 0.186154
0.5 0.4125 0.192269
0.5 0.425 0.198401
0.5 0.4375 0.204552
0.5 0.45 0.210721
0.5 0.4625 0.216908
0.5 0.475 0.223113
0.5 0.4875 0.229336
0.5 0.5 0.235577
0.5 0.5125 0.229336
0.5 0.525 0.223113
0.5 0.5375 0.216908
0.5 0.55 0.210721
0.5 0.5625 0.204552
0.5 0.575 0.198401
0.5 0.5875 0.192269
0.5 0.6 0.186154
0.5 0.6125 0.180057
0.5 0.625 0.173978
0.5 0.6375 0.167918
0.5 0.65 0.161875
0.5 0.6625 0.15585
0.5 0.675 0.149844
0.5 0.6875 0.143855
0.5 0.7 0.137885
0.5 0.7125 0.131932
0.5 0.725 0.125998
0.5 0.7375 0.120081
0.5 0.75 0.114183
0.5 0.7625 0.108302
0.5 0.775 0.10244
0.5 0.7875 0.0965956
0.5 0.8 0.0907692
0.5 0.8125 0.0849609
0.5 0.825 0.0791707
0.5 0.8375 0.0733984
0.5 0.85 0.0676442
0.5 0.8625 0.0619081
0.5 0.875 0.0561899
0.5 0.8875 0.0504898
0.5 0.9 0.0448077
0.5 0.9125 0.0391436
0.5 0.925 0.0334976
0.5 0.9375 0.0278696
0.5 0.95 0.0222596
0.5 0.9625 0.0166677
0.5 0.975 0.0110938
0.5 0.9875 0.00553786
0.5 1 0

0.5125 0 0
0.5125 0.0125 0.00538206
0.5125 0.025 0.0107821
0.5125 0.0375 0.0162002
0.5125 0.05 0.0216363
0.5125 0.0625 0.0270905
0.5125 0.075 0.0325626
0.5125 0.0875 0.0380528
0.5125 0.1 0.0435609
0.5125 0.1125 0.0490871
0.5125 0.125 0.0546313
0.5125 0.1375 0.0601936
0.5125 0.15 0.0657738
0.5125 0.1625 0.0713721
0.5125 0.175 0.0769884
0.5125 0.1875 0.0826227
0.5125 0.2 0.088275
0.5125 0.2125 0.0939453
0.5125 0.225 0.0996337
0.5125 0.2375 0.10534
0.5125 0.25 0.111064
0.5125 0.2625 0.116807
0.5125 0.275 0.122567
0.5125 0.2875 0.128346
0.5125 0.3 0.134142
0.5125 0.3125 0.139957
0.5125 0.325 0.145789
0.5125 0.3375 0.15164
0.5125 0.35 0.157508
0.5125 0.3625 0.163395
0.5125 0.375 0.169299
0.5125 0.3875 0.175222
0.5125 0.4 0.181162
0.5125 0.4125 0.187121
0.5125 0.425 0.193098
0.5125 0.4375 0.199092
0.5125 0.45 0.205105
0.5125 0.4625 0.211136
0.5125 0.475 0.217184
0.5125 0.4875 0.223251
0.5125 0.5 0.229336
0.5125 0.5125 0.235439
0.5125 0.525 0.229059
0.5125 0.5375 0.222698
0.5125 0.55 0.216355
0.5125 0.5625 0.21003
0.5125 0.575 0.203723
0.5125 0.5875 0.197434
0.5125 0.6 0.191162
0.5125 0.6125 0.184909
0.5125 0.625 0.178674
0.5125 0.6375 0.172457
0.5125 0.65 0.166258
0.5125 0.6625 0.160077
0.5125 0.675 0.153914
0.5125 0.6875 0.147769
0.5125 0.7 0.141642
0.5125 0.7125 0.135533
0.5125 0.725 0.129442
0.5125 0.7375 0.123369
0.5125 0.75 0.117314
0.5125 0.7625 0.111278
0.5125 0.775 0.105259
0.5125 0.7875 0.0992578
0.5125 0.8 0.093275
0.5125 0.8125 0.0873102
0.5125 0.825 0.0813634
0.5125 0.8375 0.0754346
0.5125 0.85 0.0695238
0.5125 0.8625 0.0636311
0.5125 0.875 0.0577563
0.5125 0.8875 0.0518996
0.5125 0.9 0.0460609
0.5125 0.9125 0.0402403
0.5125 0.925 0.0344376
0.5125 0.9375 0.028653
0.5125 0.95 0.0228863
0.5125 0.9625 0.0171377
0.5125 0.975 0.0114071
0.5125 0.9875 0.00569456
0.5125 1 0

0.525 0 0
0.525 0.0125 0.00522714
0.525 0.025 0.0104723
0.525 0.0375 0.0157354
0.525 0.05 0.0210165
0.525 0.0625 0.0263155
0.525 0.075 0.0316326
0.525 0.0875 0.0369676
0.525 0.1 0.0423207
0.525 0.1125 0.0476917
0.525 0.125 0.0530807
0.525 0.1375 0.0584877
0.525 0.15 0.0639126
0.525 0.1625 0.0693556
0.525 0.175 0.0748165
0.525 0.1875 0.0802954
0.525 0.2 0.0857923
0.525 0.2125 0.0913072
0.525 0.225 0.0968401
0.525 0.2375 0.102391
0.525 0.25 0.10796
0.525 0.2625 0.113547
0.525 0.275 0.119151
0.525 0.2875 0.124774
0.525 0.3 0.130415
0.525 0.3125 0.136074
0.525 0.325 0.14175
0.525 0.3375 0.147445
0.525 0.35 0.153158
0.525 0.3625 0.158888
0.525 0.375 0.164637
0.525 0.3875 0.170404
0.525 0.4 0.176188
0.525 0.4125 0.181991
0.525 0.425 0.187812
0.525 0.4375 0.19365
0.525 0.45 0.199507
0.525 0.4625 0.205381
0.525 0.475 0.211274
0.525 0.4875 0.217184
0.525 0.5 0.223113
0.525 0.5125 0.229059
0.525 0.525 0.235024
0.525 0.5375 0.228506
0.525 0.55 0.222007
0.525 0.5625 0.215525
0.525 0.575 0.209062
0.525 0.5875 0.202616
0.525 0.6 0.196188
0.525 0.6125 0.189779
0.525 0.625 0.183387
0.525 0.6375 0.177013
0.525 0.65 0.170658
0.525 0.6625 0.16432
0.525 0.675 0.158
0.525 0.6875 0.151699
0.525 0.7 0.145415
0.525 0.7125 0.139149
0.525 0.725 0.132901
0.525 0.7375 0.126672
0.525 0.75 0.12046
0.525 0.7625 0.114266
0.525 0.775 0.10809
0.525 0.7875 0.101932
0.525 0.8 0.0957923
0.525 0.8125 0.0896704
0.525 0.825 0.0835665
0.525 0.8375 0.0774806
0.525 0.85 0.0714126
0.525 0.8625 0.0653627
0.525 0.875 0.0593307
0.525 0.8875 0.0533167
0.525 0.9 0.0473207
0.525 0.9125 0.0413426
0.525 0.925 0.0353826
0.525 0.9375 0.0294405
0.525 0.95 0.0235165
0.525 0.9625 0.0176104
0.525 0.975 0.0117223
0.525 0.9875 0.00585214
0.525 1 0

0.5375 0 0
0.5375 0.0125 0.00507312
0.5375 0.025 0.0101642
0.5375 0.0375 0.0152731
0.5375 0.05 0.0204
0.5375 0.0625 0.0255449
0.5375 0.075 0.0307076
0.5375 0.0875 0.0358883
0.5375 0.1 0.0410869
0.5375 0.1125 0.0463034
0.5375 0.125 0.0515379
0.5375 0.1375 0.0567903
0.5375 0.15 0.0620606
0.5375 0.1625 0.0673489
0.5375 0.175 0.072655
0.5375 0.1875 0.0779791
0.5375 0.2 0.0833212
0.5375 0.2125 0.0886811
0.5375 0.225 0.094059
0.5375 0.2375 0.0994548
0.5375 0.25 0.104869
0.5375 0.2625 0.1103
0.5375 0.275 0.11575
0.5375 0.2875 0.121217
0.5375 0.3 0.126703
0.5375 0.3125 0.132206
0.5375 0.325 0.137727
0.5375 0.3375 0.143267
0.5375 0.35 0.148824
0.5375 0.3625 0.154399
0.5375 0.375 0.159992
0.5375 0.3875 0.165603
0.5375 0.4 0.171232
0.5375 0.4125 0.176879
0.5375 0.425 0.182543
0.5375 0.4375 0.188226
0.5375 0.45 0.193926
0.5375 0.4625 0.199645
0.5375 0.475 0.205381
0.5375 0.4875 0.211136
0.5375 0.5 0.216908
0.5375 0.5125 0.222698
0.5375 0.525 0.228506
0.5375 0.5375 0.234332
0.5375 0.55 0.227676
0.5375 0.5625 0.221038
0.5375 0.575 0.214418
0.5375 0.5875 0.207816
0.5375 0.6 0.201232
0.5375 0.6125 0.194665
0.5375 0.625 0.188117
0.5375 0.6375 0.181586
0.5375 0.65 0.175074
0.5375 0.6625 0.168579
0.5375 0.675 0.162102
0.5375 0.6875 0.155644
0.5375 0.7 0.149203
0.5375 0.7125 0.14278
0.5375 0.725 0.136375
0.5375 0.7375 0.129988
0.5375 0.75 0.123619
0.5375 0.7625 0.117267
0.5375 0.775 0.110934
0.5375 0.7875 0.104619
0.5375 0.8 0.0983212
0.5375 0.8125 0.0920416
0.5375 0.825 0.08578
0.5375 0.8375 0.0795364
0.5375 0.85 0.0733106
0.5375 0.8625 0.0671028
0.5375 0.875 0.0609129
0.5375 0.8875 0.0547409
0.5375 0.9 0.0485869
0.5375 0.9125 0.0424508
0.5375 0.925 0.0363326
0.5375 0.9375 0.0302324
0.5375 0.95 0.02415
0.5375 0.9625 0.0180856
0.5375 0.975 0.0120392
0.5375 0.9875 0.00601062
0.5375 1 0

0.55 0 0
0.55 0.0125 0.00491998
0.55 0.025 0.00985781
0.55 0.0375 0.0148135
0.55 0.05 0.019787
0.55 0.0625 0.0247784
0.55 0.075 0.0297876
0.55 0.0875 0.0348147
0.55 0.1 0.0398596
0.55 0.1125 0.0449224
0.55 0.125 0.050003
0.55 0.1375 0.0551015
0.55 0.15 0.0602178
0.55 0.1625 0.065352
0.55 0.175 0.070504
0.55 0.1875 0.0756738
0.55 0.2 0.0808615
0.55 0.2125 0.0860671
0.55 0.225 0.0912905
0.55 0.2375 0.0965318
0.55 0.25 0.101791
0.55 0.2625 0.107068
0.55 0.275 0.112363
0.55 0.2875 0.117675
0.55 0.3 0.123006
0.55 0.3125 0.128354
0.55 0.325 0.13372
0.55 0.3375 0.139104
0.55 0.35 0.144506
0.55 0.3625 0.149926
0.55 0.375 0.155364
0.55 0.3875 0.160819
0.55 0.4 0.166292
0.55 0.4125 0.171783
0.55 0.425 0.177292
0.55 0.4375 0.182819
0.55 0.45 0.188364
0.55 0.4625 0.193926
0.55 0.475 0.199507
0.55 0.4875 0.205105
0.55 0.5 0.210721
0.55 0.5125 0.216355
0.55 0.525 0.222007
0.55 0.5375 0.227676
0.55 0.55 0.233364
0.55 0.5625 0.226569
0.55 0.575 0.219792
0.55 0.5875 0.213033
0.55 0.6 0.206292
0.55 0.6125 0.199569
0.55 0.625 0.192864
0.55 0.6375 0.186176
0.55 0.65 0.179506
0.55 0.6625 0.172854
0.55 0.675 0.16622
0.55 0.6875 0.159604
0.55 0.7 0.153006
0.55 0.7125 0.146425
0.55 0.725 0.139863
0.55 0.7375 0.133318
0.55 0.75 0.126791
0.55 0.7625 0.120282
0.55 0.775 0.113791
0.55 0.7875 0.107317
0.55 0.8 0.100862
0.55 0.8125 0.0944238
0.55 0.825 0.088004
0.55 0.8375 0.081602
0.55 0.85 0.0752178
0.55 0.8625 0.0688515
0.55 0.875 0.062503
0.55 0.8875 0.0561724
0.55 0.9 0.0498596
0.55 0.9125 0.0435647
0.55 0.925 0.0372876
0.55 0.9375 0.0310284
0.55 0.95 0.024787
0.55 0.9625 0.0185635
0.55 0.975 0.0123578
0.55 0.9875 0.00616998
0.55 1 0

0.5625 0 1.11022e-16
0.5625 0.0125 0.00476774
0.5625 0.025 0.00955322
0.5625 0.0375 0.0143565
0.5625 0.05 0.0191774
0.5625 0.0625 0.0240162
0.5625 0.075 0.0288726
0.5625 0.0875 0.0337469
0.5625 0.1 0.0386388
0.5625 0.1125 0.0435485
0.5625 0.125 0.048476
0.5625 0.1375 0.0534212
0.5625 0.15 0.0583842
0.5625 0.1625 0.0633649
0.5625 0.175 0.0683633
0.5625 0.1875 0.0733795
0.5625 0.2 0.0784135
0.5625 0.2125 0.0834652
0.5625 0.225 0.0885346
0.5625 0.2375 0.0936218
0.5625 0.25 0.0987267
0.5625 0.2625 0.103849
0.5625 0.275 0.10899
0.5625 0.2875 0.114148
0.5625 0.3 0.119324
0.5625 0.3125 0.124518
0.5625 0.325 0.129729
0.5625 0.3375 0.134958
0.5625 0.35 0.140205
0.5625 0.3625 0.14547
0.5625 0.375 0.150752
0.5625 0.3875 0.156052
0.5625 0.4 0.16137
0.5625 0.4125 0.166706
0.5625 0.425 0.172059
0.5625 0.4375 0.17743
0.5625 0.45 0.182819
0.5625 0.4625 0.188226
0.5625 0.475 0.19365
0.5625 0.4875 0.199092
0.5625 0.5 0.204552
0.5625 0.5125 0.21003
0.5625 0.525 0.215525
0.5625 0.5375 0.221038
0.5625 0.55 0.226569
0.5625 0.5625 0.232118
0.5625 0.575 0.225184
0.5625 0.5875 0.218268
0.5625 0.6 0.21137
0.5625 0.6125 0.20449
0.5625 0.625 0.197627
0.5625 0.6375 0.190782
0.5625 0.65 0.183955
0.5625 0.6625 0.177146
0.5625 0.675 0.170354
0.5625 0.6875 0.16358
0.5625 0.7 0.156824
0.5625 0.7125 0.150085
0.5625 0.725 0.143365
0.5625 0.7375 0.136662
0.5625 0.75 0.129977
0.5625 0.7625 0.123309
0.5625 0.775 0.11666
0.5625 0.7875 0.110028
0.5625 0.8 0.103413
0.5625 0.8125 0.096817
0.5625 0.825 0.0902383
0.5625 0.8375 0.0836774
0.5625 0.85 0.0771342
0.5625 0.8625 0.0706087
0.5625 0.875 0.064101
0.5625 0.8875 0.057611
0.5625 0.9 0.0511388
0.5625 0.9125 0.0446844
0.5625 0.925 0.0382476
0.5625 0.9375 0.0318287
0.5625 0.95 0.0254274
0.5625 0.9625 0.019044
0.5625 0.975 0.0126782
0.5625 0.9875 0.00633024
0.5625 1 1.11022e-16

0.575 0 0
0.575 0.0125 0.00461638
0.575 0.025 0.00925039
0.575 0.0375 0.013902
0.575 0.05 0.0185713
0.575 0.0625 0.0232582
0.575 0.075 0.0279627
0.575 0.0875 0.0326848
0.575 0.1 0.0374245
0.575 0.1125 0.0421819
0.575 0.125 0.0469569
0.575 0.1375 0.0517495
0.575 0.15 0.0565597
0.575 0.1625 0.0613876
0.575 0.175 0.0662331
0.575 0.1875 0.0710962
0.575 0.2 0.0759769
0.575 0.2125 0.0808753
0.575 0.225 0.0857913
0.575 0.2375 0.0907249
0.575 0.25 0.0956761
0.575 0.2625 0.100645
0.575 0.275 0.105631
0.575 0.2875 0.110635
0.575 0.3 0.115657
0.575 0.3125 0.120697
0.575 0.325 0.125754
0.575 0.3375 0.130828
0.575 0.35 0.13592
0.575 0.3625 0.14103
0.575 0.375 0.146158
0.575 0.3875 0.151303
0.575 0.4 0.156465
0.575 0.4125 0.161646
0.575 0.425 0.166844
0.575 0.4375 0.172059
0.575 0.45 0.177292
0.575 0.4625 0.182543
0.575 0.475 0.187812
0.575 0.4875 0.193098
0.575 0.5 0.198401
0.575 0.5125 0.203723
0.575 0.525 0.209062
0.575 0.5375 0.214418
0.575 0.55 0.219792
0.575 0.5625 0.225184
0.575 0.575 0.230594
0.575 0.5875 0.223521
0.575 0.6 0.216465
0.575 0.6125 0.209428
0.575 0.625 0.202408
0.575 0.6375 0.195405
0.575 0.65 0.18842
0.575 0.6625 0.181453
0.575 0.675 0.174504
0.575 0.6875 0.167572
0.575 0.7 0.160657
0.575 0.7125 0.15376
0.575 0.725 0.146881
0.575 0.7375 0.14002
0.575 0.75 0.133176
0.575 0.7625 0.12635
0.575 0.775 0.119541
0.575 0.7875 0.11275
0.575 0.8 0.105977
0.575 0.8125 0.0992212
0.575 0.825 0.0924831
0.575 0.8375 0.0857626
0.575 0.85 0.0790597
0.575 0.8625 0.0723745
0.575 0.875 0.0657069
0.575 0.8875 0.0590569
0.575 0.9 0.0524245
0.575 0.9125 0.0458098
0.575 0.925 0.0392127
0.575 0.9375 0.0326332
0.575 0.95 0.0260713
0.575 0.9625 0.019527
0.575 0.975 0.0130004
0.575 0.9875 0.00649138
0.575 1 0

0.5875 0 0
0.5875 0.0125 0.00446592
0.5875 0.025 0.00894932
0.5875 0.0375 0.0134502
0.5875 0.05 0.0179685
0.5875 0.0625 0.0225044
0.5875 0.075 0.0270577
0.5875 0.0875 0.0316284
0.5875 0.1 0.0362167
0.5875 0.1125 0.0408224
0.5875 0.125 0.0454457
0.5875 0.1375 0.0500863
0.5875 0.15 0.0547445
0.5875 0.1625 0.0594201
0.5875 0.175 0.0641133
0.5875 0.1875 0.0688239
0.5875 0.2 0.0735519
0.5875 0.2125 0.0782975
0.5875 0.225 0.0830605
0.5875 0.2375 0.087841
0.5875 0.25 0.092639
0.5875 0.2625 0.0974544
0.5875 0.275 0.102287
0.5875 0.2875 0.107138
0.5875 0.3 0.112006
0.5875 0.3125 0.116891
0.5875 0.325 0.121794
0.5875 0.3375 0.126714
0.5875 0.35 0.131652
0.5875 0.3625 0.136607
0.5875 0.375 0.14158
0.5875 0.3875 0.14657
0.5875 0.4 0.151578
0.5875 0.4125 0.156603
0.5875 0.425 0.161646
0.5875 0.4375 0.166706
0.5875 0.45 0.171783
0.5875 0.4625 0.176879
0.5875 0.475 0.181991
0.5875 0.4875 0.187121
0.5875 0.5 0.192269
0.5875 0.5125 0.197434
0.5875 0.525 0.202616
0.5875 0.5375 0.207816
0.5875 0.55 0.213033
0.5875 0.5625 0.218268
0.5875 0.575 0.223521
0.5875 0.5875 0.228791
0.5875 0.6 0.221578
0.5875 0.6125 0.214383
0.5875 0.625 0.207205
0.5875 0.6375 0.200045
0.5875 0.65 0.192902
0.5875 0.6625 0.185777
0.5875 0.675 0.178669
0.5875 0.6875 0.171579
0.5875 0.7 0.164506
0.5875 0.7125 0.15745
0.5875 0.725 0.150412
0.5875 0.7375 0.143392
0.5875 0.75 0.136389
0.5875 0.7625 0.129403
0.5875 0.775 0.122435
0.5875 0.7875 0.115485
0.5875 0.8 0.108552
0.5875 0.8125 0.101636
0.5875 0.825 0.0947383
0.5875 0.8375 0.0878576
0.5875 0.85 0.0809945
0.5875 0.8625 0.0741488
0.5875 0.875 0.0673207
0.5875 0.8875 0.0605099
0.5875 0.9 0.0537167
0.5875 0.9125 0.0469409
0.5875 0.925 0.0401827
0.5875 0.9375 0.0334419
0.5875 0.95 0.0267185
0.5875 0.9625 0.0200127
0.5875 0.975 0.0133243
0.5875 0.9875 0.00665342
0.5875 1 0

0.6 0 1.11022e-16
0.6 0.0125 0.00431635
0.6 0.025 0.00865
0.6 0.0375 0.013001
0.6 0.05 0.0173692
0.6 0.0625 0.0217548
0.6 0.075 0.0261577
0.6 0.0875 0.0305779
0.6 0.1 0.0350154
0.6 0.1125 0.0394702
0.6 0.125 0.0439423
0.6 0.1375 0.0484317
0.6 0.15 0.0529385
0.6 0.1625 0.0574625
0.6 0.175 0.0620038
0.6 0.1875 0.0665625
0.6 0.2 0.0711385
0.6 0.2125 0.0757317
0.6 0.225 0.0803423
0.6 0.2375 0.0849702
0.6 0.25 0.0896154
0.6 0.2625 0.0942779
0.6 0.275 0.0989577
0.6 0.2875 0.103655
0.6 0.3 0.108369
0.6 0.3125 0.113101
0.6 0.325 0.11785
0.6 0.3375 0.122616
0.6 0.35 0.1274
0.6 0.3625 0.132201
0.6 0.375 0.137019
0.6 0.3875 0.141855
0.6 0.4 0.146708
0.6 0.4125 0.151578
0.6 0.425 0.156465
0.6 0.4375 0.16137
0.6 0.45 0.166292
0.6 0.4625 0.171232
0.6 0.475 0.176188
0.6 0.4875 0.181163
0.6 0.5 0.186154
0.6 0.5125 0.191163
0.6 0.525 0.196188
0.6 0.5375 0.201232
0.6 0.55 0.206292
0.6 0.5625 0.21137
0.6 0.575 0.216465
0.6 0.5875 0.221578
0.6 0.6 0.226708
0.6 0.6125 0.219355
0.6 0.625 0.212019
0.6 0.6375 0.204701
0.6 0.65 0.1974
0.6 0.6625 0.190116
0.6 0.675 0.18285
0.6 0.6875 0.175601
0.6 0.7 0.168369
0.6 0.7125 0.161155
0.6 0.725 0.153958
0.6 0.7375 0.146778
0.6 0.75 0.139615
0.6 0.7625 0.13247
0.6 0.775 0.125342
0.6 0.7875 0.118232
0.6 0.8 0.111138
0.6 0.8125 0.104062
0.6 0.825 0.0970038
0.6 0.8375 0.0899625
0.6 0.85 0.0829385
0.6 0.8625 0.0759317
0.6 0.875 0.0689423
0.6 0.8875 0.0619702
0.6 0.9 0.0550154
0.6 0.9125 0.0480779
0.6 0.925 0.0411577
0.6 0.9375 0.0342548
0.6 0.95 0.0273692
0.6 0.9625 0.020501
0.6 0.975 0.01365
0.6 0.9875 0.00681635
0.6 1 1.11022e-16

0.6125 0 0
0.6125 0.0125 0.00416766
0.6125 0.025 0.00835244
0.6125 0.0375 0.0125543
0.6125 0.05 0.0167733
0.6125 0.0625 0.0210095
0.6125 0.075 0.0252627
0.6125 0.0875 0.0295331
0.6125 0.1 0.0338206
0.6125 0.1125 0.0381251
0.6125 0.125 0.0424469
0.6125 0.1375 0.0467857
0.6125 0.15 0.0511416
0.6125 0.1625 0.0555147
0.6125 0.175 0.0599048
0.6125 0.1875 0.0643121
0.6125 0.2 0.0687365
0.6125 0.2125 0.0731781
0.6125 0.225 0.0776367
0.6125 0.2375 0.0821124
0.6125 0.25 0.0866053
0.6125 0.2625 0.0911153
0.6125 0.275 0.0956424
0.6125 0.2875 0.100187
0.6125 0.3 0.104748
0.6125 0.3125 0.109326
0.6125 0.325 0.113922
0.6125 0.3375 0.118535
0.6125 0.35 0.123164
0.6125 0.3625 0.127811
0.6125 0.375 0.132475
0.6125 0.3875 0.137157
0.6125 0.4 0.141855
0.6125 0.4125 0.14657
0.6125 0.425 0.151303
0.6125 0.4375 0.156052
0.6125 0.45 0.160819
0.6125 0.4625 0.165603
0.6125 0.475 0.170404
0.6125 0.4875 0.175222
0.6125 0.5 0.180057
0.6125 0.5125 0.184909
0.6125 0.525 0.189779
0.6125 0.5375 0.194665
0.6125 0.55 0.199569
0.6125 0.5625 0.20449
0.6125 0.575 0.209428
0.6125 0.5875 0.214383
0.6125 0.6 0.219355
0.6125 0.6125 0.224344
0.6125 0.625 0.21685
0.6125 0.6375 0.209374
0.6125 0.65 0.201914
0.6125 0.6625 0.194472
0.6125 0.675 0.187047
0.6125 0.6875 0.179639
0.6125 0.7 0.172248
0.6125 0.7125 0.164874
0.6125 0.725 0.157517
0.6125 0.7375 0.150178
0.6125 0.75 0.142855
0.6125 0.7625 0.13555
0.6125 0.775 0.128262
0.6125 0.7875 0.120991
0.6125 0.8 0.113737
0.6125 0.8125 0.1065
0.6125 0.825 0.0992798
0.6125 0.8375 0.0920772
0.6125 0.85 0.0848916
0.6125 0.8625 0.0777232
0.6125 0.875 0.0705719
0.6125 0.8875 0.0634376
0.6125 0.9 0.0563206
0.6125 0.9125 0.0492206
0.6125 0.925 0.0421377
0.6125 0.9375 0.035072
0.6125 0.95 0.0280233
0.6125 0.9625 0.0209918
0.6125 0.975 0.0139774
0.6125 0.9875 0.00698016
0.6125 1 0

0.625 0 0
0.625 0.0125 0.00401987
0.625 0.025 0.00805664
0.625 0.0375 0.0121103
0.625 0.05 0.0161809
0.625 0.0625 0.0202684
0.625 0.075 0.0243727
0.625 0.0875 0.028494
0.625 0.1 0.0326322
0.625 0.1125 0.0367873
0.625 0.125 0.0409593
0.625 0.1375 0.0451482
0.625 0.15 0.049354
0.625 0.1625 0.0535767
0.625 0.175 0.0578163
0.625 0.1875 0.0620728
0.625 0.2 0.0663462
0.625 0.2125 0.0706365
0.625 0.225 0.0749437
0.625 0.2375 0.0792678
0.625 0.25 0.0836088
0.625 0.2625 0.0879667
0.625 0.275 0.0923415
0.625 0.2875 0.0967332
0.625 0.3 0.101142
0.625 0.3125 0.105567
0.625 0.325 0.11001
0.625 0.3375 0.114469
0.625 0.35 0.118945
0.625 0.3625 0.123438
0.625 0.375 0.127948
0.625 0.3875 0.132475
0.625 0.4 0.137019
0.625 0.4125 0.14158
0.625 0.425 0.146158
0.625 0.4375 0.150752
0.625 0.45 0.155364
0.625 0.4625 0.159992
0.625 0.475 0.164637
0.625 0.4875 0.169299
0.625 0.5 0.173978
0.625 0.5125 0.178674
0.625 0.525 0.183387
0.625 0.5375 0.188117
0.625 0.55 0.192864
0.625 0.5625 0.197627
0.625 0.575 0.202408
0.625 0.5875 0.207205
0.625 0.6 0.212019
0.625 0.6125 0.21685
0.625 0.625 0.221698
0.625 0.6375 0.214063
0.625 0.65 0.206445
0.625 0.6625 0.198844
0.625 0.675 0.19126
0.625 0.6875 0.183692
0.625 0.7 0.176142
0.625 0.7125 0.168608
0.625 0.725 0.161091
0.625 0.7375 0.153592
0.625 0.75 0.146109
0.625 0.7625 0.138643
0.625 0.775 0.131194
0.625 0.7875 0.123761
0.625 0.8 0.116346
0.625 0.8125 0.108948
0.625 0.825 0.101566
0.625 0.8375 0.0942017
0.625 0.85 0.086854
0.625 0.8625 0.0795232
0.625 0.875 0.0722093
0.625 0.8875 0.0649123
0.625 0.9 0.0576322
0.625 0.9125 0.050369
0.625 0.925 0.0431227
0.625 0.9375 0.0358934
0.625 0.95 0.0286809
0.625 0.9625 0.0214853
0.625 0.975 0.0143066
0.625 0.9875 0.00714487
0.625 1 0

0.6375 0 0
0.6375 0.0125 0.00387297
0.6375 0.025 0.0077626
0.6375 0.0375 0.0116689
0.6375 0.05 0.0155919
0.6375 0.0625 0.0195315
0.6375 0.075 0.0234878
0.6375 0.0875 0.0274607
0.6375 0.1 0.0314504
0.6375 0.1125 0.0354567
0.6375 0.125 0.0394796
0.6375 0.1375 0.0435192
0.6375 0.15 0.0475755
0.6375 0.1625 0.0516485
0.6375 0.175 0.0557381
0.6375 0.1875 0.0598444
0.6375 0.2 0.0639673
0.6375 0.2125 0.0681069
0.6375 0.225 0.0722632
0.6375 0.2375 0.0764361
0.6375 0.25 0.0806258
0.6375 0.2625 0.084832
0.6375 0.275 0.089055
0.6375 0.2875 0.0932946
0.6375 0.3 0.0975508
0.6375 0.3125 0.101824
0.6375 0.325 0.106113
0.6375 0.3375 0.11042
0.6375 0.35 0.114743
0.6375 0.3625 0.119082
0.6375 0.375 0.123438
0.6375 0.3875 0.127811
0.6375 0.4 0.132201
0.6375 0.4125 0.136607
0.6375 0.425 0.14103
0.6375 0.4375 0.14547
0.6375 0.45 0.149926
0.6375 0.4625 0.154399
0.6375 0.475 0.158888
0.6375 0.4875 0.163395
0.6375 0.5 0.167918
0.6375 0.5125 0.172457
0.6375 0.525 0.177013
0.6375 0.5375 0.181586
0.6375 0.55 0.186176
0.6375 0.5625 0.190782
0.6375 0.575 0.195405
0.6375 0.5875 0.200045
0.6375 0.6 0.204701
0.6375 0.6125 0.209374
0.6375 0.625 0.214063
0.6375 0.6375 0.21877
0.6375 0.65 0.210993
0.6375 0.6625 0.203232
0.6375 0.675 0.195488
0.6375 0.6875 0.187761
0.6375 0.7 0.180051
0.6375 0.7125 0.172357
0.6375 0.725 0.16468
0.6375 0.7375 0.15702
0.6375 0.75 0.149376
0.6375 0.7625 0.141749
0.6375 0.775 0.134138
0.6375 0.7875 0.126544
0.6375 0.8 0.118967
0.6375 0.8125 0.111407
0.6375 0.825 0.103863
0.6375 0.8375 0.096336
0.6375 0.85 0.0888255
0.6375 0.8625 0.0813317
0.6375 0.875 0.0738546
0.6375 0.8875 0.0663942
0.6375 0.9 0.0589504
0.6375 0.9125 0.0515232
0.6375 0.925 0.0441128
0.6375 0.9375 0.036719
0.6375 0.95 0.0293419
0.6375 0.9625 0.0219814
0.6375 0.975 0.0146376
0.6375 0.9875 0.00731047
0.6375 1 0

0.65 0 1.11022e-16
0.65 0.0125 0.00372695
0.65 0.025 0.00747031
0.65 0.0375 0.0112301
0.65 0.05 0.0150062
0.65 0.0625 0.0187988
0.65 0.075 0.0226078
0.65 0.0875 0.0264332
0.65 0.1 0.030275
0.65 0.1125 0.0341332
0.65 0.125 0.0380078
0.65 0.1375 0.0418988
0.65 0.15 0.0458063
0.65 0.1625 0.0497301
0.65 0.175 0.0536703
0.65 0.1875 0.057627
0.65 0.2 0.0616
0.65 0.2125 0.0655895
0.65 0.225 0.0695953
0.65 0.2375 0.0736176
0.65 0.25 0.0776562
0.65 0.2625 0.0817113
0.65 0.275 0.0857828
0.65 0.2875 0.0898707
0.65 0.3 0.093975
0.65 0.3125 0.0980957
0.65 0.325 0.102233
0.65 0.3375 0.106386
0.65 0.35 0.110556
0.65 0.3625 0.114743
0.65 0.375 0.118945
0.65 0.3875 0.123164
0.65 0.4 0.1274
0.65 0.4125 0.131652
0.65 0.425 0.13592
0.65 0.4375 0.140205
0.65 0.45 0.144506
0.65 0.4625 0.148824
0.65 0.475 0.153158
0.65 0.4875 0.157508
0.65 0.5 0.161875
0.65 0.5125 0.166258
0.65 0.525 0.170658
0.65 0.5375 0.175074
0.65 0.55 0.179506
0.65 0.5625 0.183955
0.65 0.575 0.18842
0.65 0.5875 0.192902
0.65 0.6 0.1974
0.65 0.6125 0.201914
0.65 0.625 0.206445
0.65 0.6375 0.210993
0.65 0.65 0.215556
0.65 0.6625 0.207636
0.65 0.675 0.199733
0.65 0.6875 0.191846
0.65 0.7 0.183975
0.65 0.7125 0.176121
0.65 0.725 0.168283
0.65 0.7375 0.160461
0.65 0.75 0.152656
0.65 0.7625 0.144868
0.65 0.775 0.137095
0.65 0.7875 0.129339
0.65 0.8 0.1216
0.65 0.8125 0.113877
0.65 0.825 0.10617
0.65 0.8375 0.0984801
0.65 0.85 0.0908063
0.65 0.8625 0.0831488
0.65 0.875 0.0755078
0.65 0.8875 0.0678832
0.65 0.9 0.060275
0.65 0.9125 0.0526832
0.65 0.925 0.0451078
0.65 0.9375 0.0375488
0.65 0.95 0.0300063
0.65 0.9625 0.0224801
0.65 0.975 0.0149703
0.65 0.9875 0.00747695
0.65 1 1.11022e-16

0.6625 0 0
0.6625 0.0125 0.00358183
0.6625 0.025 0.00717979
0.6625 0.0375 0.0107939
0.6625 0.05 0.0144241
0.6625 0.0625 0.0180704
0.6625 0.075 0.0217329
0.6625 0.0875 0.0254114
0.6625 0.1 0.0291061
0.6625 0.1125 0.032817
0.6625 0.125 0.0365439
0.6625 0.1375 0.040287
0.6625 0.15 0.0440462
0.6625 0.1625 0.0478215
0.6625 0.175 0.051613
0.6625 0.1875 0.0554205
0.6625 0.2 0.0592442
0.6625 0.2125 0.0630841
0.6625 0.225 0.06694
0.6625 0.2375 0.0708121
0.6625 0.25 0.0747003
0.6625 0.2625 0.0786046
0.6625 0.275 0.082525
0.6625 0.2875 0.0864616
0.6625 0.3 0.0904143
0.6625 0.3125 0.0943831
0.6625 0.325 0.0983681
0.6625 0.3375 0.102369
0.6625 0.35 0.106386
0.6625 0.3625 0.11042
0.6625 0.375 0.114469
0.6625 0.3875 0.118535
0.6625 0.4 0.122616
0.6625 0.4125 0.126714
0.6625 0.425 0.130828
0.6625 0.4375 0.134958
0.6625 0.45 0.139104
0.6625 0.4625 0.143267
0.6625 0.475 0.147445
0.6625 0.4875 0.15164
0.6625 0.5 0.15585
0.6625 0.5125 0.160077
0.6625 0.525 0.16432
0.6625 0.5375 0.168579
0.6625 0.55 0.172854
0.6625 0.5625 0.177146
0.6625 0.575 0.181453
0.6625 0.5875 0.185777
0.6625 0.6 0.190116
0.6625 0.6125 0.194472
0.6625 0.625 0.198844
0.6625 0.6375 0.203232
0.6625 0.65 0.207636
0.6625 0.6625 0.212057
0.6625 0.675 0.203993
0.6625 0.6875 0.195946
0.6625 0.7 0.187914
0.6625 0.7125 0.179899
0.6625 0.725 0.1719
0.6625 0.7375 0.163917
0.6625 0.75 0.15595
0.6625 0.7625 0.148
0.6625 0.775 0.140065
0.6625 0.7875 0.132147
0.6625 0.8 0.124244
0.6625 0.8125 0.116358
0.6625 0.825 0.108488
0.6625 0.8375 0.100634
0.6625 0.85 0.0927962
0.6625 0.8625 0.0849745
0.6625 0.875 0.0771689
0.6625 0.8875 0.0693795
0.6625 0.9 0.0616061
0.6625 0.9125 0.0538489
0.6625 0.925 0.0461079
0.6625 0.9375 0.0383829
0.6625 0.95 0.0306741
0.6625 0.9625 0.0229814
0.6625 0.975 0.0153048
0.6625 0.9875 0.00764433
0.6625 1 0

0.675 0 0
0.675 0.0125 0.0034376
0.675 0.025 0.00689102
0.675 0.0375 0.0103603
0.675 0.05 0.0138453
0.675 0.0625 0.0173462
0.675 0.075 0.0208629
0.675 0.0875 0.0243954
0.675 0.1 0.0279437
0.675 0.1125 0.0315079
0.675 0.125 0.0350879
0.675 0.1375 0.0386837
0.675 0.15 0.0422953
0.675 0.1625 0.0459228
0.675 0.175 0.049566
0.675 0.1875 0.0532251
0.675 0.2 0.0569
0.675 0.2125 0.0605907
0.675 0.225 0.0642973
0.675 0.2375 0.0680196
0.675 0.25 0.0717578
0.675 0.2625 0.0755118
0.675 0.275 0.0792816
0.675 0.2875 0.0830673
0.675 0.3 0.0868687
0.675 0.3125 0.090686
0.675 0.325 0.0945191
0.675 0.3375 0.0983681
0.675 0.35 0.102233
0.675 0.3625 0.106113
0.675 0.375 0.11001
0.675 0.3875 0.113922
0.675 0.4 0.11785
0.675 0.4125 0.121794
0.675 0.425 0.125754
0.675 0.4375 0.129729
0.675 0.45 0.13372
0.675 0.4625 0.137727
0.675 0.475 0.14175
0.675 0.4875 0.145789
0.675 0.5 0.149844
0.675 0.5125 0.153914
0.675 0.525 0.158
0.675 0.5375 0.162102
0.675 0.55 0.16622
0.675 0.5625 0.170354
0.675 0.575 0.174504
0.675 0.5875 0.178669
0.675 0.6 0.18285
0.675 0.6125 0.187047
0.675 0.625 0.19126
0.675 0.6375 0.195488
0.675 0.65 0.199733
0.675 0.6625 0.203993
0.675 0.675 0.208269
0.675 0.6875 0.200061
0.675 0.7 0.191869
0.675 0.7125 0.183692
0.675 0.725 0.175532
0.675 0.7375 0.167387
0.675 0.75 0.159258
0.675 0.7625 0.151145
0.675 0.775 0.143047
0.675 0.7875 0.134966
0.675 0.8 0.1269
0.675 0.8125 0.11885
0.675 0.825 0.110816
0.675 0.8375 0.102798
0.675 0.85 0.0947953
0.675 0.8625 0.0868087
0.675 0.875 0.0788379
0.675 0.8875 0.0708829
0.675 0.9 0.0629437
0.675 0.9125 0.0550204
0.675 0.925 0.0471129
0.675 0.9375 0.0392212
0.675 0.95 0.0313453
0.675 0.9625 0.0234853
0.675 0.975 0.015641
0.675 0.9875 0.0078126
0.675 1 0

0.6875 0 0
0.6875 0.0125 0.00329426
0.6875 0.025 0.006604
0.6875 0.0375 0.00992925
0.6875 0.05 0.01327
0.6875 0.0625 0.0166262
0.6875 0.075 0.0199979
0.6875 0.0875 0.0233852
0.6875 0.1 0.0267879
0.6875 0.1125 0.0302061
0.6875 0.125 0.0336398
0.6875 0.1375 0.037089
0.6875 0.15 0.0405536
0.6875 0.1625 0.0440338
0.6875 0.175 0.0475295
0.6875 0.1875 0.0510406
0.6875 0.2 0.0545673
0.6875 0.2125 0.0581095
0.6875 0.225 0.0616671
0.6875 0.2375 0.0652402
0.6875 0.25 0.0688289
0.6875 0.2625 0.072433
0.6875 0.275 0.0760526
0.6875 0.2875 0.0796877
0.6875 0.3 0.0833383
0.6875 0.3125 0.0870044
0.6875 0.325 0.090686
0.6875 0.3375 0.0943831
0.6875 0.35 0.0980957
0.6875 0.3625 0.101824
0.6875 0.375 0.105567
0.6875 0.3875 0.109326
0.6875 0.4 0.113101
0.6875 0.4125 0.116891
0.6875 0.425 0.120697
0.6875 0.4375 0.124518
0.6875 0.45 0.128354
0.6875 0.4625 0.132206
0.6875 0.475 0.136074
0.6875 0.4875 0.139957
0.6875 0.5 0.143855
0.6875 0.5125 0.147769
0.6875 0.525 0.151699
0.6875 0.5375 0.155644
0.6875 0.55 0.159604
0.6875 0.5625 0.16358
0.6875 0.575 0.167572
0.6875 0.5875 0.171579
0.6875 0.6 0.175601
0.6875 0.6125 0.179639
0.6875 0.625 0.183692
0.6875 0.6375 0.187761
0.6875 0.65 0.191846
0.6875 0.6625 0.195946
0.6875 0.675 0.200061
0.6875 0.6875 0.204192
0.6875 0.7 0.195838
0.6875 0.7125 0.1875
0.6875 0.725 0.179178
0.6875 0.7375 0.170871
0.6875 0.75 0.162579
0.6875 0.7625 0.154303
0.6875 0.775 0.146042
0.6875 0.7875 0.137797
0.6875 0.8 0.129567
0.6875 0.8125 0.121353
0.6875 0.825 0.113154
0.6875 0.8375 0.104971
0.6875 0.85 0.0968036
0.6875 0.8625 0.0886515
0.6875 0.875 0.0805148
0.6875 0.8875 0.0723936
0.6875 0.9 0.0642879
0.6875 0.9125 0.0561977
0.6875 0.925 0.0481229
0.6875 0.9375 0.0400637
0.6875 0.95 0.03202
0.6875 0.9625 0.0239917
0.6875 0.975 0.015979
0.6875 0.9875 0.00798176
0.6875 1 0

0.7 0 0
0.7 0.0125 0.0031518
0.7 0.025 0.00631875
0.7 0.0375 0.00950084
0.7 0.05 0.0126981
0.7 0.0625 0.0159105
0.7 0.075 0.019138
0.7 0.0875 0.0223806
0.7 0.1 0.0256385
0.7 0.1125 0.0289114
0.7 0.125 0.0321995
0.7 0.1375 0.0355028
0.7 0.15 0.0388212
0.7 0.1625 0.0421547
0.7 0.175 0.0455034
0.7 0.1875 0.0488672
0.7 0.2 0.0522462
0.7 0.2125 0.0556403
0.7 0.225 0.0590495
0.7 0.2375 0.0624739
0.7 0.25 0.0659135
0.7 0.2625 0.0693681
0.7 0.275 0.072838
0.7 0.2875 0.076323
0.7 0.3 0.0798231
0.7 0.3125 0.0833383
0.7 0.325 0.0868688
0.7 0.3375 0.0904143
0.7 0.35 0.093975
0.7 0.3625 0.0975508
0.7 0.375 0.101142
0.7 0.3875 0.104748
0.7 0.4 0.108369
0.7 0.4125 0.112006
0.7 0.425 0.115657
0.7 0.4375 0.119324
0.7 0.45 0.123006
0.7 0.4625 0.126703
0.7 0.475 0.130415
0.7 0.4875 0.134142
0.7 0.5 0.137885
0.7 0.5125 0.141642
0.7 0.525 0.145415
0.7 0.5375 0.149203
0.7 0.55 0.153006
0.7 0.5625 0.156824
0.7 0.575 0.160657
0.7 0.5875 0.164506
0.7 0.6 0.168369
0.7 0.6125 0.172248
0.7 0.625 0.176142
0.7 0.6375 0.180051
0.7 0.65 0.183975
0.7 0.6625 0.187914
0.7 0.675 0.191869
0.7 0.6875 0.195838
0.7 0.7 0.199823
0.7 0.7125 0.191323
0.7 0.725 0.182838
0.7 0.7375 0.174368
0.7 0.75 0.165913
0.7 0.7625 0.157474
0.7 0.775 0.14905
0.7 0.7875 0.14064
0.7 0.8 0.132246
0.7 0.8125 0.123867
0.7 0.825 0.115503
0.7 0.8375 0.107155
0.7 0.85 0.0988212
0.7 0.8625 0.0905028
0.7 0.875 0.0821995
0.7 0.8875 0.0739114
0.7 0.9 0.0656385
0.7 0.9125 0.0573806
0.7 0.925 0.049138
0.7 0.9375 0.0409105
0.7 0.95 0.0326981
0.7 0.9625 0.0245008
0.7 0.975 0.0163188
0.7 0.9875 0.0081518
0.7 1 0

0.7125 0 0
0.7125 0.0125 0.00301024
0.7125 0.025 0.00603525
0.7125 0.0375 0.00907504
0.7125 0.05 0.0121296
0.7125 0.0625 0.0151989
0.7125 0.075 0.018283
0.7125 0.0875 0.0213819
0.7125 0.1 0.0244956
0.7125 0.1125 0.027624
0.7125 0.125 0.0307672
0.7125 0.1375 0.0339251
0.7125 0.15 0.0370979
0.7125 0.1625 0.0402854
0.7125 0.175 0.0434877
0.7125 0.1875 0.0467047
0.7125 0.2 0.0499365
0.7125 0.2125 0.0531831
0.7125 0.225 0.0564445
0.7125 0.2375 0.0597207
0.7125 0.25 0.0630116
0.7125 0.2625 0.0663173
0.7125 0.275 0.0696377
0.7125 0.2875 0.072973
0.7125 0.3 0.076323
0.7125 0.3125 0.0796877
0.7125 0.325 0.0830673
0.7125 0.3375 0.0864616
0.7125 0.35 0.0898707
0.7125 0.3625 0.0932946
0.7125 0.375 0.0967332
0.7125 0.3875 0.100187
0.7125 0.4 0.103655
0.7125 0.4125 0.107138
0.7125 0.425 0.110635
0.7125 0.4375 0.114148
0.7125 0.45 0.117675
0.7125 0.4625 0.121217
0.7125 0.475 0.124774
0.7125 0.4875 0.128346
0.7125 0.5 0.131932
0.7125 0.5125 0.135533
0.7125 0.525 0.139149
0.7125 0.5375 0.14278
0.7125 0.55 0.146425
0.7125 0.5625 0.150085
0.7125 0.575 0.15376
0.7125 0.5875 0.15745
0.7125 0.6 0.161155
0.7125 0.6125 0.164874
0.7125 0.625 0.168608
0.7125 0.6375 0.172357
0.7125 0.65 0.176121
0.7125 0.6625 0.179899
0.7125 0.675 0.183692
0.7125 0.6875 0.1875
0.7125 0.7 0.191323
0.7125 0.7125 0.19516
0.7125 0.725 0.186513
0.7125 0.7375 0.17788
0.7125 0.75 0.169262
0.7125 0.7625 0.160658
0.7125 0.775 0.15207
0.7125 0.7875 0.143496
0.7125 0.8 0.134937
0.7125 0.8125 0.126392
0.7125 0.825 0.117863
0.7125 0.8375 0.109348
0.7125 0.85 0.100848
0.7125 0.8625 0.0923626
0.7125 0.875 0.0838922
0.7125 0.8875 0.0754365
0.7125 0.9 0.0669956
0.7125 0.9125 0.0585694
0.7125 0.925 0.050158
0.7125 0.9375 0.0417614
0.7125 0.95 0.0333796
0.7125 0.9625 0.0250125
0.7125 0.975 0.0166603
0.7125 0.9875 0.00832274
0.7125 1 0

0.725 0 0
0.725 0.0125 0.00286957
0.725 0.025 0.00575352
0.725 0.0375 0.00865184
0.725 0.05 0.0115645
0.725 0.0625 0.0144916
0.725 0.075 0.0174331
0.725 0.0875 0.0203889
0.725 0.1 0.0233591
0.725 0.1125 0.0263437
0.725 0.125 0.0293427
0.725 0.1375 0.032356
0.725 0.15 0.0353838
0.725 0.1625 0.0384259
0.725 0.175 0.0414824
0.725 0.1875 0.0445532
0.725 0.2 0.0476385
0.725 0.2125 0.0507381
0.725 0.225 0.0538521
0.725 0.2375 0.0569804
0.725 0.25 0.0601232
0.725 0.2625 0.0632803
0.725 0.275 0.0664518
0.725 0.2875 0.0696377
0.725 0.3 0.072838
0.725 0.3125 0.0760526
0.725 0.325 0.0792816
0.725 0.3375 0.082525
0.725 0.35 0.0857828
0.725 0.3625 0.089055
0.725 0.375 0.0923415
0.725 0.3875 0.0956424
0.725 0.4 0.0989577
0.725 0.4125 0.102287
0.725 0.425 0.105631
0.725 0.4375 0.10899
0.725 0.45 0.112363
0.725 0.4625 0.11575
0.725 0.475 0.119151
0.725 0.4875 0.122567
0.725 0.5 0.125998
0.725 0.5125 0.129442
0.725 0.525 0.132901
0.725 0.5375 0.136375
0.725 0.55 0.139863
0.725 0.5625 0.143365
0.725 0.575 0.146881
0.725 0.5875 0.150412
0.725 0.6 0.153958
0.725 0.6125 0.157517
0.725 0.625 0.161091
0.725 0.6375 0.16468
0.725 0.65 0.168283
0.725 0.6625 0.1719
0.725 0.675 0.175532
0.725 0.6875 0.179178
0.725 0.7 0.182838
0.725 0.7125 0.186513
0.725 0.725 0.190202
0.725 0.7375 0.181405
0.725 0.75 0.172623
0.725 0.7625 0.163855
0.725 0.775 0.155102
0.725 0.7875 0.146363
0.725 0.8 0.137638
0.725 0.8125 0.128928
0.725 0.825 0.120232
0.725 0.8375 0.111551
0.725 0.85 0.102884
0.725 0.8625 0.094231
0.725 0.875 0.0855927
0.725 0.8875 0.0769687
0.725 0.9 0.0683591
0.725 0.9125 0.0597639
0.725 0.925 0.0511831
0.725 0.9375 0.0426166
0.725 0.95 0.0340645
0.725 0.9625 0.0255268
0.725 0.975 0.0170035
0.725 0.9875 0.00849457
0.725 1 0

0.7375 0 0
0.7375 0.0125 0.00272979
0.7375 0.025 0.00547354
0.7375 0.0375 0.00823124
0.7375 0.05 0.0110029
0.7375 0.0625 0.0137885
0.7375 0.075 0.0165881
0.7375 0.0875 0.0194017
0.7375 0.1 0.0222292
0.7375 0.1125 0.0250707
0.7375 0.125 0.0279261
0.7375 0.1375 0.0307955
0.7375 0.15 0.0336789
0.7375 0.1625 0.0365762
0.7375 0.175 0.0394875
0.7375 0.1875 0.0424127
0.7375 0.2 0.0453519
0.7375 0.2125 0.0483051
0.7375 0.225 0.0512722
0.7375 0.2375 0.0542533
0.7375 0.25 0.0572483
0.7375 0.2625 0.0602574
0.7375 0.275 0.0632803
0.7375 0.2875 0.0663173
0.7375 0.3 0.0693681
0.7375 0.3125 0.072433
0.7375 0.325 0.0755118
0.7375 0.3375 0.0786046
0.7375 0.35 0.0817113
0.7375 0.3625 0.084832
0.7375 0.375 0.0879667
0.7375 0.3875 0.0911153
0.7375 0.4 0.0942779
0.7375 0.4125 0.0974544
0.7375 0.425 0.100645
0.7375 0.4375 0.103849
0.7375 0.45 0.107068
0.7375 0.4625 0.1103
0.7375 0.475 0.113547
0.7375 0.4875 0.116807
0.7375 0.5 0.120081
0.7375 0.5125 0.123369
0.7375 0.525 0.126672
0.7375 0.5375 0.129988
0.7375 0.55 0.133318
0.7375 0.5625 0.136662
0.7375 0.575 0.14002
0.7375 0.5875 0.143392
0.7375 0.6 0.146778
0.7375 0.6125 0.150178
0.7375 0.625 0.153592
0.7375 0.6375 0.15702
0.7375 0.65 0.160461
0.7375 0.6625 0.163917
0.7375 0.675 0.167387
0.7375 0.6875 0.170871
0.7375 0.7 0.174368
0.7375 0.7125 0.17788
0.7375 0.725 0.181405
0.7375 0.7375 0.184945
0.7375 0.75 0.175998
0.7375 0.7625 0.167066
0.7375 0.775 0.158147
0.7375 0.7875 0.149243
0.7375 0.8 0.140352
0.7375 0.8125 0.131475
0.7375 0.825 0.122612
0.7375 0.8375 0.113764
0.7375 0.85 0.104929
0.7375 0.8625 0.096108
0.7375 0.875 0.0873011
0.7375 0.8875 0.0785082
0.7375 0.9 0.0697292
0.7375 0.9125 0.0609642
0.7375 0.925 0.0522131
0.7375 0.9375 0.043476
0.7375 0.95 0.0347529
0.7375 0.9625 0.0260437
0.7375 0.975 0.0173485
0.7375 0.9875 0.00866729
0.7375 1 0

0.75 0 0
0.75 0.0125 0.0025909
0.75 0.025 0.00519531
0.75 0.0375 0.00781325
0.75 0.05 0.0104447
0.75 0.0625 0.0130897
0.75 0.075 0.0157482
0.75 0.0875 0.0184202
0.75 0.1 0.0211058
0.75 0.1125 0.0238048
0.75 0.125 0.0265174
0.75 0.1375 0.0292435
0.75 0.15 0.0319832
0.75 0.1625 0.0347363
0.75 0.175 0.037503
0.75 0.1875 0.0402832
0.75 0.2 0.0430769
0.75 0.2125 0.0458842
0.75 0.225 0.0487049
0.75 0.2375 0.0515392
0.75 0.25 0.054387
0.75 0.2625 0.0572483
0.75 0.275 0.0601232
0.75 0.2875 0.0630116
0.75 0.3 0.0659135
0.75 0.3125 0.0688289
0.75 0.325 0.0717578
0.75 0.3375 0.0747003
0.75 0.35 0.0776562
0.75 0.3625 0.0806258
0.75 0.375 0.0836088
0.75 0.3875 0.0866053
0.75 0.4 0.0896154
0.75 0.4125 0.092639
0.75 0.425 0.0956761
0.75 0.4375 0.0987267
0.75 0.45 0.101791
0.75 0.4625 0.104869
0.75 0.475 0.10796
0.75 0.4875 0.111064
0.75 0.5 0.114183
0.75 0.5125 0.117314
0.75 0.525 0.12046
0.75 0.5375 0.123619
0.75 0.55 0.126791
0.75 0.5625 0.129977
0.75 0.575 0.133176
0.75 0.5875 0.136389
0.75 0.6 0.139615
0.75 0.6125 0.142855
0.75 0.625 0.146109
0.75 0.6375 0.149376
0.75 0.65 0.152656
0.75 0.6625 0.15595
0.75 0.675 0.159258
0.75 0.6875 0.162579
0.75 0.7 0.165913
0.75 0.7125 0.169262
0.75 0.725 0.172623
0.75 0.7375 0.175998
0.75 0.75 0.179387
0.75 0.7625 0.170289
0.75 0.775 0.161205
0.75 0.7875 0.152134
0.75 0.8 0.143077
0.75 0.8125 0.134033
0.75 0.825 0.125003
0.75 0.8375 0.115986
0.75 0.85 0.106983
0.75 0.8625 0.0979935
0.75 0.875 0.0890174
0.75 0.8875 0.0800548
0.75 0.9 0.0711058
0.75 0.9125 0.0621702
0.75 0.925 0.0532482
0.75 0.9375 0.0443397
0.75 0.95 0.0354447
0.75 0.9625 0.0265633
0.75 0.975 0.0176953
0.75 0.9875 0.0088409
0.75 1 0

0.7625 0 0
0.7625 0.0125 0.00245289
0.7625 0.025 0.00491885
0.7625 0.0375 0.00739786
0.7625 0.05 0.00988993
0.7625 0.0625 0.0123951
0.7625 0.075 0.0149133
0.7625 0.0875 0.0174445
0.7625 0.1 0.0199888
0.7625 0.1125 0.0225462
0.7625 0.125 0.0251166
0.7625 0.1375 0.0277001
0.7625 0.15 0.0302967
0.7625 0.1625 0.0329063
0.7625 0.175 0.0355289
0.7625 0.1875 0.0381647
0.7625 0.2 0.0408135
0.7625 0.2125 0.0434753
0.7625 0.225 0.0461502
0.7625 0.2375 0.0488382
0.7625 0.25 0.0515392
0.7625 0.2625 0.0542533
0.7625 0.275 0.0569804
0.7625 0.2875 0.0597207
0.7625 0.3 0.0624739
0.7625 0.3125 0.0652402
0.7625 0.325 0.0680196
0.7625 0.3375 0.0708121
0.7625 0.35 0.0736176
0.7625 0.3625 0.0764361
0.7625 0.375 0.0792678
0.7625 0.3875 0.0821124
0.7625 0.4 0.0849702
0.7625 0.4125 0.087841
0.7625 0.425 0.0907249
0.7625 0.4375 0.0936218
0.7625 0.45 0.0965318
0.7625 0.4625 0.0994548
0.7625 0.475 0.102391
0.7625 0.4875 0.10534
0.7625 0.5 0.108302
0.7625 0.5125 0.111278
0.7625 0.525 0.114266
0.7625 0.5375 0.117267
0.7625 0.55 0.120282
0.7625 0.5625 0.123309
0.7625 0.575 0.12635
0.7625 0.5875 0.129403
0.7625 0.6 0.13247
0.7625 0.6125 0.13555
0.7625 0.625 0.138643
0.7625 0.6375 0.141749
0.7625 0.65 0.144868
0.7625 0.6625 0.148
0.7625 0.675 0.151145
0.7625 0.6875 0.154303
0.7625 0.7 0.157474
0.7625 0.7125 0.160658
0.7625 0.725 0.163855
0.7625 0.7375 0.167066
0.7625 0.75 0.170289
0.7625 0.7625 0.173526
0.7625 0.775 0.164275
0.7625 0.7875 0.155038
0.7625 0.8 0.145813
0.7625 0.8125 0.136602
0.7625 0.825 0.127404
0.7625 0.8375 0.118219
0.7625 0.85 0.109047
0.7625 0.8625 0.0998876
0.7625 0.875 0.0907416
0.7625 0.8875 0.0816087
0.7625 0.9 0.0724888
0.7625 0.9125 0.063382
0.7625 0.925 0.0542883
0.7625 0.9375 0.0452076
0.7625 0.95 0.0361399
0.7625 0.9625 0.0270854
0.7625 0.975 0.0180438
0.7625 0.9875 0.00901539
0.7625 1 0

0.775 0 0
0.775 0.0125 0.00231578
0.775 0.025 0.00464414
0.775 0.0375 0.00698507
0.775 0.05 0.00933858
0.775 0.0625 0.0117047
0.775 0.075 0.0140833
0.775 0.0875 0.0164746
0.775 0.1 0.0188784
0.775 0.1125 0.0212947
0.775 0.125 0.0237237
0.775 0.1375 0.0261652
0.775 0.15 0.0286194
0.775 0.1625 0.031086
0.775 0.175 0.0335653
0.775 0.1875 0.0360571
0.775 0.2 0.0385615
0.775 0.2125 0.0410785
0.775 0.225 0.0436081
0.775 0.2375 0.0461502
0.775 0.25 0.0487049
0.775 0.2625 0.0512722
0.775 0.275 0.0538521
0.775 0.2875 0.0564445
0.775 0.3 0.0590495
0.775 0.3125 0.0616671
0.775 0.325 0.0642973
0.775 0.3375 0.06694
0.775 0.35 0.0695953
0.775 0.3625 0.0722632
0.775 0.375 0.0749437
0.775 0.3875 0.0776367
0.775 0.4 0.0803423
0.775 0.4125 0.0830605
0.775 0.425 0.0857913
0.775 0.4375 0.0885346
0.775 0.45 0.0912905
0.775 0.4625 0.094059
0.775 0.475 0.0968401
0.775 0.4875 0.0996337
0.775 0.5 0.10244
0.775 0.5125 0.105259
0.775 0.525 0.10809
0.775 0.5375 0.110934
0.775 0.55 0.113791
0.775 0.5625 0.11666
0.775 0.575 0.119541
0.775 0.5875 0.122435
0.775 0.6 0.125342
0.775 0.6125 0.128262
0.775 0.625 0.131194
0.775 0.6375 0.134138
0.775 0.65 0.137095
0.775 0.6625 0.140065
0.775 0.675 0.143047
0.775 0.6875 0.146042
0.775 0.7 0.14905
0.775 0.7125 0.15207
0.775 0.725 0.155102
0.775 0.7375 0.158147
0.775 0.75 0.161205
0.775 0.7625 0.164275
0.775 0.775 0.167358
0.775 0.7875 0.157954
0.775 0.8 0.148562
0.775 0.8125 0.139182
0.775 0.825 0.129815
0.775 0.8375 0.120461
0.775 0.85 0.111119
0.775 0.8625 0.10179
0.775 0.875 0.0924737
0.775 0.8875 0.0831697
0.775 0.9 0.0738784
0.775 0.9125 0.0645996
0.775 0.925 0.0553333
0.775 0.9375 0.0460797
0.775 0.95 0.0368386
0.775 0.9625 0.0276101
0.775 0.975 0.0183941
0.775 0.9875 0.00919078
0.775 1 0

0.7875 0 0
0.7875 0.0125 0.00217956
0.7875 0.025 0.00437119
0.7875 0.0375 0.00657489
0.7875 0.05 0.00879066
0.7875 0.0625 0.0110185
0.7875 0.075 0.0132584
0.7875 0.0875 0.0155104
0.7875 0.1 0.0177744
0.7875 0.1125 0.0200505
0.7875 0.125 0.0223387
0.7875 0.1375 0.0246389
0.7875 0.15 0.0269512
0.7875 0.1625 0.0292756
0.7875 0.175 0.0316121
0.7875 0.1875 0.0339606
0.7875 0.2 0.0363212
0.7875 0.2125 0.0386938
0.7875 0.225 0.0410785
0.7875 0.2375 0.0434753
0.7875 0.25 0.0458842
0.7875 0.2625 0.0483051
0.7875 0.275 0.0507381
0.7875 0.2875 0.0531831
0.7875 0.3 0.0556403
0.7875 0.3125 0.0581095
0.7875 0.325 0.0605907
0.7875 0.3375 0.0630841
0.7875 0.35 0.0655895
0.7875 0.3625 0.0681069
0.7875 0.375 0.0706365
0.7875 0.3875 0.0731781
0.7875 0.4 0.0757317
0.7875 0.4125 0.0782975
0.7875 0.425 0.0808753
0.7875 0.4375 0.0834652
0.7875 0.45 0.0860671
0.7875 0.4625 0.0886811
0.7875 0.475 0.0913072
0.7875 0.4875 0.0939453
0.7875 0.5 0.0965956
0.7875 0.5125 0.0992578
0.7875 0.525 0.101932
0.7875 0.5375 0.104619
0.7875 0.55 0.107317
0.7875 0.5625 0.110028
0.7875 0.575 0.11275
0.7875 0.5875 0.115485
0.7875 0.6 0.118232
0.7875 0.6125 0.120991
0.7875 0.625 0.123761
0.7875 0.6375 0.126544
0.7875 0.65 0.129339
0.7875 0.6625 0.132147
0.7875 0.675 0.134966
0.7875 0.6875 0.137797
0.7875 0.7 0.14064
0.7875 0.7125 0.143496
0.7875 0.725 0.146363
0.7875 0.7375 0.149243
0.7875 0.75 0.152134
0.7875 0.7625 0.155038
0.7875 0.775 0.157954
0.7875 0.7875 0.160881
0.7875 0.8 0.151321
0.7875 0.8125 0.141773
0.7875 0.825 0.132237
0.7875 0.8375 0.122713
0.7875 0.85 0.113201
0.7875 0.8625 0.103701
0.7875 0.875 0.0942137
0.7875 0.8875 0.084738
0.7875 0.9 0.0752744
0.7875 0.9125 0.0658229
0.7875 0.925 0.0563834
0.7875 0.9375 0.046956
0.7875 0.95 0.0375407
0.7875 0.9625 0.0281374
0.7875 0.975 0.0187462
0.7875 0.9875 0.00936706
0.7875 1 0

0.8 0 0
0.8 0.0125 0.00204423
0.8 0.025 0.0041
0.8 0.0375 0.00616731
0.8 0.05 0.00824615
0.8 0.0625 0.0103365
0.8 0.075 0.0124385
0.8 0.0875 0.0145519
0.8 0.1 0.0166769
0.8 0.1125 0.0188135
0.8 0.125 0.0209615
0.8 0.1375 0.0231212
0.8 0.15 0.0252923
0.8 0.1625 0.027475
0.8 0.175 0.0296692
0.8 0.1875 0.031875
0.8 0.2 0.0340923
0.8 0.2125 0.0363212
0.8 0.225 0.0385615
0.8 0.2375 0.0408135
0.8 0.25 0.0430769
0.8 0.2625 0.0453519
0.8 0.275 0.0476385
0.8 0.2875 0.0499365
0.8 0.3 0.0522462
0.8 0.3125 0.0545673
0.8 0.325 0.0569
0.8 0.3375 0.0592442
0.8 0.35 0.0616
0.8 0.3625 0.0639673
0.8 0.375 0.0663462
0.8 0.3875 0.0687365
0.8 0.4 0.0711385
0.8 0.4125 0.0735519
0.8 0.425 0.0759769
0.8 0.4375 0.0784135
0.8 0.45 0.0808615
0.8 0.4625 0.0833212
0.8 0.475 0.0857923
0.8 0.4875 0.088275
0.8 0.5 0.0907692
0.8 0.5125 0.093275
0.8 0.525 0.0957923
0.8 0.5375 0.0983212
0.8 0.55 0.100862
0.8 0.5625 0.103413
0.8 0.575 0.105977
0.8 0.5875 0.108552
0.8 0.6 0.111138
0.8 0.6125 0.113737
0.8 0.625 0.116346
0.8 0.6375 0.118967
0.8 0.65 0.1216
0.8 0.6625 0.124244
0.8 0.675 0.1269
0.8 0.6875 0.129567
0.8 0.7 0.132246
0.8 0.7125 0.134937
0.8 0.725 0.137638
0.8 0.7375 0.140352
0.8 0.75 0.143077
0.8 0.7625 0.145813
0.8 0.775 0.148562
0.8 0.7875 0.151321
0.8 0.8 0.154092
0.8 0.8125 0.144375
0.8 0.825 0.134669
0.8 0.8375 0.124975
0.8 0.85 0.115292
0.8 0.8625 0.105621
0.8 0.875 0.0959615
0.8 0.8875 0.0863135
0.8 0.9 0.0766769
0.8 0.9125 0.0670519
0.8 0.925 0.0574385
0.8 0.9375 0.0478365
0.8 0.95 0.0382462
0.8 0.9625 0.0286673
0.8 0.975 0.0191
0.8 0.9875 0.00954423
0.8 1 0

0.8125 0 0
0.8125 0.0125 0.00190979
0.8125 0.025 0.00383057
0.8125 0.0375 0.00576233
0.8125 0.05 0.00770508
0.8125 0.0625 0.00965881
0.8125 0.075 0.0116235
0.8125 0.0875 0.0135992
0.8125 0.1 0.0155859
0.8125 0.1125 0.0175836
0.8125 0.125 0.0195923
0.8125 0.1375 0.0216119
0.8125 0.15 0.0236426
0.8125 0.1625 0.0256842
0.8125 0.175 0.0277368
0.8125 0.1875 0.0298004
0.8125 0.2 0.031875
0.8125 0.2125 0.0339606
0.8125 0.225 0.0360571
0.8125 0.2375 0.0381647
0.8125 0.25 0.0402832
0.8125 0.2625 0.0424127
0.8125 0.275 0.0445532
0.8125 0.2875 0.0467047
0.8125 0.3 0.0488672
0.8125 0.3125 0.0510406
0.8125 0.325 0.0532251
0.8125 0.3375 0.0554205
0.8125 0.35 0.057627
0.8125 0.3625 0.0598444
0.8125 0.375 0.0620728
0.8125 0.3875 0.0643121
0.8125 0.4 0.0665625
0.8125 0.4125 0.0688239
0.8125 0.425 0.0710962
0.8125 0.4375 0.0733795
0.8125 0.45 0.0756738
0.8125 0.4625 0.0779791
0.8125 0.475 0.0802954
0.8125 0.4875 0.0826227
0.8125 0.5 0.0849609
0.8125 0.5125 0.0873102
0.8125 0.525 0.0896704
0.8125 0.5375 0.0920416
0.8125 0.55 0.0944238
0.8125 0.5625 0.096817
0.8125 0.575 0.0992212
0.8125 0.5875 0.101636
0.8125 0.6 0.104062
0.8125 0.6125 0.1065
0.8125 0.625 0.108948
0.8125 0.6375 0.111407
0.8125 0.65 0.113877
0.8125 0.6625 0.116358
0.8125 0.675 0.11885
0.8125 0.6875 0.121353
0.8125 0.7 0.123867
0.8125 0.7125 0.126392
0.8125 0.725 0.128928
0.8125 0.7375 0.131475
0.8125 0.75 0.134033
0.8125 0.7625 0.136602
0.8125 0.775 0.139182
0.8125 0.7875 0.141773
0.8125 0.8 0.144375
0.8125 0.8125 0.146988
0.8125 0.825 0.137112
0.8125 0.8375 0.127247
0.8125 0.85 0.117393
0.8125 0.8625 0.107549
0.8125 0.875 0.0977173
0.8125 0.8875 0.0878961
0.8125 0.9 0.0780859
0.8125 0.9125 0.0682867
0.8125 0.925 0.0584985
0.8125 0.9375 0.0487213
0.8125 0.95 0.0389551
0.8125 0.9625 0.0291998
0.8125 0.975 0.0194556
0.8125 0.9875 0.00972229
0.8125 1 0

0.825 0 0
0.825 0.0125 0.00177624
0.825 0.025 0.00356289
0.825 0.0375 0.00535995
0.825 0.05 0.00716743
0.825 0.0625 0.00898531
0.825 0.075 0.0108136
0.825 0.0875 0.0126523
0.825 0.1 0.0145014
0.825 0.1125 0.016361
0.825 0.125 0.0182309
0.825 0.1375 0.0201113
0.825 0.15 0.022002
0.825 0.1625 0.0239032
0.825 0.175 0.0258148
0.825 0.1875 0.0277368
0.825 0.2 0.0296692
0.825 0.2125 0.0316121
0.825 0.225 0.0335653
0.825 0.2375 0.0355289
0.825 0.25 0.037503
0.825 0.2625 0.0394875
0.825 0.275 0.0414824
0.825 0.2875 0.0434877
0.825 0.3 0.0455034
0.825 0.3125 0.0475295
0.825 0.325 0.049566
0.825 0.3375 0.051613
0.825 0.35 0.0536703
0.825 0.3625 0.0557381
0.825 0.375 0.0578163
0.825 0.3875 0.0599048
0.825 0.4 0.0620038
0.825 0.4125 0.0641133
0.825 0.425 0.0662331
0.825 0.4375 0.0683633
0.825 0.45 0.070504
0.825 0.4625 0.072655
0.825 0.475 0.0748165
0.825 0.4875 0.0769884
0.825 0.5 0.0791707
0.825 0.5125 0.0813634
0.825 0.525 0.0835665
0.825 0.5375 0.08578
0.825 0.55 0.088004
0.825 0.5625 0.0902383
0.825 0.575 0.0924831
0.825 0.5875 0.0947383
0.825 0.6 0.0970038
0.825 0.6125 0.0992798
0.825 0.625 0.101566
0.825 0.6375 0.103863
0.825 0.65 0.10617
0.825 0.6625 0.108488
0.825 0.675 0.110816
0.825 0.6875 0.113154
0.825 0.7 0.115503
0.825 0.7125 0.117863
0.825 0.725 0.120232
0.825 0.7375 0.122612
0.825 0.75 0.125003
0.825 0.7625 0.127404
0.825 0.775 0.129815
0.825 0.7875 0.132237
0.825 0.8 0.134669
0.825 0.8125 0.137112
0.825 0.825 0.139565
0.825 0.8375 0.129528
0.825 0.85 0.119502
0.825 0.8625 0.109486
0.825 0.875 0.0994809
0.825 0.8875 0.089486
0.825 0.9 0.0795014
0.825 0.9125 0.0695273
0.825 0.925 0.0595636
0.825 0.9375 0.0496103
0.825 0.95 0.0396674
0.825 0.9625 0.029735
0.825 0.975 0.0198129
0.825 0.9875 0.00990124
0.825 1 0

0.8375 0 0
0.8375 0.0125 0.00164358
0.8375 0.025 0.00329697
0.8375 0.0375 0.00496018
0.8375 0.05 0.0066332
0.8375 0.0625 0.00831604
0.8375 0.075 0.0100087
0.8375 0.0875 0.0117112
0.8375 0.1 0.0134234
0.8375 0.1125 0.0151455
0.8375 0.125 0.0168774
0.8375 0.1375 0.0186192
0.8375 0.15 0.0203707
0.8375 0.1625 0.0221321
0.8375 0.175 0.0239032
0.8375 0.1875 0.0256842
0.8375 0.2 0.027475
0.8375 0.2125 0.0292756
0.8375 0.225 0.031086
0.8375 0.2375 0.0329063
0.8375 0.25 0.0347363
0.8375 0.2625 0.0365762
0.8375 0.275 0.0384259
0.8375 0.2875 0.0402854
0.8375 0.3 0.0421547
0.8375 0.3125 0.0440338
0.8375 0.325 0.0459228
0.8375 0.3375 0.0478215
0.8375 0.35 0.0497301
0.8375 0.3625 0.0516485
0.8375 0.375 0.0535767
0.8375 0.3875 0.0555147
0.8375 0.4 0.0574625
0.8375 0.4125 0.0594201
0.8375 0.425 0.0613876
0.8375 0.4375 0.0633649
0.8375 0.45 0.065352
0.8375 0.4625 0.0673489
0.8375 0.475 0.0693556
0.8375 0.4875 0.0713721
0.8375 0.5 0.0733984
0.8375 0.5125 0.0754346
0.8375 0.525 0.0774806
0.8375 0.5375 0.0795364
0.8375 0.55 0.081602
0.8375 0.5625 0.0836774
0.8375 0.575 0.0857626
0.8375 0.5875 0.0878576
0.8375 0.6 0.0899625
0.8375 0.6125 0.0920772
0.8375 0.625 0.0942017
0.8375 0.6375 0.096336
0.8375 0.65 0.0984801
0.8375 0.6625 0.100634
0.8375 0.675 0.102798
0.8375 0.6875 0.104971
0.8375 0.7 0.107155
0.8375 0.7125 0.109348
0.8375 0.725 0.111551
0.8375 0.7375 0.113764
0.8375 0.75 0.115986
0.8375 0.7625 0.118219
0.8375 0.775 0.120461
0.8375 0.7875 0.122713
0.8375 0.8 0.124975
0.8375 0.8125 0.127247
0.8375 0.825 0.129528
0.8375 0.8375 0.13182
0.8375 0.85 0.121621
0.8375 0.8625 0.111432
0.8375 0.875 0.101252
0.8375 0.8875 0.091083
0.8375 0.9 0.0809234
0.8375 0.9125 0.0707737
0.8375 0.925 0.0606337
0.8375 0.9375 0.0505035
0.8375 0.95 0.0403832
0.8375 0.9625 0.0302727
0.8375 0.975 0.020172
0.8375 0.9875 0.0100811
0.8375 1 0

0.85 0 0
0.85 0.0125 0.00151181
0.85 0.025 0.00303281
0.85 0.0375 0.00456301
0.85 0.05 0.0061024
0.85 0.0625 0.00765099
0.85 0.075 0.00920877
0.85 0.0875 0.0107758
0.85 0.1 0.0123519
0.85 0.1125 0.0139373
0.85 0.125 0.0155319
0.85 0.1375 0.0171356
0.85 0.15 0.0187486
0.85 0.1625 0.0203707
0.85 0.175 0.022002
0.85 0.1875 0.0236426
0.85 0.2 0.0252923
0.85 0.2125 0.0269512
0.85 0.225 0.0286194
0.85 0.2375 0.0302967
0.85 0.25 0.0319832
0.85 0.2625 0.0336789
0.85 0.275 0.0353838
0.85 0.2875 0.0370979
0.85 0.3 0.0388212
0.85 0.3125 0.0405536
0.85 0.325 0.0422953
0.85 0.3375 0.0440462
0.85 0.35 0.0458063
0.85 0.3625 0.0475755
0.85 0.375 0.049354
0.85 0.3875 0.0511416
0.85 0.4 0.0529385
0.85 0.4125 0.0547445
0.85 0.425 0.0565597
0.85 0.4375 0.0583842
0.85 0.45 0.0602178
0.85 0.4625 0.0620606
0.85 0.475 0.0639126
0.85 0.4875 0.0657738
0.85 0.5 0.0676442
0.85 0.5125 0.0695238
0.85 0.525 0.0714126
0.85 0.5375 0.0733106
0.85 0.55 0.0752178
0.85 0.5625 0.0771342
0.85 0.575 0.0790597
0.85 0.5875 0.0809945
0.85 0.6 0.0829385
0.85 0.6125 0.0848916
0.85 0.625 0.086854
0.85 0.6375 0.0888255
0.85 0.65 0.0908063
0.85 0.6625 0.0927962
0.85 0.675 0.0947953
0.85 0.6875 0.0968036
0.85 0.7 0.0988212
0.85 0.7125 0.100848
0.85 0.725 0.102884
0.85 0.7375 0.104929
0.85 0.75 0.106983
0.85 0.7625 0.109047
0.85 0.775 0.111119
0.85 0.7875 0.113201
0.85 0.8 0.115292
0.85 0.8125 0.117393
0.85 0.825 0.119502
0.85 0.8375 0.121621
0.85 0.85 0.123749
0.85 0.8625 0.113386
0.85 0.875 0.103032
0.85 0.8875 0.0926873
0.85 0.9 0.0823519
0.85 0.9125 0.0720258
0.85 0.925 0.0617088
0.85 0.9375 0.051401
0.85 0.95 0.0411024
0.85 0.9625 0.030813
0.85 0.975 0.0205328
0.85 0.9875 0.0102618
0.85 1 0

0.8625 0 0
0.8625 0.0125 0.00138093
0.8625 0.025 0.00277041
0.8625 0.0375 0.00416844
0.8625 0.05 0.00557503
0.8625 0.0625 0.00699017
0.8625 0.075 0.00841386
0.8625 0.0875 0.0098461
0.8625 0.1 0.0112869
0.8625 0.1125 0.0127362
0.8625 0.125 0.0141941
0.8625 0.1375 0.0156606
0.8625 0.15 0.0171356
0.8625 0.1625 0.0186192
0.8625 0.175 0.0201113
0.8625 0.1875 0.0216119
0.8625 0.2 0.0231212
0.8625 0.2125 0.0246389
0.8625 0.225 0.0261652
0.8625 0.2375 0.0277001
0.8625 0.25 0.0292435
0.8625 0.2625 0.0307955
0.8625 0.275 0.032356
0.8625 0.2875 0.0339251
0.8625 0.3 0.0355028
0.8625 0.3125 0.037089
0.8625 0.325 0.0386837
0.8625 0.3375 0.040287
0.8625 0.35 0.0418988
0.8625 0.3625 0.0435192
0.8625 0.375 0.0451482
0.8625 0.3875 0.0467857
0.8625 0.4 0.0484317
0.8625 0.4125 0.0500863
0.8625 0.425 0.0517495
0.8625 0.4375 0.0534212
0.8625 0.45 0.0551015
0.8625 0.4625 0.0567903
0.8625 0.475 0.0584877
0.8625 0.4875 0.0601936
0.8625 0.5 0.0619081
0.8625 0.5125 0.0636311
0.8625 0.525 0.0653627
0.8625 0.5375 0.0671028
0.8625 0.55 0.0688515
0.8625 0.5625 0.0706087
0.8625 0.575 0.0723745
0.8625 0.5875 0.0741488
0.8625 0.6 0.0759317
0.8625 0.6125 0.0777232
0.8625 0.625 0.0795232
0.8625 0.6375 0.0813317
0.8625 0.65 0.0831488
0.8625 0.6625 0.0849745
0.8625 0.675 0.0868087
0.8625 0.6875 0.0886515
0.8625 0.7 0.0905028
0.8625 0.7125 0.0923626
0.8625 0.725 0.094231
0.8625 0.7375 0.096108
0.8625 0.75 0.0979935
0.8625 0.7625 0.0998876
0.8625 0.775 0.10179
0.8625 0.7875 0.103701
0.8625 0.8 0.105621
0.8625 0.8125 0.107549
0.8625 0.825 0.109486
0.8625 0.8375 0.111432
0.8625 0.85 0.113386
0.8625 0.8625 0.115348
0.8625 0.875 0.104819
0.8625 0.8875 0.0942987
0.8625 0.9 0.0837869
0.8625 0.9125 0.0732836
0.8625 0.925 0.0627889
0.8625 0.9375 0.0523027
0.8625 0.95 0.041825
0.8625 0.9625 0.0313559
0.8625 0.975 0.0208954
0.8625 0.9875 0.0104434
0.8625 1 0

0.875 0 0
0.875 0.0125 0.00125094
0.875 0.025 0.00250977
0.875 0.0375 0.00377648
0.875 0.05 0.00505108
0.875 0.0625 0.00633357
0.875 0.075 0.00762395
0.875 0.0875 0.00892221
0.875 0.1 0.0102284
0.875 0.1125 0.0115424
0.875 0.125 0.0128643
0.875 0.1375 0.0141941
0.875 0.15 0.0155319
0.875 0.1625 0.0168774
0.875 0.175 0.0182309
0.875 0.1875 0.0195923
0.875 0.2 0.0209615
0.875 0.2125 0.0223387
0.875 0.225 0.0237237
0.875 0.2375 0.0251166
0.875 0.25 0.0265174
0.875 0.2625 0.0279261
0.875 0.275 0.0293427
0.875 0.2875 0.0307672
0.875 0.3 0.0321995
0.875 0.3125 0.0336398
0.875 0.325 0.0350879
0.875 0.3375 0.0365439
0.875 0.35 0.0380078
0.875 0.3625 0.0394796
0.875 0.375 0.0409593
0.875 0.3875 0.0424469
0.875 0.4 0.0439423
0.875 0.4125 0.0454457
0.875 0.425 0.0469569
0.875 0.4375 0.048476
0.875 0.45 0.050003
0.875 0.4625 0.0515379
0.875 0.475 0.0530807
0.875 0.4875 0.0546313
0.875 0.5 0.0561899
0.875 0.5125 0.0577563
0.875 0.525 0.0593307
0.875 0.5375 0.0609129
0.875 0.55 0.062503
0.875 0.5625 0.064101
0.875 0.575 0.0657069
0.875 0.5875 0.0673207
0.875 0.6 0.0689423
0.875 0.6125 0.0705719
0.875 0.625 0.0722093
0.875 0.6375 0.0738546
0.875 0.65 0.0755078
0.875 0.6625 0.0771689
0.875 0.675 0.0788379
0.875 0.6875 0.0805148
0.875 0.7 0.0821995
0.875 0.7125 0.0838922
0.875 0.725 0.0855927
0.875 0.7375 0.0873011
0.875 0.75 0.0890174
0.875 0.7625 0.0907416
0.875 0.775 0.0924737
0.875 0.7875 0.0942137
0.875 0.8 0.0959615
0.875 0.8125 0.0977173
0.875 0.825 0.0994809
0.875 0.8375 0.101252
0.875 0.85 0.103032
0.875 0.8625 0.104819
0.875 0.875 0.106614
0.875 0.8875 0.0959174
0.875 0.9 0.0852284
0.875 0.9125 0.0745472
0.875 0.925 0.0638739
0.875 0.9375 0.0532086
0.875 0.95 0.0425511
0.875 0.9625 0.0319015
0.875 0.975 0.0212598
0.875 0.9875 0.0106259
0.875 1 0

0.8875 0 0
0.8875 0.0125 0.00112184
0.8875 0.025 0.00225088
0.8875 0.0375 0.00338712
0.8875 0.05 0.00453056
0.8875 0.0625 0.0056812
0.8875 0.075 0.00683904
0.8875 0.0875 0.00800408
0.8875 0.1 0.00917632
0.8875 0.1125 0.0103558
0.8875 0.125 0.0115424
0.8875 0.1375 0.0127362
0.8875 0.15 0.0139373
0.8875 0.1625 0.0151455
0.8875 0.175 0.016361
0.8875 0.1875 0.0175836
0.8875 0.2 0.0188135
0.8875 0.2125 0.0200505
0.8875 0.225 0.0212947
0.8875 0.2375 0.0225462
0.8875 0.25 0.0238048
0.8875 0.2625 0.0250707
0.8875 0.275 0.0263437
0.8875 0.2875 0.027624
0.8875 0.3 0.0289114
0.8875 0.3125 0.0302061
0.8875 0.325 0.0315079
0.8875 0.3375 0.032817
0.8875 0.35 0.0341332
0.8875 0.3625 0.0354567
0.8875 0.375 0.0367873
0.8875 0.3875 0.0381251
0.8875 0.4 0.0394702
0.8875 0.4125 0.0408224
0.8875 0.425 0.0421819
0.8875 0.4375 0.0435485
0.8875 0.45 0.0449224
0.8875 0.4625 0.0463034
0.8875 0.475 0.0476917
0.8875 0.4875 0.0490871
0.8875 0.5 0.0504898
0.8875 0.5125 0.0518996
0.8875 0.525 0.0533167
0.8875 0.5375 0.0547409
0.8875 0.55 0.0561724
0.8875 0.5625 0.057611
0.8875 0.575 0.0590569
0.8875 0.5875 0.0605099
0.8875 0.6 0.0619702
0.8875 0.6125 0.0634376
0.8875 0.625 0.0649123
0.8875 0.6375 0.0663942
0.8875 0.65 0.0678832
0.8875 0.6625 0.0693795
0.8875 0.675 0.0708829
0.8875 0.6875 0.0723936
0.8875 0.7 0.0739114
0.8875 0.7125 0.0754365
0.8875 0.725 0.0769687
0.8875 0.7375 0.0785082
0.8875 0.75 0.0800548
0.8875 0.7625 0.0816087
0.8875 0.775 0.0831697
0.8875 0.7875 0.084738
0.8875 0.8 0.0863135
0.8875 0.8125 0.0878961
0.8875 0.825 0.089486
0.8875 0.8375 0.091083
0.8875 0.85 0.0926873
0.8875 0.8625 0.0942987
0.8875 0.875 0.0959174
0.8875 0.8875 0.0975433
0.8875 0.9 0.0866763
0.8875 0.9125 0.0758166
0.8875 0.925 0.064964
0.8875 0.9375 0.0541187
0.8875 0.95 0.0432806
0.8875 0.9625 0.0324496
0.8875 0.975 0.0216259
0.8875 0.9875 0.0108093
0.8875 1 0

0.9 0 0
0.9 0.0125 0.00099363
0.9 0.025 0.00199375
0.9 0.0375 0.00300036
0.9 0.05 0.00401346
0.9 0.0625 0.00503305
0.9 0.075 0.00605913
0.9 0.0875 0.00709171
0.9 0.1 0.00813077
0.9 0.1125 0.00917632
0.9 0.125 0.0102284
0.9 0.1375 0.0112869
0.9 0.15 0.0123519
0.9 0.1625 0.0134234
0.9 0.175 0.0145014
0.9 0.1875 0.0155859
0.9 0.2 0.0166769
0.9 0.2125 0.0177744
0.9 0.225 0.0188784
0.9 0.2375 0.0199888
0.9 0.25 0.0211058
0.9 0.2625 0.0222292
0.9 0.275 0.0233591
0.9 0.2875 0.0244956
0.9 0.3 0.0256385
0.9 0.3125 0.0267879
0.9 0.325 0.0279438
0.9 0.3375 0.0291061
0.9 0.35 0.030275
0.9 0.3625 0.0314504
0.9 0.375 0.0326322
0.9 0.3875 0.0338206
0.9 0.4 0.0350154
0.9 0.4125 0.0362167
0.9 0.425 0.0374245
0.9 0.4375 0.0386388
0.9 0.45 0.0398596
0.9 0.4625 0.0410869
0.9 0.475 0.0423207
0.9 0.4875 0.0435609
0.9 0.5 0.0448077
0.9 0.5125 0.0460609
0.9 0.525 0.0473207
0.9 0.5375 0.0485869
0.9 0.55 0.0498596
0.9 0.5625 0.0511388
0.9 0.575 0.0524245
0.9 0.5875 0.0537167
0.9 0.6 0.0550154
0.9 0.6125 0.0563206
0.9 0.625 0.0576322
0.9 0.6375 0.0589504
0.9 0.65 0.060275
0.9 0.6625 0.0616061
0.9 0.675 0.0629437
0.9 0.6875 0.0642879
0.9 0.7 0.0656385
0.9 0.7125 0.0669956
0.9 0.725 0.0683591
0.9 0.7375 0.0697292
0.9 0.75 0.0711058
0.9 0.7625 0.0724888
0.9 0.775 0.0738784
0.9 0.7875 0.0752744
0.9 0.8 0.0766769
0.9 0.8125 0.0780859
0.9 0.825 0.0795014
0.9 0.8375 0.0809234
0.9 0.85 0.0823519
0.9 0.8625 0.0837869
0.9 0.875 0.0852284
0.9 0.8875 0.0866763
0.9 0.9 0.0881308
0.9 0.9125 0.0770917
0.9 0.925 0.0660591
0.9 0.9375 0.0550331
0.9 0.95 0.0440135
0.9 0.9625 0.0330004
0.9 0.975 0.0219938
0.9 0.9875 0.0109936
0.9 1 0

0.9125 0 0
0.9125 0.0125 0.00086631
0.9125 0.025 0.00173838
0.9125 0.0375 0.00261621
0.9125 0.05 0.00349979
0.9125 0.0625 0.00438913
0.9125 0.075 0.00528423
0.9125 0.0875 0.00618509
0.9125 0.1 0.00709171
0.9125 0.1125 0.00800408
0.9125 0.125 0.00892221
0.9125 0.1375 0.0098461
0.9125 0.15 0.0107758
0.9125 0.1625 0.0117112
0.9125 0.175 0.0126523
0.9125 0.1875 0.0135992
0.9125 0.2 0.0145519
0.9125 0.2125 0.0155104
0.9125 0.225 0.0164746
0.9125 0.2375 0.0174445
0.9125 0.25 0.0184202
0.9125 0.2625 0.0194017
0.9125 0.275 0.0203889
0.9125 0.2875 0.0213819
0.9125 0.3 0.0223806
0.9125 0.3125 0.0233852
0.9125 0.325 0.0243954
0.9125 0.3375 0.0254114
0.9125 0.35 0.0264332
0.9125 0.3625 0.0274607
0.9125 0.375 0.028494
0.9125 0.3875 0.0295331
0.9125 0.4 0.0305779
0.9125 0.4125 0.0316284
0.9125 0.425 0.0326848
0.9125 0.4375 0.0337469
0.9125 0.45 0.0348147
0.9125 0.4625 0.0358883
0.9125 0.475 0.0369676
0.9125 0.4875 0.0380528
0.9125 0.5 0.0391436
0.9125 0.5125 0.0402403
0.9125 0.525 0.0413426
0.9125 0.5375 0.0424508
0.9125 0.55 0.0435647
0.9125 0.5625 0.0446844
0.9125 0.575 0.0458098
0.9125 0.5875 0.0469409
0.9125 0.6 0.0480779
0.9125 0.6125 0.0492206
0.9125 0.625 0.050369
0.9125 0.6375 0.0515232
0.9125 0.65 0.0526832
0.9125 0.6625 0.0538489
0.9125 0.675 0.0550204
0.9125 0.6875 0.0561977
0.9125 0.7 0.0573806
0.9125 0.7125 0.0585694
0.9125 0.725 0.0597639
0.9125 0.7375 0.0609642
0.9125 0.75 0.0621702
0.9125 0.7625 0.063382
0.9125 0.775 0.0645996
0.9125 0.7875 0.0658229
0.9125 0.8 0.0670519
0.9125 0.8125 0.0682867
0.9125 0.825 0.0695273
0.9125 0.8375 0.0707737
0.9125 0.85 0.0720258
0.9125 0.8625 0.0732836
0.9125 0.875 0.0745472
0.9125 0.8875 0.0758166
0.9125 0.9 0.0770917
0.9125 0.9125 0.0783726
0.9125 0.925 0.0671592
0.9125 0.9375 0.0559516
0.9125 0.95 0.0447498
0.9125 0.9625 0.0335537
0.9125 0.975 0.0223634
0.9125 0.9875 0.0111788
0.9125 1 0

0.925 0 0
0.925 0.0125 0.000739881
0.925 0.025 0.00148477
0.925 0.0375 0.00223465
0.925 0.05 0.00298954
0.925 0.0625 0.00374944
0.925 0.075 0.00451433
0.925 0.0875 0.00528423
0.925 0.1 0.00605913
0.925 0.1125 0.00683904
0.925 0.125 0.00762395
0.925 0.1375 0.00841386
0.925 0.15 0.00920877
0.925 0.1625 0.0100087
0.925 0.175 0.0108136
0.925 0.1875 0.0116235
0.925 0.2 0.0124385
0.925 0.2125 0.0132584
0.925 0.225 0.0140833
0.925 0.2375 0.0149133
0.925 0.25 0.0157482
0.925 0.2625 0.0165881
0.925 0.275 0.0174331
0.925 0.2875 0.018283
0.925 0.3 0.019138
0.925 0.3125 0.0199979
0.925 0.325 0.0208629
0.925 0.3375 0.0217329
0.925 0.35 0.0226078
0.925 0.3625 0.0234878
0.925 0.375 0.0243727
0.925 0.3875 0.0252627
0.925 0.4 0.0261577
0.925 0.4125 0.0270577
0.925 0.425 0.0279627
0.925 0.4375 0.0288726
0.925 0.45 0.0297876
0.925 0.4625 0.0307076
0.925 0.475 0.0316326
0.925 0.4875 0.0325626
0.925 0.5 0.0334976
0.925 0.5125 0.0344376
0.925 0.525 0.0353826
0.925 0.5375 0.0363326
0.925 0.55 0.0372876
0.925 0.5625 0.0382476
0.925 0.575 0.0392127
0.925 0.5875 0.0401827
0.925 0.6 0.0411577
0.925 0.6125 0.0421377
0.925 0.625 0.0431227
0.925 0.6375 0.0441128
0.925 0.65 0.0451078
0.925 0.6625 0.0461079
0.925 0.675 0.0471129
0.925 0.6875 0.0481229
0.925 0.7 0.049138
0.925 0.7125 0.050158
0.925 0.725 0.0511831
0.925 0.7375 0.0522131
0.925 0.75 0.0532482
0.925 0.7625 0.0542883
0.925 0.775 0.0553333
0.925 0.7875 0.0563834
0.925 0.8 0.0574385
0.925 0.8125 0.0584985
0.925 0.825 0.0595636
0.925 0.8375 0.0606337
0.925 0.85 0.0617088
0.925 0.8625 0.0627889
0.925 0.875 0.0638739
0.925 0.8875 0.064964
0.925 0.9 0.0660591
0.925 0.9125 0.0671592
0.925 0.925 0.0682643
0.925 0.9375 0.0568744
0.925 0.95 0.0454895
0.925 0.9625 0.0341097
0.925 0.975 0.0227348
0.925 0.9875 0.0113649
0.925 1 0

0.9375 0 0
0.9375 0.0125 0.000614342
0.9375 0.025 0.00123291
0.9375 0.0375 0.0018557
0.9375 0.05 0.00248272
0.9375 0.0625 0.00311397
0.9375 0.075 0.00374944
0.9375 0.0875 0.00438913
0.9375 0.1 0.00503305
0.9375 0.1125 0.0056812
0.9375 0.125 0.00633357
0.9375 0.1375 0.00699017
0.9375 0.15 0.00765099
0.9375 0.1625 0.00831604
0.9375 0.175 0.00898531
0.9375 0.1875 0.00965881
0.9375 0.2 0.0103365
0.9375 0.2125 0.0110185
0.9375 0.225 0.0117047
0.9375 0.2375 0.0123951
0.9375 0.25 0.0130897
0.9375 0.2625 0.0137885
0.9375 0.275 0.0144916
0.9375 0.2875 0.0151989
0.9375 0.3 0.0159105
0.9375 0.3125 0.0166262
0.9375 0.325 0.0173462
0.9375 0.3375 0.0180704
0.9375 0.35 0.0187988
0.9375 0.3625 0.0195315
0.9375 0.375 0.0202684
0.9375 0.3875 0.0210095
0.9375 0.4 0.0217548
0.9375 0.4125 0.0225044
0.9375 0.425 0.0232582
0.9375 0.4375 0.0240162
0.9375 0.45 0.0247784
0.9375 0.4625 0.0255449
0.9375 0.475 0.0263155
0.9375 0.4875 0.0270905
0.9375 0.5 0.0278696
0.9375 0.5125 0.028653
0.9375 0.525 0.0294405
0.9375 0.5375 0.0302324
0.9375 0.55 0.0310284
0.9375 0.5625 0.0318287
0.9375 0.575 0.0326332
0.9375 0.5875 0.0334419
0.9375 0.6 0.0342548
0.9375 0.6125 0.035072
0.9375 0.625 0.0358934
0.9375 0.6375 0.036719
0.9375 0.65 0.0375488
0.9375 0.6625 0.0383829
0.9375 0.675 0.0392212
0.9375 0.6875 0.0400637
0.9375 0.7 0.0409105
0.9375 0.7125 0.0417614
0.9375 0.725 0.0426166
0.9375 0.7375 0.043476
0.9375 0.75 0.0443397
0.9375 0.7625 0.0452076
0.9375 0.775 0.0460797
0.9375 0.7875 0.046956
0.9375 0.8 0.0478365
0.9375 0.8125 0.0487213
0.9375 0.825 0.0496103
0.9375 0.8375 0.0505035
0.9375 0.85 0.051401
0.9375 0.8625 0.0523027
0.9375 0.875 0.0532086
0.9375 0.8875 0.0541187
0.9375 0.9 0.0550331
0.9375 0.9125 0.0559516
0.9375 0.925 0.0568744
0.9375 0.9375 0.0578015
0.9375 0.95 0.0462327
0.9375 0.9625 0.0346682
0.9375 0.975 0.0231079
0.9375 0.9875 0.0115518
0.9375 1 0

0.95 0 0
0.95 0.0125 0.000489694
0.95 0.025 0.000982812
0.95 0.0375 0.00147936
0.95 0.05 0.00197933
0.95 0.0625 0.00248272
0.95 0.075 0.00298954
0.95 0.0875 0.00349979
0.95 0.1 0.00401346
0.95 0.1125 0.00453056
0.95 0.125 0.00505108
0.95 0.1375 0.00557503
0.95 0.15 0.0061024
0.95 0.1625 0.0066332
0.95 0.175 0.00716743
0.95 0.1875 0.00770508
0.95 0.2 0.00824615
0.95 0.2125 0.00879066
0.95 0.225 0.00933858
0.95 0.2375 0.00988993
0.95 0.25 0.0104447
0.95 0.2625 0.0110029
0.95 0.275 0.0115645
0.95 0.2875 0.0121296
0.95 0.3 0.0126981
0.95 0.3125 0.01327
0.95 0.325 0.0138453
0.95 0.3375 0.0144241
0.95 0.35 0.0150062
0.95 0.3625 0.0155919
0.95 0.375 0.0161809
0.95 0.3875 0.0167733
0.95 0.4 0.0173692
0.95 0.4125 0.0179685
0.95 0.425 0.0185713
0.95 0.4375 0.0191774
0.95 0.45 0.019787
0.95 0.4625 0.0204
0.95 0.475 0.0210165
0.95 0.4875 0.0216363
0.95 0.5 0.0222596
0.95 0.5125 0.0228863
0.95 0.525 0.0235165
0.95 0.5375 0.02415
0.95 0.55 0.024787
0.95 0.5625 0.0254274
0.95 0.575 0.0260713
0.95 0.5875 0.0267185
0.95 0.6 0.0273692
0.95 0.6125 0.0280233
0.95 0.625 0.0286809
0.95 0.6375 0.0293419
0.95 0.65 0.0300063
0.95 0.6625 0.0306741
0.95 0.675 0.0313453
0.95 0.6875 0.03202
0.95 0.7 0.0326981
0.95 0.7125 0.0333796
0.95 0.725 0.0340645
0.95 0.7375 0.0347529
0.95 0.75 0.0354447
0.95 0.7625 0.0361399
0.95 0.775 0.0368386
0.95 0.7875 0.0375407
0.95 0.8 0.0382462
0.95 0.8125 0.0389551
0.95 0.825 0.0396674
0.95 0.8375 0.0403832
0.95 0.85 0.0411024
0.95 0.8625 0.041825
0.95 0.875 0.0425511
0.95 0.8875 0.0432806
0.95 0.9 0.0440135
0.95 0.9125 0.0447498
0.95 0.925 0.0454895
0.95 0.9375 0.0462327
0.95 0.95 0.0469793
0.95 0.9625 0.0352294
0.95 0.975 0.0234828
0.95 0.9875 0.0117397
0.95 1 0

0.9625 0 0
0.9625 0.0125 0.000365935
0.9625 0.025 0.000734473
0.9625 0.0375 0.00110561
0.9625 0.05 0.00147936
0.9625 0.0625 0.0018557
0.9625 0.075 0.00223465
0.9625 0.0875 0.00261621
0.9625 0.1 0.00300036
0.9625 0.1125 0.00338712
0.9625 0.125 0.00377648
0.9625 0.1375 0.00416844
0.9625 0.15 0.00456301
0.9625 0.1625 0.00496018
0.9625 0.175 0.00535995
0.9625 0.1875 0.00576233
0.9625 0.2 0.00616731
0.9625 0.2125 0.00657489
0.9625 0.225 0.00698507
0.9625 0.2375 0.00739786
0.9625 0.25 0.00781325
0.9625 0.2625 0.00823124
0.9625 0.275 0.00865184
0.9625 0.2875 0.00907504
0.9625 0.3 0.00950084
0.9625 0.3125 0.00992925
0.9625 0.325 0.0103603
0.9625 0.3375 0.0107939
0.9625 0.35 0.0112301
0.9625 0.3625 0.0116689
0.9625 0.375 0.0121103
0.9625 0.3875 0.0125543
0.9625 0.4 0.013001
0.9625 0.4125 0.0134502
0.9625 0.425 0.013902
0.9625 0.4375 0.0143565
0.9625 0.45 0.0148135
0.9625 0.4625 0.0152731
0.9625 0.475 0.0157354
0.9625 0.4875 0.0162002
0.9625 0.5 0.0166677
0.9625 0.5125 0.0171377
0.9625 0.525 0.0176104
0.9625 0.5375 0.0180856
0.9625 0.55 0.0185635
0.9625 0.5625 0.019044
0.9625 0.575 0.019527
0.9625 0.5875 0.0200127
0.9625 0.6 0.020501
0.9625 0.6125 0.0209918
0.9625 0.625 0.0214853
0.9625 0.6375 0.0219814
0.9625 0.65 0.0224801
0.9625 0.6625 0.0229814
0.9625 0.675 0.0234853
0.9625 0.6875 0.0239917
0.9625 0.7 0.0245008
0.9625 0.7125 0.0250125
0.9625 0.725 0.0255268
0.9625 0.7375 0.0260437
0.9625 0.75 0.0265633
0.9625 0.7625 0.0270854
0.9625 0.775 0.0276101
0.9625 0.7875 0.0281374
0.9625 0.8 0.0286673
0.9625 0.8125 0.0291998
0.9625 0.825 0.029735
0.9625 0.8375 0.0302727
0.9625 0.85 0.030813
0.9625 0.8625 0.0313559
0.9625 0.875 0.0319015
0.9625 0.8875 0.0324496
0.9625 0.9 0.0330004
0.9625 0.9125 0.0335537
0.9625 0.925 0.0341097
0.9625 0.9375 0.0346682
0.9625 0.95 0.0352294
0.9625 0.9625 0.0357931
0.9625 0.975 0.0238595
0.9625 0.9875 0.0119284
0.9625 1 0

0.975 0 0
0.975 0.0125 0.000243066
0.975 0.025 0.000487891
0.975 0.0375 0.000734473
0.975 0.05 0.000982812
0.975 0.0625 0.00123291
0.975 0.075 0.00148477
0.975 0.0875 0.00173838
0.975 0.1 0.00199375
0.975 0.1125 0.00225088
0.975 0.125 0.00250977
0.975 0.1375 0.00277041
0.975 0.15 0.00303281
0.975 0.1625 0.00329697
0.975 0.175 0.00356289
0.975 0.1875 0.00383057
0.975 0.2 0.0041
0.975 0.2125 0.00437119
0.975 0.225 0.00464414
0.975 0.2375 0.00491885
0.975 0.25 0.00519531
0.975 0.2625 0.00547354
0.975 0.275 0.00575352
0.975 0.2875 0.00603525
0.975 0.3 0.00631875
0.975 0.3125 0.006604
0.975 0.325 0.00689102
0.975 0.3375 0.00717979
0.975 0.35 0.00747031
0.975 0.3625 0.0077626
0.975 0.375 0.00805664
0.975 0.3875 0.00835244
0.975 0.4 0.00865
0.975 0.4125 0.00894932
0.975 0.425 0.00925039
0.975 0.4375 0.00955322
0.975 0.45 0.00985781
0.975 0.4625 0.0101642
0.975 0.475 0.0104723
0.975 0.4875 0.0107821
0.975 0.5 0.0110937
0.975 0.5125 0.0114071
0.975 0.525 0.0117223
0.975 0.5375 0.0120392
0.975 0.55 0.0123578
0.975 0.5625 0.0126782
0.975 0.575 0.0130004
0.975 0.5875 0.0133243
0.975 0.6 0.01365
0.975 0.6125 0.0139774
0.975 0.625 0.0143066
0.975 0.6375 0.0146376
0.975 0.65 0.0149703
0.975 0.6625 0.0153048
0.975 0.675 0.015641
0.975 0.6875 0.015979
0.975 0.7 0.0163188
0.975 0.7125 0.0166603
0.975 0.725 0.0170035
0.975 0.7375 0.0173485
0.975 0.75 0.0176953
0.975 0.7625 0.0180438
0.975 0.775 0.0183941
0.975 0.7875 0.0187462
0.975 0.8 0.0191
0.975 0.8125 0.0194556
0.975 0.825 0.0198129
0.975 0.8375 0.020172
0.975 0.85 0.0205328
0.975 0.8625 0.0208954
0.975 0.875 0.0212598
0.975 0.8875 0.0216259
0.975 0.9 0.0219938
0.975 0.9125 0.0223634
0.975 0.925 0.0227348
0.975 0.9375 0.0231079
0.975 0.95 0.0234828
0.975 0.9625 0.0238595
0.975 0.975 0.0242379
0.975 0.9875 0.0121181
0.975 1 0

0.9875 0 0
0.9875 0.0125 0.000121088
0.9875 0.025 0.000243066
0.9875 0.0375 0.000365935
0.9875 0.05 0.000489694
0.9875 0.0625 0.000614342
0.9875 0.075 0.000739881
0.9875 0.0875 0.00086631
0.9875 0.1 0.00099363
0.9875 0.1125 0.00112184
0.9875 0.125 0.00125094
0.9875 0.1375 0.00138093
0.9875 0.15 0.00151181
0.9875 0.1625 0.00164358
0.9875 0.175 0.00177624
0.9875 0.1875 0.00190979
0.9875 0.2 0.00204423
0.9875 0.2125 0.00217956
0.9875 0.225 0.00231578
0.9875 0.2375 0.00245289
0.9875 0.25 0.0025909
0.9875 0.2625 0.00272979
0.9875 0.275 0.00286957
0.9875 0.2875 0.00301024
0.9875 0.3 0.0031518
0.9875 0.3125 0.00329426
0.9875 0.325 0.0034376
0.9875 0.3375 0.00358183
0.9875 0.35 0.00372695
0.9875 0.3625 0.00387297
0.9875 0.375 0.00401987
0.9875 0.3875 0.00416766
0.9875 0.4 0.00431635
0.9875 0.4125 0.00446592
0.9875 0.425 0.00461638
0.9875 0.4375 0.00476774
0.9875 0.45 0.00491998
0.9875 0.4625 0.00507312
0.9875 0.475 0.00522714
0.9875 0.4875 0.00538206
0.9875 0.5 0.00553786
0.9875 0.5125 0.00569456
0.9875 0.525 0.00585214
0.9875 0.5375 0.00601062
0.9875 0.55 0.00616998
0.9875 0.5625 0.00633024
0.9875 0.575 0.00649138
0.9875 0.5875 0.00665342
0.9875 0.6 0.00681635
0.9875 0.6125 0.00698016
0.9875 0.625 0.00714487
0.9875 0.6375 0.00731047
0.9875 0.65 0.00747695
0.9875 0.6625 0.00764433
0.9875 0.675 0.0078126
0.9875 0.6875 0.00798176
0.9875 0.7 0.0081518
0.9875 0.7125 0.00832274
0.9875 0.725 0.00849457
0.9875 0.7375 0.00866729
0.9875 0.75 0.0088409
0.9875 0.7625 0.00901539
0.9875 0.775 0.00919078
0.9875 0.7875 0.00936706
0.9875 0.8 0.00954423
0.9875 0.8125 0.00972229
0.9875 0.825 0.00990124
0.9875 0.8375 0.0100811
0.9875 0.85 0.0102618
0.9875 0.8625 0.0104434
0.9875 0.875 0.0106259
0.9875 0.8875 0.0108093
0.9875 0.9 0.0109936
0.9875 0.9125 0.0111788
0.9875 0.925 0.0113649
0.9875 0.9375 0.0115518
0.9875 0.95 0.0117397
0.9875 0.9625 0.0119284
0.9875 0.975 0.0121181
0.9875 0.9875 0.0123086
0.9875 1 0

1 0 0
1 0.0125 0
1 0.025 0
1 0.0375 0
1 0.05 0
1 0.0625 0
1 0.075 0
1 0.0875 0
1 0.1 0
1 0.1125 0
1 0.125 0
1 0.1375 0
1 0.15 0
1 0.1625 0
1 0.175 0
1 0.1875 0
1 0.2 0
1 0.2125 0
1 0.225 0
1 0.2375 0
1 0.25 0
1 0.2625 0
1 0.275 0
1 0.2875 0
1 0.3 0
1 0.3125 0
1 0.325 0
1 0.3375 0
1 0.35 0
1 0.3625 0
1 0.375 0
1 0.3875 0
1 0.4 0
1 0.4125 0
1 0.425 0
1 0.4375 0
1 0.45 0
1 0.4625 0
1 0.475 0
1 0.4875 0
1 0.5 0
1 0.5125 0
1 0.525 0
1 0.5375 0
1 0.55 0
1 0.5625 0
1 0.575 0
1 0.5875 0
1 0.6 0
1 0.6125 0
1 0.625 0
1 0.6375 0
1 0.65 0
1 0.6625 0
1 0.675 0
1 0.6875 0
1 0.7 0
1 0.7125 0
1 0.725 0
1 0.7375 0
1 0.75 0
1 0.7625 0
1 0.775 0
1 0.7875 0
1 0.8 0
1 0.8125 0
1 0.825 0
1 0.8375 0
1 0.85 0
1 0.8625 0
1 0.875 0
1 0.8875 0
1 0.9 0
1 0.9125 0
1 0.925 0
1 0.9375 0
1 0.95 0
1 0.9625 0
1 0.975 0
1 0.9875 0
1 1 0



==> fig/FrolovKernelPlotR2.txt <==
0 0 0
0 0.0125 0
0 0.025 0
0 0.0375 0
0 0.05 0
0 0.0625 0
0 0.075 0
0 0.0875 0
0 0.1 0
0 0.1125 0
0 0.125 0
0 0.1375 0
0 0.15 0
0 0.1625 0
0 0.175 0
0 0.1875 0
0 0.2 0
0 0.2125 0
0 0.225 0
0 0.2375 0
0 0.25 0
0 0.2625 0
0 0.275 0
0 0.2875 0
0 0.3 0
0 0.3125 0
0 0.325 0
0 0.3375 0
0 0.35 0
0 0.3625 0
0 0.375 0
0 0.3875 0
0 0.4 0
0 0.4125 0
0 0.425 0
0 0.4375 0
0 0.45 0
0 0.4625 0
0 0.475 0
0 0.4875 0
0 0.5 0
0 0.5125 0
0 0.525 0
0 0.5375 0
0 0.55 0
0 0.5625 0
0 0.575 0
0 0.5875 0
0 0.6 0
0 0.6125 0
0 0.625 0
0 0.6375 0
0 0.65 0
0 0.6625 0
0 0.675 0
0 0.6875 0
0 0.7 0
0 0.7125 0
0 0.725 0
0 0.7375 0
0 0.75 0
0 0.7625 0
0 0.775 0
0 0.7875 0
0 0.8 0
0 0.8125 0
0 0.825 0
0 0.8375 0
0 0.85 0
0 0.8625 0
0 0.875 0
0 0.8875 0
0 0.9 0
0 0.9125 0
0 0.925 0
0 0.9375 0
0 0.95 0
0 0.9625 0
0 0.975 0
0 0.9875 0
0 1 0

0.0125 0 0
0.0125 0.0125 6.26891e-07
0.0125 0.025 1.53161e-06
0.0125 0.0375 2.38955e-06
0.0125 0.05 3.20163e-06
0.0125 0.0625 3.96876e-06
0.0125 0.075 4.69185e-06
0.0125 0.0875 5.37182e-06
0.0125 0.1 6.00958e-06
0.0125 0.1125 6.60604e-06
0.0125 0.125 7.16211e-06
0.0125 0.1375 7.67871e-06
0.0125 0.15 8.15676e-06
0.0125 0.1625 8.59715e-06
0.0125 0.175 9.00081e-06
0.0125 0.1875 9.36865e-06
0.0125 0.2 9.70157e-06
0.0125 0.2125 1.00005e-05
0.0125 0.225 1.02663e-05
0.0125 0.2375 1.05e-05
0.0125 0.25 1.07024e-05
0.0125 0.2625 1.08744e-05
0.0125 0.275 1.1017e-05
0.0125 0.2875 1.11311e-05
0.0125 0.3 1.12175e-05
0.0125 0.3125 1.12772e-05
0.0125 0.325 1.13112e-05
0.0125 0.3375 1.13202e-05
0.0125 0.35 1.13053e-05
0.0125 0.3625 1.12672e-05
0.0125 0.375 1.12071e-05
0.0125 0.3875 1.11256e-05
0.0125 0.4 1.10238e-05
0.0125 0.4125 1.09026e-05
0.0125 0.425 1.07629e-05
0.0125 0.4375 1.06055e-05
0.0125 0.45 1.04315e-05
0.0125 0.4625 1.02416e-05
0.0125 0.475 1.00369e-05
0.0125 0.4875 9.81816e-06
0.0125 0.5 9.58635e-06
0.0125 0.5125 9.34239e-06
0.0125 0.525 9.08716e-06
0.0125 0.5375 8.82158e-06
0.0125 0.55 8.54656e-06
0.0125 0.5625 8.26301e-06
0.0125 0.575 7.97182e-06
0.0125 0.5875 7.67392e-06
0.0125 0.6 7.3702e-06
0.0125 0.6125 7.06157e-06
0.0125 0.625 6.74895e-06
0.0125 0.6375 6.43323e-06
0.0125 0.65 6.11532e-06
0.0125 0.6625 5.79612e-06
0.0125 0.675 5.47656e-06
0.0125 0.6875 5.15752e-06
0.0125 0.7 4.83991e-06
0.0125 0.7125 4.52465e-06
0.0125 0.725 4.21263e-06
0.0125 0.7375 3.90477e-06
0.0125 0.75 3.60196e-06
0.0125 0.7625 3.30511e-06
0.0125 0.775 3.01513e-06
0.0125 0.7875 2.73292e-06
0.0125 0.8 2.45938e-06
0.0125 0.8125 2.19543e-06
0.0125 0.825 1.94195e-06
0.0125 0.8375 1.69987e-06
0.0125 0.85 1.47007e-06
0.0125 0.8625 1.25347e-06
0.0125 0.875 1.05097e-06
0.0125 0.8875 8.63467e-07
0.0125 0.9 6.91871e-07
0.0125 0.9125 5.37082e-07
0.0125 0.925 4.00004e-07
0.0125 0.9375 2.8154e-07
0.0125 0.95 1.82591e-07
0.0125 0.9625 1.0406e-07
0.0125 0.975 4.68503e-08
0.0125 0.9875 1.18629e-08
0.0125 1 0

0.025 0 0
0.025 0.0125 1.53161e-06
0.025 0.025 4.82678e-06
0.025 0.0375 8.26153e-06
0.025 0.05 1.1514e-05
0.025 0.0625 1.45877e-05
0.025 0.075 1.74863e-05
0.025 0.0875 2.02135e-05
0.025 0.1 2.27729e-05
0.025 0.1125 2.51681e-05
0.025 0.125 2.74026e-05
0.025 0.1375 2.94802e-05
0.025 0.15 3.14045e-05
0.025 0.1625 3.3179e-05
0.025 0.175 3.48074e-05
0.025 0.1875 3.62933e-05
0.025 0.2 3.76403e-05
0.025 0.2125 3.8852e-05
0.025 0.225 3.99321e-05
0.025 0.2375 4.08842e-05
0.025 0.25 4.17118e-05
0.025 0.2625 4.24187e-05
0.025 0.275 4.30083e-05
0.025 0.2875 4.34843e-05
0.025 0.3 4.38504e-05
0.025 0.3125 4.41101e-05
0.025 0.325 4.42671e-05
0.025 0.3375 4.43249e-05
0.025 0.35 4.42872e-05
0.025 0.3625 4.41575e-05
0.025 0.375 4.39396e-05
0.025 0.3875 4.36369e-05
0.025 0.4 4.32532e-05
0.025 0.4125 4.27919e-05
0.025 0.425 4.22568e-05
0.025 0.4375 4.16513e-05
0.025 0.45 4.09792e-05
0.025 0.4625 4.0244e-05
0.025 0.475 3.94494e-05
0.025 0.4875 3.85988e-05
0.025 0.5 3.7696e-05
0.025 0.5125 3.67446e-05
0.025 0.525 3.5748e-05
0.025 0.5375 3.471e-05
0.025 0.55 3.36342e-05
0.025 0.5625 3.2524e-05
0.025 0.575 3.13832e-05
0.025 0.5875 3.02154e-05
0.025 0.6 2.9024e-05
0.025 0.6125 2.78128e-05
0.025 0.625 2.65853e-05
0.025 0.6375 2.53451e-05
0.025 0.65 2.40958e-05
0.025 0.6625 2.2841e-05
0.025 0.675 2.15843e-05
0.025 0.6875 2.03293e-05
0.025 0.7 1.90796e-05
0.025 0.7125 1.78387e-05
0.025 0.725 1.66103e-05
0.025 0.7375 1.5398e-05
0.025 0.75 1.42053e-05
0.025 0.7625 1.30359e-05
0.025 0.775 1.18932e-05
0.025 0.7875 1.0781e-05
0.025 0.8 9.7028e-06
0.025 0.8125 8.66216e-06
0.025 0.825 7.66269e-06
0.025 0.8375 6.70798e-06
0.025 0.85 5.80161e-06
0.025 0.8625 4.94717e-06
0.025 0.875 4.14824e-06
0.025 0.8875 3.4084e-06
0.025 0.9 2.73124e-06
0.025 0.9125 2.12034e-06
0.025 0.925 1.57927e-06
0.025 0.9375 1.11163e-06
0.025 0.95 7.20983e-07
0.025 0.9625 4.1092e-07
0.025 0.975 1.85016e-07
0.025 0.9875 4.68503e-08
0.025 1 0

0.0375 0 0
0.0375 0.0125 2.38955e-06
0.0375 0.025 8.26153e-06
0.0375 0.0375 1.56709e-05
0.0375 0.05 2.29981e-05
0.0375 0.0625 2.99257e-05
0.0375 0.075 3.64618e-05
0.0375 0.0875 4.26145e-05
0.0375 0.1 4.83919e-05
0.0375 0.1125 5.38019e-05
0.0375 0.125 5.88528e-05
0.0375 0.1375 6.35526e-05
0.0375 0.15 6.79093e-05
0.0375 0.1625 7.19311e-05
0.0375 0.175 7.56259e-05
0.0375 0.1875 7.90019e-05
0.0375 0.2 8.20672e-05
0.0375 0.2125 8.48297e-05
0.0375 0.225 8.72976e-05
0.0375 0.2375 8.9479e-05
0.0375 0.25 9.13818e-05
0.0375 0.2625 9.30141e-05
0.0375 0.275 9.43841e-05
0.0375 0.2875 9.54998e-05
0.0375 0.3 9.63691e-05
0.0375 0.3125 9.70003e-05
0.0375 0.325 9.74013e-05
0.0375 0.3375 9.75802e-05
0.0375 0.35 9.7545e-05
0.0375 0.3625 9.73038e-05
0.0375 0.375 9.68646e-05
0.0375 0.3875 9.62355e-05
0.0375 0.4 9.54246e-05
0.0375 0.4125 9.44398e-05
0.0375 0.425 9.32893e-05
0.0375 0.4375 9.1981e-05
0.0375 0.45 9.0523e-05
0.0375 0.4625 8.89234e-05
0.0375 0.475 8.71901e-05
0.0375 0.4875 8.53313e-05
0.0375 0.5 8.33549e-05
0.0375 0.5125 8.1269e-05
0.0375 0.525 7.90817e-05
0.0375 0.5375 7.68009e-05
0.0375 0.55 7.44346e-05
0.0375 0.5625 7.1991e-05
0.0375 0.575 6.94781e-05
0.0375 0.5875 6.69038e-05
0.0375 0.6 6.42762e-05
0.0375 0.6125 6.16033e-05
0.0375 0.625 5.88931e-05
0.0375 0.6375 5.61537e-05
0.0375 0.65 5.33931e-05
0.0375 0.6625 5.06193e-05
0.0375 0.675 4.78403e-05
0.0375 0.6875 4.50641e-05
0.0375 0.7 4.22988e-05
0.0375 0.7125 3.95524e-05
0.0375 0.725 3.68328e-05
0.0375 0.7375 3.41481e-05
0.0375 0.75 3.15063e-05
0.0375 0.7625 2.89154e-05
0.0375 0.775 2.63834e-05
0.0375 0.7875 2.39183e-05
0.0375 0.8 2.15281e-05
0.0375 0.8125 1.92209e-05
0.0375 0.825 1.70045e-05
0.0375 0.8375 1.48871e-05
0.0375 0.85 1.28766e-05
0.0375 0.8625 1.0981e-05
0.0375 0.875 9.20836e-06
0.0375 0.8875 7.5666e-06
0.0375 0.9 6.06374e-06
0.0375 0.9125 4.70777e-06
0.0375 0.925 3.50668e-06
0.0375 0.9375 2.46846e-06
0.0375 0.95 1.60111e-06
0.0375 0.9625 9.12596e-07
0.0375 0.975 4.1092e-07
0.0375 0.9875 1.0406e-07
0.0375 1 0

0.05 0 0
0.05 0.0125 3.20163e-06
0.05 0.025 1.1514e-05
0.05 0.0375 2.29981e-05
0.05 0.05 3.57151e-05
0.05 0.0625 4.80518e-05
0.05 0.075 5.96967e-05
0.05 0.0875 7.06641e-05
0.05 0.1 8.09683e-05
0.05 0.1125 9.06235e-05
0.05 0.125 9.9644e-05
0.05 0.1375 0.000108044
0.05 0.15 0.000115837
0.05 0.1625 0.000123039
0.05 0.175 0.000129663
0.05 0.1875 0.000135723
0.05 0.2 0.000141233
0.05 0.2125 0.000146209
0.05 0.225 0.000150663
0.05 0.2375 0.000154611
0.05 0.25 0.000158066
0.05 0.2625 0.000161042
0.05 0.275 0.000163555
0.05 0.2875 0.000165617
0.05 0.3 0.000167244
0.05 0.3125 0.000168449
0.05 0.325 0.000169247
0.05 0.3375 0.000169652
0.05 0.35 0.000169678
0.05 0.3625 0.000169339
0.05 0.375 0.000168649
0.05 0.3875 0.000167623
0.05 0.4 0.000166275
0.05 0.4125 0.000164618
0.05 0.425 0.000162668
0.05 0.4375 0.000160438
0.05 0.45 0.000157943
0.05 0.4625 0.000155196
0.05 0.475 0.000152212
0.05 0.4875 0.000149005
0.05 0.5 0.000145589
0.05 0.5125 0.000141978
0.05 0.525 0.000138187
0.05 0.5375 0.00013423
0.05 0.55 0.00013012
0.05 0.5625 0.000125872
0.05 0.575 0.0001215
0.05 0.5875 0.000117019
0.05 0.6 0.000112441
0.05 0.6125 0.000107783
0.05 0.625 0.000103057
0.05 0.6375 9.82773e-05
0.05 0.65 9.3459e-05
0.05 0.6625 8.86157e-05
0.05 0.675 8.37616e-05
0.05 0.6875 7.89108e-05
0.05 0.7 7.40775e-05
0.05 0.7125 6.92757e-05
0.05 0.725 6.45196e-05
0.05 0.7375 5.98234e-05
0.05 0.75 5.5201e-05
0.05 0.7625 5.06667e-05
0.05 0.775 4.62346e-05
0.05 0.7875 4.19187e-05
0.05 0.8 3.77332e-05
0.05 0.8125 3.36922e-05
0.05 0.825 2.98097e-05
0.05 0.8375 2.61e-05
0.05 0.85 2.2577e-05
0.05 0.8625 1.9255e-05
0.05 0.875 1.61479e-05
0.05 0.8875 1.32698e-05
0.05 0.9 1.0635e-05
0.05 0.9125 8.25737e-06
0.05 0.925 6.1511e-06
0.05 0.9375 4.33024e-06
0.05 0.95 2.80888e-06
0.05 0.9625 1.60111e-06
0.05 0.975 7.20983e-07
0.05 0.9875 1.82591e-07
0.05 1 0

0.0625 0 0
0.0625 0.0125 3.96876e-06
0.0625 0.025 1.45877e-05
0.0625 0.0375 2.99257e-05
0.0625 0.05 4.80518e-05
0.0625 0.0625 6.70348e-05
0.0625 0.075 8.52693e-05
0.0625 0.0875 0.000102452
0.0625 0.1 0.000118604
0.0625 0.1125 0.000133749
0.0625 0.125 0.000147907
0.0625 0.1375 0.000161102
0.0625 0.15 0.000173355
0.0625 0.1625 0.000184688
0.0625 0.175 0.000195124
0.0625 0.1875 0.000204683
0.0625 0.2 0.000213389
0.0625 0.2125 0.000221264
0.0625 0.225 0.000228328
0.0625 0.2375 0.000234605
0.0625 0.25 0.000240117
0.0625 0.2625 0.000244884
0.0625 0.275 0.000248931
0.0625 0.2875 0.000252277
0.0625 0.3 0.000254946
0.0625 0.3125 0.000256959
0.0625 0.325 0.000258339
0.0625 0.3375 0.000259106
0.0625 0.35 0.000259285
0.0625 0.3625 0.000258895
0.0625 0.375 0.00025796
0.0625 0.3875 0.000256501
0.0625 0.4 0.00025454
0.0625 0.4125 0.000252099
0.0625 0.425 0.000249201
0.0625 0.4375 0.000245866
0.0625 0.45 0.000242118
0.0625 0.4625 0.000237977
0.0625 0.475 0.000233467
0.0625 0.4875 0.000228608
0.0625 0.5 0.000223424
0.0625 0.5125 0.000217935
0.0625 0.525 0.000212163
0.0625 0.5375 0.000206131
0.0625 0.55 0.000199861
0.0625 0.5625 0.000193374
0.0625 0.575 0.000186693
0.0625 0.5875 0.000179839
0.0625 0.6 0.000172834
0.0625 0.6125 0.000165701
0.0625 0.625 0.00015846
0.0625 0.6375 0.000151134
0.0625 0.65 0.000143745
0.0625 0.6625 0.000136315
0.0625 0.675 0.000128865
0.0625 0.6875 0.000121418
0.0625 0.7 0.000113995
0.0625 0.7125 0.000106619
0.0625 0.725 9.93105e-05
0.0625 0.7375 9.20921e-05
0.0625 0.75 8.49856e-05
0.0625 0.7625 7.80129e-05
0.0625 0.775 7.11958e-05
0.0625 0.7875 6.45562e-05
0.0625 0.8 5.81159e-05
0.0625 0.8125 5.18967e-05
0.0625 0.825 4.59206e-05
0.0625 0.8375 4.02094e-05
0.0625 0.85 3.47848e-05
0.0625 0.8625 2.96689e-05
0.0625 0.875 2.48833e-05
0.0625 0.8875 2.04499e-05
0.0625 0.9 1.63906e-05
0.0625 0.9125 1.27271e-05
0.0625 0.925 9.48139e-06
0.0625 0.9375 6.67515e-06
0.0625 0.95 4.33024e-06
0.0625 0.9625 2.46846e-06
0.0625 0.975 1.11163e-06
0.0625 0.9875 2.8154e-07
0.0625 1 0

0.075 0 0
0.075 0.0125 4.69185e-06
0.075 0.025 1.74863e-05
0.075 0.0375 3.64618e-05
0.075 0.05 5.96967e-05
0.075 0.0625 8.52693e-05
0.075 0.075 0.000111258
0.075 0.0875 0.000136067
0.075 0.1 0.000159401
0.075 0.1125 0.000181293
0.075 0.125 0.000201774
0.075 0.1375 0.000220875
0.075 0.15 0.000238628
0.075 0.1625 0.000255064
0.075 0.175 0.000270215
0.075 0.1875 0.000284112
0.075 0.2 0.000296786
0.075 0.2125 0.00030827
0.075 0.225 0.000318594
0.075 0.2375 0.000327789
0.075 0.25 0.000335888
0.075 0.2625 0.000342922
0.075 0.275 0.000348921
0.075 0.2875 0.000353919
0.075 0.3 0.000357945
0.075 0.3125 0.000361031
0.075 0.325 0.000363209
0.075 0.3375 0.000364509
0.075 0.35 0.000364965
0.075 0.3625 0.000364606
0.075 0.375 0.000363464
0.075 0.3875 0.00036157
0.075 0.4 0.000358957
0.075 0.4125 0.000355655
0.075 0.425 0.000351695
0.075 0.4375 0.000347109
0.075 0.45 0.000341928
0.075 0.4625 0.000336184
0.075 0.475 0.000329908
0.075 0.4875 0.000323131
0.075 0.5 0.000315885
0.075 0.5125 0.0003082
0.075 0.525 0.000300109
0.075 0.5375 0.000291642
0.075 0.55 0.000282831
0.075 0.5625 0.000273707
0.075 0.575 0.000264301
0.075 0.5875 0.000254645
0.075 0.6 0.000244769
0.075 0.6125 0.000234706
0.075 0.625 0.000224487
0.075 0.6375 0.000214142
0.075 0.65 0.000203703
0.075 0.6625 0.000193201
0.075 0.675 0.000182668
0.075 0.6875 0.000172135
0.075 0.7 0.000161632
0.075 0.7125 0.000151192
0.075 0.725 0.000140845
0.075 0.7375 0.000130623
0.075 0.75 0.000120556
0.075 0.7625 0.000110677
0.075 0.775 0.000101016
0.075 0.7875 9.16046e-05
0.075 0.8 8.24739e-05
0.075 0.8125 7.36551e-05
0.075 0.825 6.51793e-05
0.075 0.8375 5.70779e-05
0.075 0.85 4.93819e-05
0.075 0.8625 4.21226e-05
0.075 0.875 3.53311e-05
0.075 0.8875 2.90386e-05
0.075 0.9 2.32762e-05
0.075 0.9125 1.80751e-05
0.075 0.925 1.34664e-05
0.075 0.9375 9.48139e-06
0.075 0.95 6.1511e-06
0.075 0.9625 3.50668e-06
0.075 0.975 1.57927e-06
0.075 0.9875 4.00004e-07
0.075 1 0

0.0875 0 0
0.0875 0.0125 5.37182e-06
0.0875 0.025 2.02135e-05
0.0875 0.0375 4.26145e-05
0.0875 0.05 7.06641e-05
0.0875 0.0625 0.000102452
0.0875 0.075 0.000136067
0.0875 0.0875 0.000169598
0.0875 0.1 0.000201461
0.0875 0.1125 0.000231373
0.0875 0.125 0.000259375
0.0875 0.1375 0.000285511
0.0875 0.15 0.000309823
0.0875 0.1625 0.000332352
0.0875 0.175 0.000353143
0.0875 0.1875 0.000372236
0.0875 0.2 0.000389675
0.0875 0.2125 0.000405502
0.0875 0.225 0.000419759
0.0875 0.2375 0.000432489
0.0875 0.25 0.000443734
0.0875 0.2625 0.000453536
0.0875 0.275 0.000461938
0.0875 0.2875 0.000468982
0.0875 0.3 0.000474711
0.0875 0.3125 0.000479166
0.0875 0.325 0.000482391
0.0875 0.3375 0.000484427
0.0875 0.35 0.000485317
0.0875 0.3625 0.000485103
0.0875 0.375 0.000483828
0.0875 0.3875 0.000481533
0.0875 0.4 0.000478262
0.0875 0.4125 0.000474056
0.0875 0.425 0.000468958
0.0875 0.4375 0.000463009
0.0875 0.45 0.000456254
0.0875 0.4625 0.000448732
0.0875 0.475 0.000440488
0.0875 0.4875 0.000431562
0.0875 0.5 0.000421998
0.0875 0.5125 0.000411837
0.0875 0.525 0.000401123
0.0875 0.5375 0.000389896
0.0875 0.55 0.0003782
0.0875 0.5625 0.000366076
0.0875 0.575 0.000353567
0.0875 0.5875 0.000340714
0.0875 0.6 0.000327561
0.0875 0.6125 0.00031415
0.0875 0.625 0.000300521
0.0875 0.6375 0.000286719
0.0875 0.65 0.000272784
0.0875 0.6625 0.000258759
0.0875 0.675 0.000244687
0.0875 0.6875 0.000230609
0.0875 0.7 0.000216567
0.0875 0.7125 0.000202604
0.0875 0.725 0.000188762
0.0875 0.7375 0.000175083
0.0875 0.75 0.000161609
0.0875 0.7625 0.000148382
0.0875 0.775 0.000135444
0.0875 0.7875 0.000122838
0.0875 0.8 0.000110605
0.0875 0.8125 9.87878e-05
0.0875 0.825 8.74282e-05
0.0875 0.8375 7.65683e-05
0.0875 0.85 6.62503e-05
0.0875 0.8625 5.65161e-05
0.0875 0.875 4.74078e-05
0.0875 0.8875 3.89675e-05
0.0875 0.9 3.12373e-05
0.0875 0.9125 2.42591e-05
0.0875 0.925 1.80751e-05
0.0875 0.9375 1.27271e-05
0.0875 0.95 8.25737e-06
0.0875 0.9625 4.70777e-06
0.0875 0.975 2.12034e-06
0.0875 0.9875 5.37082e-07
0.0875 1 0

0.1 0 0
0.1 0.0125 6.00958e-06
0.1 0.025 2.27729e-05
0.1 0.0375 4.83919e-05
0.1 0.05 8.09683e-05
0.1 0.0625 0.000118604
0.1 0.075 0.000159401
0.1 0.0875 0.000201461
0.1 0.1 0.000242886
0.1 0.1125 0.000282103
0.1 0.125 0.000318842
0.1 0.1375 0.000353158
0.1 0.15 0.000385105
0.1 0.1625 0.000414739
0.1 0.175 0.000442114
0.1 0.1875 0.000467285
0.1 0.2 0.000490307
0.1 0.2125 0.000511236
0.1 0.225 0.000530125
0.1 0.2375 0.00054703
0.1 0.25 0.000562006
0.1 0.2625 0.000575108
0.1 0.275 0.00058639
0.1 0.2875 0.000595907
0.1 0.3 0.000603714
0.1 0.3125 0.000609866
0.1 0.325 0.000614418
0.1 0.3375 0.000617424
0.1 0.35 0.00061894
0.1 0.3625 0.00061902
0.1 0.375 0.000617718
0.1 0.3875 0.00061509
0.1 0.4 0.000611191
0.1 0.4125 0.000606075
0.1 0.425 0.000599797
0.1 0.4375 0.000592411
0.1 0.45 0.000583973
0.1 0.4625 0.000574537
0.1 0.475 0.000564158
0.1 0.4875 0.00055289
0.1 0.5 0.000540789
0.1 0.5125 0.000527909
0.1 0.525 0.000514304
0.1 0.5375 0.000500029
0.1 0.55 0.00048514
0.1 0.5625 0.00046969
0.1 0.575 0.000453734
0.1 0.5875 0.000437328
0.1 0.6 0.000420524
0.1 0.6125 0.00040338
0.1 0.625 0.000385947
0.1 0.6375 0.000368283
0.1 0.65 0.00035044
0.1 0.6625 0.000332474
0.1 0.675 0.000314439
0.1 0.6875 0.00029639
0.1 0.7 0.000278381
0.1 0.7125 0.000260467
0.1 0.725 0.000242702
0.1 0.7375 0.000225142
0.1 0.75 0.00020784
0.1 0.7625 0.000190851
0.1 0.775 0.000174229
0.1 0.7875 0.00015803
0.1 0.8 0.000142307
0.1 0.8125 0.000127115
0.1 0.825 0.000112509
0.1 0.8375 9.85433e-05
0.1 0.85 8.52717e-05
0.1 0.8625 7.27491e-05
0.1 0.875 6.10299e-05
0.1 0.8875 5.01686e-05
0.1 0.9 4.02196e-05
0.1 0.9125 3.12373e-05
0.1 0.925 2.32762e-05
0.1 0.9375 1.63906e-05
0.1 0.95 1.0635e-05
0.1 0.9625 6.06374e-06
0.1 0.975 2.73124e-06
0.1 0.9875 6.91871e-07
0.1 1 0

0.1125 0 0
0.1125 0.0125 6.60604e-06
0.1125 0.025 2.51681e-05
0.1125 0.0375 5.38019e-05
0.1125 0.05 9.06235e-05
0.1125 0.0625 0.000133749
0.1125 0.075 0.000181293
0.1125 0.0875 0.000231373
0.1125 0.1 0.000282103
0.1125 0.1125 0.000331601
0.1125 0.125 0.000378307
0.1125 0.1375 0.000421964
0.1125 0.15 0.000462641
0.1125 0.1625 0.000500408
0.1125 0.175 0.000535333
0.1125 0.1875 0.000567485
0.1125 0.2 0.000596933
0.1125 0.2125 0.000623745
0.1125 0.225 0.000647991
0.1125 0.2375 0.00066974
0.1125 0.25 0.000689059
0.1125 0.2625 0.000706019
0.1125 0.275 0.000720687
0.1125 0.2875 0.000733133
0.1125 0.3 0.000743425
0.1125 0.3125 0.000751633
0.1125 0.325 0.000757824
0.1125 0.3375 0.000762068
0.1125 0.35 0.000764433
0.1125 0.3625 0.000764988
0.1125 0.375 0.000763802
0.1125 0.3875 0.000760943
0.1125 0.4 0.000756481
0.1125 0.4125 0.000750483
0.1125 0.425 0.000743019
0.1125 0.4375 0.000734158
0.1125 0.45 0.000723966
0.1125 0.4625 0.000712515
0.1125 0.475 0.000699871
0.1125 0.4875 0.000686105
0.1125 0.5 0.000671283
0.1125 0.5125 0.000655476
0.1125 0.525 0.000638751
0.1125 0.5375 0.000621177
0.1125 0.55 0.000602822
0.1125 0.5625 0.000583756
0.1125 0.575 0.000564047
0.1125 0.5875 0.000543763
0.1125 0.6 0.000522973
0.1125 0.6125 0.000501746
0.1125 0.625 0.000480149
0.1125 0.6375 0.000458251
0.1125 0.65 0.000436122
0.1125 0.6625 0.000413829
0.1125 0.675 0.00039144
0.1125 0.6875 0.000369025
0.1125 0.7 0.000346652
0.1125 0.7125 0.000324389
0.1125 0.725 0.000302304
0.1125 0.7375 0.000280467
0.1125 0.75 0.000258944
0.1125 0.7625 0.000237806
0.1125 0.775 0.00021712
0.1125 0.7875 0.000196954
0.1125 0.8 0.000177378
0.1125 0.8125 0.000158459
0.1125 0.825 0.000140265
0.1125 0.8375 0.000122865
0.1125 0.85 0.000106328
0.1125 0.8625 9.07216e-05
0.1125 0.875 7.61139e-05
0.1125 0.8875 6.25735e-05
0.1125 0.9 5.01686e-05
0.1125 0.9125 3.89675e-05
0.1125 0.925 2.90386e-05
0.1125 0.9375 2.04499e-05
0.1125 0.95 1.32698e-05
0.1125 0.9625 7.5666e-06
0.1125 0.975 3.4084e-06
0.1125 0.9875 8.63467e-07
0.1125 1 0

0.125 0 0
0.125 0.0125 7.16211e-06
0.125 0.025 2.74026e-05
0.125 0.0375 5.88528e-05
0.125 0.05 9.9644e-05
0.125 0.0625 0.000147907
0.125 0.075 0.000201774
0.125 0.0875 0.000259375
0.125 0.1 0.000318842
0.125 0.1125 0.000378307
0.125 0.125 0.000435899
0.125 0.1375 0.000490076
0.125 0.15 0.000540597
0.125 0.1625 0.000587546
0.125 0.175 0.000631007
0.125 0.1875 0.000671064
0.125 0.2 0.000707802
0.125 0.2125 0.000741305
0.125 0.225 0.000771657
0.125 0.2375 0.000798943
0.125 0.25 0.000823245
0.125 0.2625 0.00084465
0.125 0.275 0.00086324
0.125 0.2875 0.0008791
0.125 0.3 0.000892315
0.125 0.3125 0.000902967
0.125 0.325 0.000911142
0.125 0.3375 0.000916923
0.125 0.35 0.000920395
0.125 0.3625 0.000921641
0.125 0.375 0.000920746
0.125 0.3875 0.000917794
0.125 0.4 0.000912868
0.125 0.4125 0.000906053
0.125 0.425 0.000897433
0.125 0.4375 0.000887092
0.125 0.45 0.000875113
0.125 0.4625 0.000861581
0.125 0.475 0.00084658
0.125 0.4875 0.000830194
0.125 0.5 0.000812506
0.125 0.5125 0.000793601
0.125 0.525 0.000773562
0.125 0.5375 0.000752473
0.125 0.55 0.000730419
0.125 0.5625 0.000707483
0.125 0.575 0.000683749
0.125 0.5875 0.000659301
0.125 0.6 0.000634222
0.125 0.6125 0.000608597
0.125 0.625 0.000582509
0.125 0.6375 0.000556043
0.125 0.65 0.000529281
0.125 0.6625 0.000502309
0.125 0.675 0.000475208
0.125 0.6875 0.000448064
0.125 0.7 0.00042096
0.125 0.7125 0.00039398
0.125 0.725 0.000367207
0.125 0.7375 0.000340726
0.125 0.75 0.000314619
0.125 0.7625 0.000288971
0.125 0.775 0.000263865
0.125 0.7875 0.000239385
0.125 0.8 0.000215615
0.125 0.8125 0.000192638
0.125 0.825 0.000170537
0.125 0.8375 0.000149397
0.125 0.85 0.000129302
0.125 0.8625 0.000110333
0.125 0.875 9.25762e-05
0.125 0.8875 7.61139e-05
0.125 0.9 6.10299e-05
0.125 0.9125 4.74078e-05
0.125 0.925 3.53311e-05
0.125 0.9375 2.48833e-05
0.125 0.95 1.61479e-05
0.125 0.9625 9.20836e-06
0.125 0.975 4.14824e-06
0.125 0.9875 1.05097e-06
0.125 1 0

0.1375 0 0
0.1375 0.0125 7.67871e-06
0.1375 0.025 2.94802e-05
0.1375 0.0375 6.35526e-05
0.1375 0.05 0.000108044
0.1375 0.0625 0.000161102
0.1375 0.075 0.000220875
0.1375 0.0875 0.000285511
0.1375 0.1 0.000353158
0.1375 0.1125 0.000421964
0.1375 0.125 0.000490076
0.1375 0.1375 0.000555643
0.1375 0.15 0.000617139
0.1375 0.1625 0.000674338
0.1375 0.175 0.000727342
0.1375 0.1875 0.000776251
0.1375 0.2 0.000821167
0.1375 0.2125 0.000862191
0.1375 0.225 0.000899424
0.1375 0.2375 0.000932966
0.1375 0.25 0.000962918
0.1375 0.2625 0.000989382
0.1375 0.275 0.00101246
0.1375 0.2875 0.00103225
0.1375 0.3 0.00104885
0.1375 0.3125 0.00106237
0.1375 0.325 0.0010729
0.1375 0.3375 0.00108056
0.1375 0.35 0.00108542
0.1375 0.3625 0.00108761
0.1375 0.375 0.00108722
0.1375 0.3875 0.00108434
0.1375 0.4 0.00107909
0.1375 0.4125 0.00107156
0.1375 0.425 0.00106184
0.1375 0.4375 0.00105006
0.1375 0.45 0.00103629
0.1375 0.4625 0.00102065
0.1375 0.475 0.00100324
0.1375 0.4875 0.000984146
0.1375 0.5 0.000963483
0.1375 0.5125 0.000941345
0.1375 0.525 0.000917836
0.1375 0.5375 0.000893054
0.1375 0.55 0.000867101
0.1375 0.5625 0.000840077
0.1375 0.575 0.000812082
0.1375 0.5875 0.000783218
0.1375 0.6 0.000753585
0.1375 0.6125 0.000723283
0.1375 0.625 0.000692413
0.1375 0.6375 0.000661075
0.1375 0.65 0.00062937
0.1375 0.6625 0.000597398
0.1375 0.675 0.00056526
0.1375 0.6875 0.000533055
0.1375 0.7 0.000500886
0.1375 0.7125 0.000468851
0.1375 0.725 0.000437051
0.1375 0.7375 0.000405588
0.1375 0.75 0.00037456
0.1375 0.7625 0.000344068
0.1375 0.775 0.000314214
0.1375 0.7875 0.000285096
0.1375 0.8 0.000256816
0.1375 0.8125 0.000229473
0.1375 0.825 0.000203168
0.1375 0.8375 0.000178002
0.1375 0.85 0.000154074
0.1375 0.8625 0.000131484
0.1375 0.875 0.000110333
0.1375 0.8875 9.07216e-05
0.1375 0.9 7.27491e-05
0.1375 0.9125 5.65161e-05
0.1375 0.925 4.21226e-05
0.1375 0.9375 2.96689e-05
0.1375 0.95 1.9255e-05
0.1375 0.9625 1.0981e-05
0.1375 0.975 4.94717e-06
0.1375 0.9875 1.25347e-06
0.1375 1 0

0.15 0 0
0.15 0.0125 8.15676e-06
0.15 0.025 3.14045e-05
0.15 0.0375 6.79093e-05
0.15 0.05 0.000115837
0.15 0.0625 0.000173355
0.15 0.075 0.000238628
0.15 0.0875 0.000309823
0.15 0.1 0.000385105
0.15 0.1125 0.000462641
0.15 0.125 0.000540597
0.15 0.1375 0.000617139
0.15 0.15 0.000690432
0.15 0.1625 0.000758969
0.15 0.175 0.000822543
0.15 0.1875 0.000881273
0.15 0.2 0.000935279
0.15 0.2125 0.000984678
0.15 0.225 0.00102959
0.15 0.2375 0.00107014
0.15 0.25 0.00110643
0.15 0.2625 0.0011386
0.15 0.275 0.00116675
0.15 0.2875 0.00119102
0.15 0.3 0.00121151
0.15 0.3125 0.00122834
0.15 0.325 0.00124165
0.15 0.3375 0.00125153
0.15 0.35 0.00125812
0.15 0.3625 0.00126153
0.15 0.375 0.00126188
0.15 0.3875 0.00125929
0.15 0.4 0.00125388
0.15 0.4125 0.00124576
0.15 0.425 0.00123506
0.15 0.4375 0.0012219
0.15 0.45 0.00120638
0.15 0.4625 0.00118864
0.15 0.475 0.00116879
0.15 0.4875 0.00114695
0.15 0.5 0.00112324
0.15 0.5125 0.00109777
0.15 0.525 0.00107067
0.15 0.5375 0.00104205
0.15 0.55 0.00101204
0.15 0.5625 0.000980746
0.15 0.575 0.000948292
0.15 0.5875 0.000914796
0.15 0.6 0.000880377
0.15 0.6125 0.000845153
0.15 0.625 0.000809243
0.15 0.6375 0.000772765
0.15 0.65 0.000735838
0.15 0.6625 0.00069858
0.15 0.675 0.00066111
0.15 0.6875 0.000623547
0.15 0.7 0.000586007
0.15 0.7125 0.000548611
0.15 0.725 0.000511475
0.15 0.7375 0.00047472
0.15 0.75 0.000438462
0.15 0.7625 0.000402821
0.15 0.775 0.000367915
0.15 0.7875 0.000333861
0.15 0.8 0.000300779
0.15 0.8125 0.000268786
0.15 0.825 0.000238
0.15 0.8375 0.000208541
0.15 0.85 0.000180526
0.15 0.8625 0.000154074
0.15 0.875 0.000129302
0.15 0.8875 0.000106328
0.15 0.9 8.52717e-05
0.15 0.9125 6.62503e-05
0.15 0.925 4.93819e-05
0.15 0.9375 3.47848e-05
0.15 0.95 2.2577e-05
0.15 0.9625 1.28766e-05
0.15 0.975 5.80161e-06
0.15 0.9875 1.47007e-06
0.15 1 0

0.1625 0 0
0.1625 0.0125 8.59715e-06
0.1625 0.025 3.3179e-05
0.1625 0.0375 7.19311e-05
0.1625 0.05 0.000123039
0.1625 0.0625 0.000184688
0.1625 0.075 0.000255064
0.1625 0.0875 0.000332352
0.1625 0.1 0.000414739
0.1625 0.1125 0.000500408
0.1625 0.125 0.000587546
0.1625 0.1375 0.000674338
0.1625 0.15 0.000758969
0.1625 0.1625 0.000839626
0.1625 0.175 0.000914818
0.1625 0.1875 0.000984359
0.1625 0.2 0.00104839
0.1625 0.2125 0.00110704
0.1625 0.225 0.00116046
0.1625 0.2375 0.00120878
0.1625 0.25 0.00125214
0.1625 0.2625 0.00129068
0.1625 0.275 0.00132453
0.1625 0.2875 0.00135384
0.1625 0.3 0.00137875
0.1625 0.3125 0.00139939
0.1625 0.325 0.0014159
0.1625 0.3375 0.00142842
0.1625 0.35 0.00143708
0.1625 0.3625 0.00144203
0.1625 0.375 0.0014434
0.1625 0.3875 0.00144134
0.1625 0.4 0.00143597
0.1625 0.4125 0.00142744
0.1625 0.425 0.00141589
0.1625 0.4375 0.00140145
0.1625 0.45 0.00138426
0.1625 0.4625 0.00136447
0.1625 0.475 0.0013422
0.1625 0.4875 0.0013176
0.1625 0.5 0.0012908
0.1625 0.5125 0.00126194
0.1625 0.525 0.00123117
0.1625 0.5375 0.00119861
0.1625 0.55 0.00116441
0.1625 0.5625 0.0011287
0.1625 0.575 0.00109162
0.1625 0.5875 0.00105331
0.1625 0.6 0.00101391
0.1625 0.6125 0.000973555
0.1625 0.625 0.000932383
0.1625 0.6375 0.000890531
0.1625 0.65 0.000848138
0.1625 0.6625 0.000805341
0.1625 0.675 0.000762278
0.1625 0.6875 0.000719086
0.1625 0.7 0.000675904
0.1625 0.7125 0.000632869
0.1625 0.725 0.000590119
0.1625 0.7375 0.000547791
0.1625 0.75 0.000506022
0.1625 0.7625 0.000464952
0.1625 0.775 0.000424716
0.1625 0.7875 0.000385453
0.1625 0.8 0.0003473
0.1625 0.8125 0.000310395
0.1625 0.825 0.000274875
0.1625 0.8375 0.000240878
0.1625 0.85 0.000208541
0.1625 0.8625 0.000178002
0.1625 0.875 0.000149397
0.1625 0.8875 0.000122865
0.1625 0.9 9.85433e-05
0.1625 0.9125 7.65683e-05
0.1625 0.925 5.70779e-05
0.1625 0.9375 4.02094e-05
0.1625 0.95 2.61e-05
0.1625 0.9625 1.48871e-05
0.1625 0.975 6.70798e-06
0.1625 0.9875 1.69987e-06
0.1625 1 0

0.175 0 0
0.175 0.0125 9.00081e-06
0.175 0.025 3.48074e-05
0.175 0.0375 7.56259e-05
0.175 0.05 0.000129663
0.175 0.0625 0.000195124
0.175 0.075 0.000270215
0.175 0.0875 0.000353143
0.175 0.1 0.000442114
0.175 0.1125 0.000535333
0.175 0.125 0.000631007
0.175 0.1375 0.000727342
0.175 0.15 0.000822543
0.175 0.1625 0.000914818
0.175 0.175 0.00100237
0.175 0.1875 0.00108373
0.175 0.2 0.00115874
0.175 0.2125 0.00122755
0.175 0.225 0.00129032
0.175 0.2375 0.00134722
0.175 0.25 0.00139839
0.175 0.2625 0.001444
0.175 0.275 0.00148421
0.175 0.2875 0.00151917
0.175 0.3 0.00154905
0.175 0.3125 0.00157401
0.175 0.325 0.00159419
0.175 0.3375 0.00160977
0.175 0.35 0.0016209
0.175 0.3625 0.00162774
0.175 0.375 0.00163045
0.175 0.3875 0.00162919
0.175 0.4 0.00162411
0.175 0.4125 0.00161537
0.175 0.425 0.00160314
0.175 0.4375 0.00158757
0.175 0.45 0.00156882
0.175 0.4625 0.00154705
0.175 0.475 0.00152241
0.175 0.4875 0.00149507
0.175 0.5 0.00146519
0.175 0.5125 0.00143292
0.175 0.525 0.00139842
0.175 0.5375 0.00136185
0.175 0.55 0.00132337
0.175 0.5625 0.00128314
0.175 0.575 0.00124131
0.175 0.5875 0.00119804
0.175 0.6 0.0011535
0.175 0.6125 0.00110784
0.175 0.625 0.00106122
0.175 0.6375 0.00101379
0.175 0.65 0.00096572
0.175 0.6625 0.000917163
0.175 0.675 0.000868278
0.175 0.6875 0.000819223
0.175 0.7 0.000770156
0.175 0.7125 0.000721236
0.175 0.725 0.000672621
0.175 0.7375 0.000624468
0.175 0.75 0.000576936
0.175 0.7625 0.000530183
0.175 0.775 0.000484367
0.175 0.7875 0.000439647
0.175 0.8 0.000396179
0.175 0.8125 0.000354123
0.175 0.825 0.000313635
0.175 0.8375 0.000274875
0.175 0.85 0.000238
0.175 0.8625 0.000203168
0.175 0.875 0.000170537
0.175 0.8875 0.000140265
0.175 0.9 0.000112509
0.175 0.9125 8.74282e-05
0.175 0.925 6.51793e-05
0.175 0.9375 4.59206e-05
0.175 0.95 2.98097e-05
0.175 0.9625 1.70045e-05
0.175 0.975 7.66269e-06
0.175 0.9875 1.94195e-06
0.175 1 0

0.1875 0 0
0.1875 0.0125 9.36865e-06
0.1875 0.025 3.62933e-05
0.1875 0.0375 7.90019e-05
0.1875 0.05 0.000135723
0.1875 0.0625 0.000204683
0.1875 0.075 0.000284112
0.1875 0.0875 0.000372236
0.1875 0.1 0.000467285
0.1875 0.1125 0.000567485
0.1875 0.125 0.000671064
0.1875 0.1375 0.000776251
0.1875 0.15 0.000881273
0.1875 0.1625 0.000984359
0.1875 0.175 0.00108373
0.1875 0.1875 0.00117763
0.1875 0.2 0.00126459
0.1875 0.2125 0.00134449
0.1875 0.225 0.00141749
0.1875 0.2375 0.00148378
0.1875 0.25 0.00154354
0.1875 0.2625 0.00159695
0.1875 0.275 0.00164419
0.1875 0.2875 0.00168544
0.1875 0.3 0.00172088
0.1875 0.3125 0.0017507
0.1875 0.325 0.00177507
0.1875 0.3375 0.00179417
0.1875 0.35 0.00180819
0.1875 0.3625 0.0018173
0.1875 0.375 0.00182169
0.1875 0.3875 0.00182154
0.1875 0.4 0.00181702
0.1875 0.4125 0.00180832
0.1875 0.425 0.00179561
0.1875 0.4375 0.00177909
0.1875 0.45 0.00175892
0.1875 0.4625 0.00173529
0.1875 0.475 0.00170838
0.1875 0.4875 0.00167837
0.1875 0.5 0.00164543
0.1875 0.5125 0.00160976
0.1875 0.525 0.00157153
0.1875 0.5375 0.00153092
0.1875 0.55 0.00148811
0.1875 0.5625 0.00144327
0.1875 0.575 0.0013966
0.1875 0.5875 0.00134827
0.1875 0.6 0.00129846
0.1875 0.6125 0.00124736
0.1875 0.625 0.00119513
0.1875 0.6375 0.00114196
0.1875 0.65 0.00108804
0.1875 0.6625 0.00103353
0.1875 0.675 0.000978628
0.1875 0.6875 0.000923505
0.1875 0.7 0.000868343
0.1875 0.7125 0.000813321
0.1875 0.725 0.00075862
0.1875 0.7375 0.000704419
0.1875 0.75 0.000650899
0.1875 0.7625 0.000598238
0.1875 0.775 0.000546617
0.1875 0.7875 0.000496215
0.1875 0.8 0.000447212
0.1875 0.8125 0.000399788
0.1875 0.825 0.000354123
0.1875 0.8375 0.000310395
0.1875 0.85 0.000268786
0.1875 0.8625 0.000229473
0.1875 0.875 0.000192638
0.1875 0.8875 0.000158459
0.1875 0.9 0.000127115
0.1875 0.9125 9.87878e-05
0.1875 0.925 7.36551e-05
0.1875 0.9375 5.18967e-05
0.1875 0.95 3.36922e-05
0.1875 0.9625 1.92209e-05
0.1875 0.975 8.66216e-06
0.1875 0.9875 2.19543e-06
0.1875 1 0

0.2 0 0
0.2 0.0125 9.70157e-06
0.2 0.025 3.76403e-05
0.2 0.0375 8.20672e-05
0.2 0.05 0.000141233
0.2 0.0625 0.000213389
0.2 0.075 0.000296786
0.2 0.0875 0.000389675
0.2 0.1 0.000490307
0.2 0.1125 0.000596933
0.2 0.125 0.000707802
0.2 0.1375 0.000821167
0.2 0.15 0.000935279
0.2 0.1625 0.00104839
0.2 0.175 0.00115874
0.2 0.1875 0.00126459
0.2 0.2 0.0013642
0.2 0.2125 0.00145612
0.2 0.225 0.00154025
0.2 0.2375 0.00161679
0.2 0.25 0.00168594
0.2 0.2625 0.0017479
0.2 0.275 0.00180288
0.2 0.2875 0.00185108
0.2 0.3 0.00189271
0.2 0.3125 0.00192796
0.2 0.325 0.00195705
0.2 0.3375 0.00198017
0.2 0.35 0.00199754
0.2 0.3625 0.00200934
0.2 0.375 0.00201579
0.2 0.3875 0.00201709
0.2 0.4 0.00201344
0.2 0.4125 0.00200505
0.2 0.425 0.00199212
0.2 0.4375 0.00197485
0.2 0.45 0.00195345
0.2 0.4625 0.00192811
0.2 0.475 0.00189905
0.2 0.4875 0.00186647
0.2 0.5 0.00183056
0.2 0.5125 0.00179153
0.2 0.525 0.00174959
0.2 0.5375 0.00170494
0.2 0.55 0.00165778
0.2 0.5625 0.00160831
0.2 0.575 0.00155675
0.2 0.5875 0.00150328
0.2 0.6 0.00144811
0.2 0.6125 0.00139145
0.2 0.625 0.0013335
0.2 0.6375 0.00127446
0.2 0.65 0.00121454
0.2 0.6625 0.00115393
0.2 0.675 0.00109284
0.2 0.6875 0.00103148
0.2 0.7 0.000970043
0.2 0.7125 0.000908734
0.2 0.725 0.000847757
0.2 0.7375 0.000787313
0.2 0.75 0.000727606
0.2 0.7625 0.000668839
0.2 0.775 0.000611213
0.2 0.7875 0.000554932
0.2 0.8 0.000500197
0.2 0.8125 0.000447212
0.2 0.825 0.000396179
0.2 0.8375 0.0003473
0.2 0.85 0.000300779
0.2 0.8625 0.000256816
0.2 0.875 0.000215615
0.2 0.8875 0.000177378
0.2 0.9 0.000142307
0.2 0.9125 0.000110605
0.2 0.925 8.24739e-05
0.2 0.9375 5.81159e-05
0.2 0.95 3.77332e-05
0.2 0.9625 2.15281e-05
0.2 0.975 9.7028e-06
0.2 0.9875 2.45938e-06
0.2 1 0

0.2125 0 0
0.2125 0.0125 1.00005e-05
0.2125 0.025 3.8852e-05
0.2125 0.0375 8.48297e-05
0.2125 0.05 0.000146209
0.2125 0.0625 0.000221264
0.2125 0.075 0.00030827
0.2125 0.0875 0.000405502
0.2125 0.1 0.000511236
0.2125 0.1125 0.000623745
0.2125 0.125 0.000741305
0.2125 0.1375 0.000862191
0.2125 0.15 0.000984678
0.2125 0.1625 0.00110704
0.2125 0.175 0.00122755
0.2125 0.1875 0.00134449
0.2125 0.2 0.00145612
0.2125 0.2125 0.00156073
0.2125 0.225 0.00165692
0.2125 0.2375 0.00174458
0.2125 0.25 0.00182395
0.2125 0.2625 0.00189524
0.2125 0.275 0.0019587
0.2125 0.2875 0.00201455
0.2125 0.3 0.002063
0.2125 0.3125 0.00210431
0.2125 0.325 0.00213868
0.2125 0.3375 0.00216635
0.2125 0.35 0.00218754
0.2125 0.3625 0.00220249
0.2125 0.375 0.00221142
0.2125 0.3875 0.00221455
0.2125 0.4 0.00221212
0.2125 0.4125 0.00220435
0.2125 0.425 0.00219147
0.2125 0.4375 0.0021737
0.2125 0.45 0.00215128
0.2125 0.4625 0.00212444
0.2125 0.475 0.00209339
0.2125 0.4875 0.00205836
0.2125 0.5 0.00201959
0.2125 0.5125 0.0019773
0.2125 0.525 0.00193171
0.2125 0.5375 0.00188306
0.2125 0.55 0.00183157
0.2125 0.5625 0.00177747
0.2125 0.575 0.00172098
0.2125 0.5875 0.00166233
0.2125 0.6 0.00160176
0.2125 0.6125 0.00153947
0.2125 0.625 0.00147572
0.2125 0.6375 0.00141071
0.2125 0.65 0.00134467
0.2125 0.6625 0.00127784
0.2125 0.675 0.00121044
0.2125 0.6875 0.0011427
0.2125 0.7 0.00107484
0.2125 0.7125 0.00100708
0.2125 0.725 0.000939669
0.2125 0.7375 0.000872817
0.2125 0.75 0.000806755
0.2125 0.7625 0.000741708
0.2125 0.775 0.000677905
0.2125 0.7875 0.00061557
0.2125 0.8 0.000554932
0.2125 0.8125 0.000496215
0.2125 0.825 0.000439647
0.2125 0.8375 0.000385453
0.2125 0.85 0.000333861
0.2125 0.8625 0.000285096
0.2125 0.875 0.000239385
0.2125 0.8875 0.000196954
0.2125 0.9 0.00015803
0.2125 0.9125 0.000122838
0.2125 0.925 9.16046e-05
0.2125 0.9375 6.45562e-05
0.2125 0.95 4.19187e-05
0.2125 0.9625 2.39183e-05
0.2125 0.975 1.0781e-05
0.2125 0.9875 2.73292e-06
0.2125 1 0

0.225 0 0
0.225 0.0125 1.02663e-05
0.225 0.025 3.99321e-05
0.225 0.0375 8.72976e-05
0.225 0.05 0.000150663
0.225 0.0625 0.000228328
0.225 0.075 0.000318594
0.225 0.0875 0.000419759
0.225 0.1 0.000530125
0.225 0.1125 0.000647991
0.225 0.125 0.000771657
0.225 0.1375 0.000899424
0.225 0.15 0.00102959
0.225 0.1625 0.00116046
0.225 0.175 0.00129032
0.225 0.1875 0.00141749
0.225 0.2 0.00154025
0.225 0.2125 0.00165692
0.225 0.225 0.00176578
0.225 0.2375 0.00186547
0.225 0.25 0.00195591
0.225 0.2625 0.00203735
0.225 0.275 0.00211005
0.225 0.2875 0.00217427
0.225 0.3 0.00223024
0.225 0.3125 0.00227823
0.225 0.325 0.00231848
0.225 0.3375 0.00235126
0.225 0.35 0.0023768
0.225 0.3625 0.00239538
0.225 0.375 0.00240723
0.225 0.3875 0.00241261
0.225 0.4 0.00241178
0.225 0.4125 0.00240498
0.225 0.425 0.00239246
0.225 0.4375 0.00237449
0.225 0.45 0.00235131
0.225 0.4625 0.00232317
0.225 0.475 0.00229033
0.225 0.4875 0.00225304
0.225 0.5 0.00221155
0.225 0.5125 0.00216611
0.225 0.525 0.00211698
0.225 0.5375 0.00206441
0.225 0.55 0.00200864
0.225 0.5625 0.00194994
0.225 0.575 0.00188855
0.225 0.5875 0.00182472
0.225 0.6 0.00175871
0.225 0.6125 0.00169078
0.225 0.625 0.00162116
0.225 0.6375 0.00155011
0.225 0.65 0.00147789
0.225 0.6625 0.00140475
0.225 0.675 0.00133094
0.225 0.6875 0.0012567
0.225 0.7 0.0011823
0.225 0.7125 0.00110798
0.225 0.725 0.001034
0.225 0.7375 0.000960599
0.225 0.75 0.000888039
0.225 0.7625 0.000816569
0.225 0.775 0.000746441
0.225 0.7875 0.000677905
0.225 0.8 0.000611213
0.225 0.8125 0.000546617
0.225 0.825 0.000484367
0.225 0.8375 0.000424716
0.225 0.85 0.000367915
0.225 0.8625 0.000314214
0.225 0.875 0.000263865
0.225 0.8875 0.00021712
0.225 0.9 0.000174229
0.225 0.9125 0.000135444
0.225 0.925 0.000101016
0.225 0.9375 7.11958e-05
0.225 0.95 4.62346e-05
0.225 0.9625 2.63834e-05
0.225 0.975 1.18932e-05
0.225 0.9875 3.01513e-06
0.225 1 0

0.2375 0 0
0.2375 0.0125 1.05e-05
0.2375 0.025 4.08842e-05
0.2375 0.0375 8.9479e-05
0.2375 0.05 0.000154611
0.2375 0.0625 0.000234605
0.2375 0.075 0.000327789
0.2375 0.0875 0.000432489
0.2375 0.1 0.00054703
0.2375 0.1125 0.00066974
0.2375 0.125 0.000798943
0.2375 0.1375 0.000932966
0.2375 0.15 0.00107014
0.2375 0.1625 0.00120878
0.2375 0.175 0.00134722
0.2375 0.1875 0.00148378
0.2375 0.2 0.00161679
0.2375 0.2125 0.00174458
0.2375 0.225 0.00186547
0.2375 0.2375 0.00197779
0.2375 0.25 0.00208018
0.2375 0.2625 0.00217261
0.2375 0.275 0.00225535
0.2375 0.2875 0.00232868
0.2375 0.3 0.00239288
0.2375 0.3125 0.00244822
0.2375 0.325 0.00249499
0.2375 0.3375 0.00253347
0.2375 0.35 0.00256392
0.2375 0.3625 0.00258664
0.2375 0.375 0.0026019
0.2375 0.3875 0.00260998
0.2375 0.4 0.00261115
0.2375 0.4125 0.00260571
0.2375 0.425 0.00259391
0.2375 0.4375 0.00257605
0.2375 0.45 0.0025524
0.2375 0.4625 0.00252323
0.2375 0.475 0.00248884
0.2375 0.4875 0.00244949
0.2375 0.5 0.00240546
0.2375 0.5125 0.00235704
0.2375 0.525 0.0023045
0.2375 0.5375 0.00224811
0.2375 0.55 0.00218816
0.2375 0.5625 0.00212493
0.2375 0.575 0.00205869
0.2375 0.5875 0.00198972
0.2375 0.6 0.0019183
0.2375 0.6125 0.0018447
0.2375 0.625 0.00176921
0.2375 0.6375 0.0016921
0.2375 0.65 0.00161365
0.2375 0.6625 0.00153414
0.2375 0.675 0.00145385
0.2375 0.6875 0.00137305
0.2375 0.7 0.00129202
0.2375 0.7125 0.00121103
0.2375 0.725 0.00113038
0.2375 0.7375 0.00105033
0.2375 0.75 0.000971156
0.2375 0.7625 0.000893144
0.2375 0.775 0.000816569
0.2375 0.7875 0.000741708
0.2375 0.8 0.000668839
0.2375 0.8125 0.000598238
0.2375 0.825 0.000530183
0.2375 0.8375 0.000464952
0.2375 0.85 0.000402821
0.2375 0.8625 0.000344068
0.2375 0.875 0.000288971
0.2375 0.8875 0.000237806
0.2375 0.9 0.000190851
0.2375 0.9125 0.000148382
0.2375 0.925 0.000110677
0.2375 0.9375 7.80129e-05
0.2375 0.95 5.06667e-05
0.2375 0.9625 2.89154e-05
0.2375 0.975 1.30359e-05
0.2375 0.9875 3.30511e-06
0.2375 1 0

0.25 0 0
0.25 0.0125 1.07024e-05
0.25 0.025 4.17118e-05
0.25 0.0375 9.13818e-05
0.25 0.05 0.000158066
0.25 0.0625 0.000240117
0.25 0.075 0.000335888
0.25 0.0875 0.000443734
0.25 0.1 0.000562006
0.25 0.1125 0.000689059
0.25 0.125 0.000823245
0.25 0.1375 0.000962918
0.25 0.15 0.00110643
0.25 0.1625 0.00125214
0.25 0.175 0.00139839
0.25 0.1875 0.00154354
0.25 0.2 0.00168594
0.25 0.2125 0.00182395
0.25 0.225 0.00195591
0.25 0.2375 0.00208018
0.25 0.25 0.00219512
0.25 0.2625 0.0022994
0.25 0.275 0.002393
0.25 0.2875 0.00247623
0.25 0.3 0.0025494
0.25 0.3125 0.0026128
0.25 0.325 0.00266674
0.25 0.3375 0.00271154
0.25 0.35 0.0027475
0.25 0.3625 0.00277491
0.25 0.375 0.0027941
0.25 0.3875 0.00280535
0.25 0.4 0.00280899
0.25 0.4125 0.00280531
0.25 0.425 0.00279462
0.25 0.4375 0.00277722
0.25 0.45 0.00275343
0.25 0.4625 0.00272354
0.25 0.475 0.00268786
0.25 0.4875 0.0026467
0.25 0.5 0.00260036
0.25 0.5125 0.00254914
0.25 0.525 0.00249336
0.25 0.5375 0.00243332
0.25 0.55 0.00236931
0.25 0.5625 0.00230166
0.25 0.575 0.00223065
0.25 0.5875 0.00215661
0.25 0.6 0.00207982
0.25 0.6125 0.00200061
0.25 0.625 0.00191926
0.25 0.6375 0.00183609
0.25 0.65 0.0017514
0.25 0.6625 0.0016655
0.25 0.675 0.00157869
0.25 0.6875 0.00149128
0.25 0.7 0.00140356
0.25 0.7125 0.00131585
0.25 0.725 0.00122845
0.25 0.7375 0.00114167
0.25 0.75 0.0010558
0.25 0.7625 0.000971156
0.25 0.775 0.000888039
0.25 0.7875 0.000806755
0.25 0.8 0.000727606
0.25 0.8125 0.000650899
0.25 0.825 0.000576936
0.25 0.8375 0.000506022
0.25 0.85 0.000438462
0.25 0.8625 0.00037456
0.25 0.875 0.000314619
0.25 0.8875 0.000258944
0.25 0.9 0.00020784
0.25 0.9125 0.000161609
0.25 0.925 0.000120556
0.25 0.9375 8.49856e-05
0.25 0.95 5.5201e-05
0.25 0.9625 3.15063e-05
0.25 0.975 1.42053e-05
0.25 0.9875 3.60196e-06
0.25 1 0

0.2625 0 0
0.2625 0.0125 1.08744e-05
0.2625 0.025 4.24187e-05
0.2625 0.0375 9.30141e-05
0.2625 0.05 0.000161042
0.2625 0.0625 0.000244884
0.2625 0.075 0.000342922
0.2625 0.0875 0.000453536
0.2625 0.1 0.000575108
0.2625 0.1125 0.000706019
0.2625 0.125 0.00084465
0.2625 0.1375 0.000989382
0.2625 0.15 0.0011386
0.2625 0.1625 0.00129068
0.2625 0.175 0.001444
0.2625 0.1875 0.00159695
0.2625 0.2 0.0017479
0.2625 0.2125 0.00189524
0.2625 0.225 0.00203735
0.2625 0.2375 0.00217261
0.2625 0.25 0.0022994
0.2625 0.2625 0.0024161
0.2625 0.275 0.00252142
0.2625 0.2875 0.00261536
0.2625 0.3 0.00269826
0.2625 0.3125 0.00277045
0.2625 0.325 0.00283227
0.2625 0.3375 0.00288405
0.2625 0.35 0.00292612
0.2625 0.3625 0.00295882
0.2625 0.375 0.00298248
0.2625 0.3875 0.00299743
0.2625 0.4 0.00300402
0.2625 0.4125 0.00300256
0.2625 0.425 0.00299339
0.2625 0.4375 0.00297686
0.2625 0.45 0.00295328
0.2625 0.4625 0.002923
0.2625 0.475 0.00288635
0.2625 0.4875 0.00284365
0.2625 0.5 0.00279526
0.2625 0.5125 0.00274148
0.2625 0.525 0.00268267
0.2625 0.5375 0.00261915
0.2625 0.55 0.00255126
0.2625 0.5625 0.00247932
0.2625 0.575 0.00240368
0.2625 0.5875 0.00232466
0.2625 0.6 0.0022426
0.2625 0.6125 0.00215783
0.2625 0.625 0.00207068
0.2625 0.6375 0.00198149
0.2625 0.65 0.00189059
0.2625 0.6625 0.00179831
0.2625 0.675 0.00170498
0.2625 0.6875 0.00161094
0.2625 0.7 0.00151652
0.2625 0.7125 0.00142205
0.2625 0.725 0.00132786
0.2625 0.7375 0.00123429
0.2625 0.75 0.00114167
0.2625 0.7625 0.00105033
0.2625 0.775 0.000960599
0.2625 0.7875 0.000872817
0.2625 0.8 0.000787313
0.2625 0.8125 0.000704419
0.2625 0.825 0.000624468
0.2625 0.8375 0.000547791
0.2625 0.85 0.00047472
0.2625 0.8625 0.000405588
0.2625 0.875 0.000340726
0.2625 0.8875 0.000280467
0.2625 0.9 0.000225142
0.2625 0.9125 0.000175083
0.2625 0.925 0.000130623
0.2625 0.9375 9.20921e-05
0.2625 0.95 5.98234e-05
0.2625 0.9625 3.41481e-05
0.2625 0.975 1.5398e-05
0.2625 0.9875 3.90477e-06
0.2625 1 0

0.275 0 0
0.275 0.0125 1.1017e-05
0.275 0.025 4.30083e-05
0.275 0.0375 9.43841e-05
0.275 0.05 0.000163555
0.275 0.0625 0.000248931
0.275 0.075 0.000348921
0.275 0.0875 0.000461938
0.275 0.1 0.00058639
0.275 0.1125 0.000720687
0.275 0.125 0.00086324
0.275 0.1375 0.00101246
0.275 0.15 0.00116675
0.275 0.1625 0.00132453
0.275 0.175 0.00148421
0.275 0.1875 0.00164419
0.275 0.2 0.00180288
0.275 0.2125 0.0019587
0.275 0.225 0.00211005
0.275 0.2375 0.00225535
0.275 0.25 0.002393
0.275 0.2625 0.00252142
0.275 0.275 0.00263901
0.275 0.2875 0.0027445
0.275 0.3 0.00283794
0.275 0.3125 0.00291969
0.275 0.325 0.0029901
0.275 0.3375 0.00304955
0.275 0.35 0.0030984
0.275 0.3625 0.003137
0.275 0.375 0.00316572
0.275 0.3875 0.00318492
0.275 0.4 0.00319497
0.275 0.4125 0.00319622
0.275 0.425 0.00318904
0.275 0.4375 0.00317379
0.275 0.45 0.00315084
0.275 0.4625 0.00312054
0.275 0.475 0.00308325
0.275 0.4875 0.00303935
0.275 0.5 0.00298918
0.275 0.5125 0.00293312
0.275 0.525 0.00287152
0.275 0.5375 0.00280475
0.275 0.55 0.00273317
0.275 0.5625 0.00265713
0.275 0.575 0.00257701
0.275 0.5875 0.00249316
0.275 0.6 0.00240595
0.275 0.6125 0.00231573
0.275 0.625 0.00222287
0.275 0.6375 0.00212773
0.275 0.65 0.00203067
0.275 0.6625 0.00193205
0.275 0.675 0.00183223
0.275 0.6875 0.00173158
0.275 0.7 0.00163046
0.275 0.7125 0.00152922
0.275 0.725 0.00142824
0.275 0.7375 0.00132786
0.275 0.75 0.00122845
0.275 0.7625 0.00113038
0.275 0.775 0.001034
0.275 0.7875 0.000939669
0.275 0.8 0.000847757
0.275 0.8125 0.00075862
0.275 0.825 0.000672621
0.275 0.8375 0.000590119
0.275 0.85 0.000511475
0.275 0.8625 0.000437051
0.275 0.875 0.000367207
0.275 0.8875 0.000302304
0.275 0.9 0.000242702
0.275 0.9125 0.000188762
0.275 0.925 0.000140845
0.275 0.9375 9.93105e-05
0.275 0.95 6.45196e-05
0.275 0.9625 3.68328e-05
0.275 0.975 1.66103e-05
0.275 0.9875 4.21263e-06
0.275 1 0

0.2875 0 0
0.2875 0.0125 1.11311e-05
0.2875 0.025 4.34843e-05
0.2875 0.0375 9.54998e-05
0.2875 0.05 0.000165617
0.2875 0.0625 0.000252277
0.2875 0.075 0.000353919
0.2875 0.0875 0.000468982
0.2875 0.1 0.000595907
0.2875 0.1125 0.000733133
0.2875 0.125 0.0008791
0.2875 0.1375 0.00103225
0.2875 0.15 0.00119102
0.2875 0.1625 0.00135384
0.2875 0.175 0.00151917
0.2875 0.1875 0.00168544
0.2875 0.2 0.00185108
0.2875 0.2125 0.00201455
0.2875 0.225 0.00217427
0.2875 0.2375 0.00232868
0.2875 0.25 0.00247623
0.2875 0.2625 0.00261536
0.2875 0.275 0.0027445
0.2875 0.2875 0.00286209
0.2875 0.3 0.00296691
0.2875 0.3125 0.003059
0.2875 0.325 0.00313878
0.2875 0.3375 0.00320662
0.2875 0.35 0.00326292
0.2875 0.3625 0.00330808
0.2875 0.375 0.00334248
0.2875 0.3875 0.00336652
0.2875 0.4 0.00338058
0.2875 0.4125 0.00338507
0.2875 0.425 0.00338037
0.2875 0.4375 0.00336687
0.2875 0.45 0.00334497
0.2875 0.4625 0.00331506
0.2875 0.475 0.00327753
0.2875 0.4875 0.00323276
0.2875 0.5 0.00318116
0.2875 0.5125 0.00312312
0.2875 0.525 0.00305901
0.2875 0.5375 0.00298925
0.2875 0.55 0.00291421
0.2875 0.5625 0.0028343
0.2875 0.575 0.00274989
0.2875 0.5875 0.00266139
0.2875 0.6 0.00256917
0.2875 0.6125 0.00247365
0.2875 0.625 0.0023752
0.2875 0.6375 0.00227421
0.2875 0.65 0.00217108
0.2875 0.6625 0.00206621
0.2875 0.675 0.00195997
0.2875 0.6875 0.00185276
0.2875 0.7 0.00174497
0.2875 0.7125 0.001637
0.2875 0.725 0.00152922
0.2875 0.7375 0.00142205
0.2875 0.75 0.00131585
0.2875 0.7625 0.00121103
0.2875 0.775 0.00110798
0.2875 0.7875 0.00100708
0.2875 0.8 0.000908734
0.2875 0.8125 0.000813321
0.2875 0.825 0.000721236
0.2875 0.8375 0.000632869
0.2875 0.85 0.000548611
0.2875 0.8625 0.000468851
0.2875 0.875 0.00039398
0.2875 0.8875 0.000324389
0.2875 0.9 0.000260467
0.2875 0.9125 0.000202604
0.2875 0.925 0.000151192
0.2875 0.9375 0.000106619
0.2875 0.95 6.92757e-05
0.2875 0.9625 3.95524e-05
0.2875 0.975 1.78387e-05
0.2875 0.9875 4.52465e-06
0.2875 1 0

0.3 0 0
0.3 0.0125 1.12175e-05
0.3 0.025 4.38504e-05
0.3 0.0375 9.63691e-05
0.3 0.05 0.000167244
0.3 0.0625 0.000254946
0.3 0.075 0.000357945
0.3 0.0875 0.000474711
0.3 0.1 0.000603714
0.3 0.1125 0.000743425
0.3 0.125 0.000892315
0.3 0.1375 0.00104885
0.3 0.15 0.00121151
0.3 0.1625 0.00137875
0.3 0.175 0.00154905
0.3 0.1875 0.00172088
0.3 0.2 0.00189271
0.3 0.2125 0.002063
0.3 0.225 0.00223024
0.3 0.2375 0.00239288
0.3 0.25 0.0025494
0.3 0.2625 0.00269826
0.3 0.275 0.00283794
0.3 0.2875 0.00296691
0.3 0.3 0.00308363
0.3 0.3125 0.0031869
0.3 0.325 0.00327682
0.3 0.3375 0.00335381
0.3 0.35 0.00341829
0.3 0.3625 0.00347069
0.3 0.375 0.00351143
0.3 0.3875 0.00354092
0.3 0.4 0.0035596
0.3 0.4125 0.00356788
0.3 0.425 0.00356618
0.3 0.4375 0.00355494
0.3 0.45 0.00353457
0.3 0.4625 0.00350549
0.3 0.475 0.00346812
0.3 0.4875 0.00342289
0.3 0.5 0.00337022
0.3 0.5125 0.00331053
0.3 0.525 0.00324425
0.3 0.5375 0.00317178
0.3 0.55 0.00309357
0.3 0.5625 0.00301002
0.3 0.575 0.00292156
0.3 0.5875 0.00282861
0.3 0.6 0.0027316
0.3 0.6125 0.00263094
0.3 0.625 0.00252705
0.3 0.6375 0.00242036
0.3 0.65 0.00231129
0.3 0.6625 0.00220026
0.3 0.675 0.0020877
0.3 0.6875 0.00197401
0.3 0.7 0.00185963
0.3 0.7125 0.00174497
0.3 0.725 0.00163046
0.3 0.7375 0.00151652
0.3 0.75 0.00140356
0.3 0.7625 0.00129202
0.3 0.775 0.0011823
0.3 0.7875 0.00107484
0.3 0.8 0.000970043
0.3 0.8125 0.000868343
0.3 0.825 0.000770156
0.3 0.8375 0.000675904
0.3 0.85 0.000586007
0.3 0.8625 0.000500886
0.3 0.875 0.00042096
0.3 0.8875 0.000346652
0.3 0.9 0.000278381
0.3 0.9125 0.000216567
0.3 0.925 0.000161632
0.3 0.9375 0.000113995
0.3 0.95 7.40775e-05
0.3 0.9625 4.22988e-05
0.3 0.975 1.90796e-05
0.3 0.9875 4.83991e-06
0.3 1 0

0.3125 0 0
0.3125 0.0125 1.12772e-05
0.3125 0.025 4.41101e-05
0.3125 0.0375 9.70003e-05
0.3125 0.05 0.000168449
0.3125 0.0625 0.000256959
0.3125 0.075 0.000361031
0.3125 0.0875 0.000479166
0.3125 0.1 0.000609866
0.3125 0.1125 0.000751633
0.3125 0.125 0.000902967
0.3125 0.1375 0.00106237
0.3125 0.15 0.00122834
0.3125 0.1625 0.00139939
0.3125 0.175 0.00157401
0.3125 0.1875 0.0017507
0.3125 0.2 0.00192796
0.3125 0.2125 0.00210431
0.3125 0.225 0.00227823
0.3125 0.2375 0.00244822
0.3125 0.25 0.0026128
0.3125 0.2625 0.00277045
0.3125 0.275 0.00291969
0.3125 0.2875 0.003059
0.3125 0.3 0.0031869
0.3125 0.3125 0.00330188
0.3125 0.325 0.00340277
0.3125 0.3375 0.00348969
0.3125 0.35 0.00356311
0.3125 0.3625 0.00362347
0.3125 0.375 0.00367122
0.3125 0.3875 0.00370683
0.3125 0.4 0.00373074
0.3125 0.4125 0.00374341
0.3125 0.425 0.00374529
0.3125 0.4375 0.00373684
0.3125 0.45 0.0037185
0.3125 0.4625 0.00369073
0.3125 0.475 0.00365399
0.3125 0.4875 0.00360872
0.3125 0.5 0.00355538
0.3125 0.5125 0.00349443
0.3125 0.525 0.00342631
0.3125 0.5375 0.00335148
0.3125 0.55 0.0032704
0.3125 0.5625 0.00318351
0.3125 0.575 0.00309126
0.3125 0.5875 0.00299412
0.3125 0.6 0.00289253
0.3125 0.6125 0.00278694
0.3125 0.625 0.00267781
0.3125 0.6375 0.0025656
0.3125 0.65 0.00245074
0.3125 0.6625 0.00233371
0.3125 0.675 0.00221494
0.3125 0.6875 0.00209489
0.3125 0.7 0.00197401
0.3125 0.7125 0.00185276
0.3125 0.725 0.00173158
0.3125 0.7375 0.00161094
0.3125 0.75 0.00149128
0.3125 0.7625 0.00137305
0.3125 0.775 0.0012567
0.3125 0.7875 0.0011427
0.3125 0.8 0.00103148
0.3125 0.8125 0.000923505
0.3125 0.825 0.000819223
0.3125 0.8375 0.000719086
0.3125 0.85 0.000623547
0.3125 0.8625 0.000533055
0.3125 0.875 0.000448064
0.3125 0.8875 0.000369025
0.3125 0.9 0.00029639
0.3125 0.9125 0.000230609
0.3125 0.925 0.000172135
0.3125 0.9375 0.000121418
0.3125 0.95 7.89108e-05
0.3125 0.9625 4.50641e-05
0.3125 0.975 2.03293e-05
0.3125 0.9875 5.15752e-06
0.3125 1 0

0.325 0 0
0.325 0.0125 1.13112e-05
0.325 0.025 4.42671e-05
0.325 0.0375 9.74013e-05
0.325 0.05 0.000169247
0.325 0.0625 0.000258339
0.325 0.075 0.000363209
0.325 0.0875 0.000482391
0.325 0.1 0.000614418
0.325 0.1125 0.000757824
0.325 0.125 0.000911142
0.325 0.1375 0.0010729
0.325 0.15 0.00124165
0.325 0.1625 0.0014159
0.325 0.175 0.00159419
0.325 0.1875 0.00177507
0.325 0.2 0.00195705
0.325 0.2125 0.00213868
0.325 0.225 0.00231848
0.325 0.2375 0.00249499
0.325 0.25 0.00266674
0.325 0.2625 0.00283227
0.325 0.275 0.0029901
0.325 0.2875 0.00313878
0.325 0.3 0.00327682
0.325 0.3125 0.00340277
0.325 0.325 0.00351515
0.325 0.3375 0.00361283
0.325 0.35 0.00369597
0.325 0.3625 0.00376504
0.325 0.375 0.00382054
0.325 0.3875 0.00386295
0.325 0.4 0.00389276
0.325 0.4125 0.00391044
0.325 0.425 0.0039165
0.325 0.4375 0.0039114
0.325 0.45 0.00389564
0.325 0.4625 0.0038697
0.325 0.475 0.00383407
0.325 0.4875 0.00378923
0.325 0.5 0.00373567
0.325 0.5125 0.00367387
0.325 0.525 0.00360431
0.325 0.5375 0.00352749
0.325 0.55 0.00344388
0.325 0.5625 0.00335396
0.325 0.575 0.00325824
0.325 0.5875 0.00315718
0.325 0.6 0.00305128
0.325 0.6125 0.00294101
0.325 0.625 0.00282687
0.325 0.6375 0.00270933
0.325 0.65 0.00258889
0.325 0.6625 0.00246601
0.325 0.675 0.0023412
0.325 0.6875 0.00221494
0.325 0.7 0.0020877
0.325 0.7125 0.00195997
0.325 0.725 0.00183223
0.325 0.7375 0.00170498
0.325 0.75 0.00157869
0.325 0.7625 0.00145385
0.325 0.775 0.00133094
0.325 0.7875 0.00121044
0.325 0.8 0.00109284
0.325 0.8125 0.000978628
0.325 0.825 0.000868278
0.325 0.8375 0.000762278
0.325 0.85 0.00066111
0.325 0.8625 0.00056526
0.325 0.875 0.000475208
0.325 0.8875 0.00039144
0.325 0.9 0.000314439
0.325 0.9125 0.000244687
0.325 0.925 0.000182668
0.325 0.9375 0.000128865
0.325 0.95 8.37616e-05
0.325 0.9625 4.78403e-05
0.325 0.975 2.15843e-05
0.325 0.9875 5.47656e-06
0.325 1 0

0.3375 0 0
0.3375 0.0125 1.13202e-05
0.3375 0.025 4.43249e-05
0.3375 0.0375 9.75802e-05
0.3375 0.05 0.000169652
0.3375 0.0625 0.000259106
0.3375 0.075 0.000364509
0.3375 0.0875 0.000484427
0.3375 0.1 0.000617424
0.3375 0.1125 0.000762068
0.3375 0.125 0.000916923
0.3375 0.1375 0.00108056
0.3375 0.15 0.00125153
0.3375 0.1625 0.00142842
0.3375 0.175 0.00160977
0.3375 0.1875 0.00179417
0.3375 0.2 0.00198017
0.3375 0.2125 0.00216635
0.3375 0.225 0.00235126
0.3375 0.2375 0.00253347
0.3375 0.25 0.00271154
0.3375 0.2625 0.00288405
0.3375 0.275 0.00304955
0.3375 0.2875 0.00320662
0.3375 0.3 0.00335381
0.3375 0.3125 0.00348969
0.3375 0.325 0.00361283
0.3375 0.3375 0.00372179
0.3375 0.35 0.00381547
0.3375 0.3625 0.00389404
0.3375 0.375 0.00395804
0.3375 0.3875 0.00400798
0.3375 0.4 0.00404437
0.3375 0.4125 0.00406774
0.3375 0.425 0.00407861
0.3375 0.4375 0.00407748
0.3375 0.45 0.00406488
0.3375 0.4625 0.00404133
0.3375 0.475 0.00400734
0.3375 0.4875 0.00396342
0.3375 0.5 0.00391011
0.3375 0.5125 0.00384791
0.3375 0.525 0.00377734
0.3375 0.5375 0.00369892
0.3375 0.55 0.00361317
0.3375 0.5625 0.0035206
0.3375 0.575 0.00342173
0.3375 0.5875 0.00331708
0.3375 0.6 0.00320716
0.3375 0.6125 0.0030925
0.3375 0.625 0.0029736
0.3375 0.6375 0.00285098
0.3375 0.65 0.00272517
0.3375 0.6625 0.00259668
0.3375 0.675 0.00246601
0.3375 0.6875 0.00233371
0.3375 0.7 0.00220026
0.3375 0.7125 0.00206621
0.3375 0.725 0.00193205
0.3375 0.7375 0.00179831
0.3375 0.75 0.0016655
0.3375 0.7625 0.00153414
0.3375 0.775 0.00140475
0.3375 0.7875 0.00127784
0.3375 0.8 0.00115393
0.3375 0.8125 0.00103353
0.3375 0.825 0.000917163
0.3375 0.8375 0.000805341
0.3375 0.85 0.00069858
0.3375 0.8625 0.000597398
0.3375 0.875 0.000502309
0.3375 0.8875 0.000413829
0.3375 0.9 0.000332474
0.3375 0.9125 0.000258759
0.3375 0.925 0.000193201
0.3375 0.9375 0.000136315
0.3375 0.95 8.86157e-05
0.3375 0.9625 5.06193e-05
0.3375 0.975 2.2841e-05
0.3375 0.9875 5.79612e-06
0.3375 1 0

0.35 0 0
0.35 0.0125 1.13053e-05
0.35 0.025 4.42872e-05
0.35 0.0375 9.7545e-05
0.35 0.05 0.000169678
0.35 0.0625 0.000259285
0.35 0.075 0.000364965
0.35 0.0875 0.000485317
0.35 0.1 0.00061894
0.35 0.1125 0.000764433
0.35 0.125 0.000920395
0.35 0.1375 0.00108542
0.35 0.15 0.00125812
0.35 0.1625 0.00143708
0.35 0.175 0.0016209
0.35 0.1875 0.00180819
0.35 0.2 0.00199754
0.35 0.2125 0.00218754
0.35 0.225 0.0023768
0.35 0.2375 0.00256392
0.35 0.25 0.0027475
0.35 0.2625 0.00292612
0.35 0.275 0.0030984
0.35 0.2875 0.00326292
0.35 0.3 0.00341829
0.35 0.3125 0.00356311
0.35 0.325 0.00369597
0.35 0.3375 0.00381547
0.35 0.35 0.0039202
0.35 0.3625 0.0040091
0.35 0.375 0.00408239
0.35 0.3875 0.00414062
0.35 0.4 0.00418433
0.35 0.4125 0.00421409
0.35 0.425 0.00423043
0.35 0.4375 0.00423392
0.35 0.45 0.00422509
0.35 0.4625 0.00420451
0.35 0.475 0.00417272
0.35 0.4875 0.00413028
0.35 0.5 0.00407773
0.35 0.5125 0.00401562
0.35 0.525 0.0039445
0.35 0.5375 0.00386493
0.35 0.55 0.00377746
0.35 0.5625 0.00368263
0.35 0.575 0.00358099
0.35 0.5875 0.0034731
0.35 0.6 0.0033595
0.35 0.6125 0.00324074
0.35 0.625 0.00311739
0.35 0.6375 0.00298997
0.35 0.65 0.00285905
0.35 0.6625 0.00272517
0.35 0.675 0.00258889
0.35 0.6875 0.00245074
0.35 0.7 0.00231129
0.35 0.7125 0.00217108
0.35 0.725 0.00203067
0.35 0.7375 0.00189059
0.35 0.75 0.0017514
0.35 0.7625 0.00161365
0.35 0.775 0.00147789
0.35 0.7875 0.00134467
0.35 0.8 0.00121454
0.35 0.8125 0.00108804
0.35 0.825 0.00096572
0.35 0.8375 0.000848138
0.35 0.85 0.000735838
0.35 0.8625 0.00062937
0.35 0.875 0.000529281
0.35 0.8875 0.000436122
0.35 0.9 0.00035044
0.35 0.9125 0.000272784
0.35 0.925 0.000203703
0.35 0.9375 0.000143745
0.35 0.95 9.3459e-05
0.35 0.9625 5.33931e-05
0.35 0.975 2.40958e-05
0.35 0.9875 6.11532e-06
0.35 1 0

0.3625 0 0
0.3625 0.0125 1.12672e-05
0.3625 0.025 4.41575e-05
0.3625 0.0375 9.73038e-05
0.3625 0.05 0.000169339
0.3625 0.0625 0.000258895
0.3625 0.075 0.000364606
0.3625 0.0875 0.000485103
0.3625 0.1 0.00061902
0.3625 0.1125 0.000764988
0.3625 0.125 0.000921641
0.3625 0.1375 0.00108761
0.3625 0.15 0.00126153
0.3625 0.1625 0.00144203
0.3625 0.175 0.00162774
0.3625 0.1875 0.0018173
0.3625 0.2 0.00200934
0.3625 0.2125 0.00220249
0.3625 0.225 0.00239538
0.3625 0.2375 0.00258664
0.3625 0.25 0.00277491
0.3625 0.2625 0.00295882
0.3625 0.275 0.003137
0.3625 0.2875 0.00330808
0.3625 0.3 0.00347069
0.3625 0.3125 0.00362347
0.3625 0.325 0.00376504
0.3625 0.3375 0.00389404
0.3625 0.35 0.0040091
0.3625 0.3625 0.00410886
0.3625 0.375 0.00419226
0.3625 0.3875 0.00425956
0.3625 0.4 0.00431136
0.3625 0.4125 0.00434824
0.3625 0.425 0.00437077
0.3625 0.4375 0.00437955
0.3625 0.45 0.00437515
0.3625 0.4625 0.00435817
0.3625 0.475 0.00432919
0.3625 0.4875 0.00428878
0.3625 0.5 0.00423754
0.3625 0.5125 0.00417605
0.3625 0.525 0.00410489
0.3625 0.5375 0.00402464
0.3625 0.55 0.0039359
0.3625 0.5625 0.00383924
0.3625 0.575 0.00373525
0.3625 0.5875 0.0036245
0.3625 0.6 0.00350759
0.3625 0.6125 0.0033851
0.3625 0.625 0.00325761
0.3625 0.6375 0.00312571
0.3625 0.65 0.00298997
0.3625 0.6625 0.00285098
0.3625 0.675 0.00270933
0.3625 0.6875 0.0025656
0.3625 0.7 0.00242036
0.3625 0.7125 0.00227421
0.3625 0.725 0.00212773
0.3625 0.7375 0.00198149
0.3625 0.75 0.00183609
0.3625 0.7625 0.0016921
0.3625 0.775 0.00155011
0.3625 0.7875 0.00141071
0.3625 0.8 0.00127446
0.3625 0.8125 0.00114196
0.3625 0.825 0.00101379
0.3625 0.8375 0.000890531
0.3625 0.85 0.000772765
0.3625 0.8625 0.000661075
0.3625 0.875 0.000556043
0.3625 0.8875 0.000458251
0.3625 0.9 0.000368283
0.3625 0.9125 0.000286719
0.3625 0.925 0.000214142
0.3625 0.9375 0.000151134
0.3625 0.95 9.82773e-05
0.3625 0.9625 5.61537e-05
0.3625 0.975 2.53451e-05
0.3625 0.9875 6.43323e-06
0.3625 1 0

0.375 0 0
0.375 0.0125 1.12071e-05
0.375 0.025 4.39396e-05
0.375 0.0375 9.68646e-05
0.375 0.05 0.000168649
0.375 0.0625 0.00025796
0.375 0.075 0.000363464
0.375 0.0875 0.000483828
0.375 0.1 0.000617718
0.375 0.1125 0.000763802
0.375 0.125 0.000920746
0.375 0.1375 0.00108722
0.375 0.15 0.00126188
0.375 0.1625 0.0014434
0.375 0.175 0.00163045
0.375 0.1875 0.00182169
0.375 0.2 0.00201579
0.375 0.2125 0.00221142
0.375 0.225 0.00240723
0.375 0.2375 0.0026019
0.375 0.25 0.0027941
0.375 0.2625 0.00298248
0.375 0.275 0.00316572
0.375 0.2875 0.00334248
0.375 0.3 0.00351143
0.375 0.3125 0.00367122
0.375 0.325 0.00382054
0.375 0.3375 0.00395804
0.375 0.35 0.00408239
0.375 0.3625 0.00419226
0.375 0.375 0.0042863
0.375 0.3875 0.00436352
0.375 0.4 0.0044242
0.375 0.4125 0.00446897
0.375 0.425 0.00449843
0.375 0.4375 0.00451322
0.375 0.45 0.00451394
0.375 0.4625 0.00450122
0.375 0.475 0.00447568
0.375 0.4875 0.00443792
0.375 0.5 0.00438858
0.375 0.5125 0.00432826
0.375 0.525 0.0042576
0.375 0.5375 0.00417719
0.375 0.55 0.00408767
0.375 0.5625 0.00398965
0.375 0.575 0.00388375
0.375 0.5875 0.00377058
0.375 0.6 0.00365076
0.375 0.6125 0.00352492
0.375 0.625 0.00339366
0.375 0.6375 0.00325761
0.375 0.65 0.00311739
0.375 0.6625 0.0029736
0.375 0.675 0.00282687
0.375 0.6875 0.00267781
0.375 0.7 0.00252705
0.375 0.7125 0.0023752
0.375 0.725 0.00222287
0.375 0.7375 0.00207068
0.375 0.75 0.00191926
0.375 0.7625 0.00176921
0.375 0.775 0.00162116
0.375 0.7875 0.00147572
0.375 0.8 0.0013335
0.375 0.8125 0.00119513
0.375 0.825 0.00106122
0.375 0.8375 0.000932383
0.375 0.85 0.000809243
0.375 0.8625 0.000692413
0.375 0.875 0.000582509
0.375 0.8875 0.000480149
0.375 0.9 0.000385947
0.375 0.9125 0.000300521
0.375 0.925 0.000224487
0.375 0.9375 0.00015846
0.375 0.95 0.000103057
0.375 0.9625 5.88931e-05
0.375 0.975 2.65853e-05
0.375 0.9875 6.74895e-06
0.375 1 0

0.3875 0 0
0.3875 0.0125 1.11256e-05
0.3875 0.025 4.36369e-05
0.3875 0.0375 9.62355e-05
0.3875 0.05 0.000167623
0.3875 0.0625 0.000256501
0.3875 0.075 0.00036157
0.3875 0.0875 0.000481533
0.3875 0.1 0.00061509
0.3875 0.1125 0.000760943
0.3875 0.125 0.000917794
0.3875 0.1375 0.00108434
0.3875 0.15 0.00125929
0.3875 0.1625 0.00144134
0.3875 0.175 0.00162919
0.3875 0.1875 0.00182154
0.3875 0.2 0.00201709
0.3875 0.2125 0.00221455
0.3875 0.225 0.00241261
0.3875 0.2375 0.00260998
0.3875 0.25 0.00280535
0.3875 0.2625 0.00299743
0.3875 0.275 0.00318492
0.3875 0.2875 0.00336652
0.3875 0.3 0.00354092
0.3875 0.3125 0.00370683
0.3875 0.325 0.00386295
0.3875 0.3375 0.00400798
0.3875 0.35 0.00414062
0.3875 0.3625 0.00425956
0.3875 0.375 0.00436352
0.3875 0.3875 0.00445119
0.3875 0.4 0.00452159
0.3875 0.4125 0.00457505
0.3875 0.425 0.00461223
0.3875 0.4375 0.00463377
0.3875 0.45 0.00464034
0.3875 0.4625 0.00463258
0.3875 0.475 0.00461114
0.3875 0.4875 0.00457669
0.3875 0.5 0.00452987
0.3875 0.5125 0.00447133
0.3875 0.525 0.00440173
0.3875 0.5375 0.00432171
0.3875 0.55 0.00423194
0.3875 0.5625 0.00413307
0.3875 0.575 0.00402574
0.3875 0.5875 0.0039106
0.3875 0.6 0.00378832
0.3875 0.6125 0.00365954
0.3875 0.625 0.00352492
0.3875 0.6375 0.0033851
0.3875 0.65 0.00324074
0.3875 0.6625 0.0030925
0.3875 0.675 0.00294101
0.3875 0.6875 0.00278694
0.3875 0.7 0.00263094
0.3875 0.7125 0.00247365
0.3875 0.725 0.00231573
0.3875 0.7375 0.00215783
0.3875 0.75 0.00200061
0.3875 0.7625 0.0018447
0.3875 0.775 0.00169078
0.3875 0.7875 0.00153947
0.3875 0.8 0.00139145
0.3875 0.8125 0.00124736
0.3875 0.825 0.00110784
0.3875 0.8375 0.000973555
0.3875 0.85 0.000845153
0.3875 0.8625 0.000723283
0.3875 0.875 0.000608597
0.3875 0.8875 0.000501746
0.3875 0.9 0.00040338
0.3875 0.9125 0.00031415
0.3875 0.925 0.000234706
0.3875 0.9375 0.000165701
0.3875 0.95 0.000107783
0.3875 0.9625 6.16033e-05
0.3875 0.975 2.78128e-05
0.3875 0.9875 7.06157e-06
0.3875 1 0

0.4 0 0
0.4 0.0125 1.10238e-05
0.4 0.025 4.32532e-05
0.4 0.0375 9.54246e-05
0.4 0.05 0.000166275
0.4 0.0625 0.00025454
0.4 0.075 0.000358957
0.4 0.0875 0.000478262
0.4 0.1 0.000611191
0.4 0.1125 0.000756481
0.4 0.125 0.000912868
0.4 0.1375 0.00107909
0.4 0.15 0.00125388
0.4 0.1625 0.00143597
0.4 0.175 0.00162411
0.4 0.1875 0.00181702
0.4 0.2 0.00201344
0.4 0.2125 0.00221212
0.4 0.225 0.00241178
0.4 0.2375 0.00261115
0.4 0.25 0.00280899
0.4 0.2625 0.00300402
0.4 0.275 0.00319497
0.4 0.2875 0.00338058
0.4 0.3 0.0035596
0.4 0.3125 0.00373074
0.4 0.325 0.00389276
0.4 0.3375 0.00404437
0.4 0.35 0.00418433
0.4 0.3625 0.00431136
0.4 0.375 0.0044242
0.4 0.3875 0.00452159
0.4 0.4 0.00460225
0.4 0.4125 0.00466525
0.4 0.425 0.00471095
0.4 0.4375 0.00474005
0.4 0.45 0.00475322
0.4 0.4625 0.00475115
0.4 0.475 0.00473454
0.4 0.4875 0.00470407
0.4 0.5 0.00466043
0.4 0.5125 0.0046043
0.4 0.525 0.00453637
0.4 0.5375 0.00445734
0.4 0.55 0.00436788
0.4 0.5625 0.00426869
0.4 0.575 0.00416045
0.4 0.5875 0.00404385
0.4 0.6 0.00391958
0.4 0.6125 0.00378832
0.4 0.625 0.00365076
0.4 0.6375 0.00350759
0.4 0.65 0.0033595
0.4 0.6625 0.00320716
0.4 0.675 0.00305128
0.4 0.6875 0.00289253
0.4 0.7 0.0027316
0.4 0.7125 0.00256917
0.4 0.725 0.00240595
0.4 0.7375 0.0022426
0.4 0.75 0.00207982
0.4 0.7625 0.0019183
0.4 0.775 0.00175871
0.4 0.7875 0.00160176
0.4 0.8 0.00144811
0.4 0.8125 0.00129846
0.4 0.825 0.0011535
0.4 0.8375 0.00101391
0.4 0.85 0.000880377
0.4 0.8625 0.000753585
0.4 0.875 0.000634222
0.4 0.8875 0.000522973
0.4 0.9 0.000420524
0.4 0.9125 0.000327561
0.4 0.925 0.000244769
0.4 0.9375 0.000172834
0.4 0.95 0.000112441
0.4 0.9625 6.42762e-05
0.4 0.975 2.9024e-05
0.4 0.9875 7.3702e-06
0.4 1 0

0.4125 0 0
0.4125 0.0125 1.09026e-05
0.4125 0.025 4.27919e-05
0.4125 0.0375 9.44398e-05
0.4125 0.05 0.000164618
0.4125 0.0625 0.000252099
0.4125 0.075 0.000355655
0.4125 0.0875 0.000474056
0.4125 0.1 0.000606075
0.4125 0.1125 0.000750483
0.4125 0.125 0.000906053
0.4125 0.1375 0.00107156
0.4125 0.15 0.00124576
0.4125 0.1625 0.00142744
0.4125 0.175 0.00161537
0.4125 0.1875 0.00180832
0.4125 0.2 0.00200505
0.4125 0.2125 0.00220435
0.4125 0.225 0.00240498
0.4125 0.2375 0.00260571
0.4125 0.25 0.00280531
0.4125 0.2625 0.00300256
0.4125 0.275 0.00319622
0.4125 0.2875 0.00338507
0.4125 0.3 0.00356788
0.4125 0.3125 0.00374341
0.4125 0.325 0.00391044
0.4125 0.3375 0.00406774
0.4125 0.35 0.00421409
0.4125 0.3625 0.00434824
0.4125 0.375 0.00446897
0.4125 0.3875 0.00457505
0.4125 0.4 0.00466525
0.4125 0.4125 0.00473834
0.4125 0.425 0.00479342
0.4125 0.4375 0.00483089
0.4125 0.45 0.00485146
0.4125 0.4625 0.00485586
0.4125 0.475 0.00484482
0.4125 0.4875 0.00481905
0.4125 0.5 0.00477928
0.4125 0.5125 0.00472624
0.4125 0.525 0.00466064
0.4125 0.5375 0.0045832
0.4125 0.55 0.00449466
0.4125 0.5625 0.00439573
0.4125 0.575 0.00428714
0.4125 0.5875 0.00416961
0.4125 0.6 0.00404385
0.4125 0.6125 0.0039106
0.4125 0.625 0.00377058
0.4125 0.6375 0.0036245
0.4125 0.65 0.0034731
0.4125 0.6625 0.00331708
0.4125 0.675 0.00315718
0.4125 0.6875 0.00299412
0.4125 0.7 0.00282861
0.4125 0.7125 0.00266139
0.4125 0.725 0.00249316
0.4125 0.7375 0.00232466
0.4125 0.75 0.00215661
0.4125 0.7625 0.00198972
0.4125 0.775 0.00182472
0.4125 0.7875 0.00166233
0.4125 0.8 0.00150328
0.4125 0.8125 0.00134827
0.4125 0.825 0.00119804
0.4125 0.8375 0.00105331
0.4125 0.85 0.000914796
0.4125 0.8625 0.000783218
0.4125 0.875 0.000659301
0.4125 0.8875 0.000543763
0.4125 0.9 0.000437328
0.4125 0.9125 0.000340714
0.4125 0.925 0.000254645
0.4125 0.9375 0.000179839
0.4125 0.95 0.000117019
0.4125 0.9625 6.69038e-05
0.4125 0.975 3.02154e-05
0.4125 0.9875 7.67392e-06
0.4125 1 0

0.425 0 0
0.425 0.0125 1.07629e-05
0.425 0.025 4.22568e-05
0.425 0.0375 9.32893e-05
0.425 0.05 0.000162668
0.425 0.0625 0.000249201
0.425 0.075 0.000351695
0.425 0.0875 0.000468958
0.425 0.1 0.000599797
0.425 0.1125 0.000743019
0.425 0.125 0.000897433
0.425 0.1375 0.00106184
0.425 0.15 0.00123506
0.425 0.1625 0.00141589
0.425 0.175 0.00160314
0.425 0.1875 0.00179561
0.425 0.2 0.00199212
0.425 0.2125 0.00219147
0.425 0.225 0.00239246
0.425 0.2375 0.00259391
0.425 0.25 0.00279462
0.425 0.2625 0.00299339
0.425 0.275 0.00318904
0.425 0.2875 0.00338037
0.425 0.3 0.00356618
0.425 0.3125 0.00374529
0.425 0.325 0.0039165
0.425 0.3375 0.00407861
0.425 0.35 0.00423043
0.425 0.3625 0.00437077
0.425 0.375 0.00449843
0.425 0.3875 0.00461223
0.425 0.4 0.00471095
0.425 0.4125 0.00479342
0.425 0.425 0.00485844
0.425 0.4375 0.00490513
0.425 0.45 0.00493394
0.425 0.4625 0.00494562
0.425 0.475 0.00494092
0.425 0.4875 0.00492062
0.425 0.5 0.00488546
0.425 0.5125 0.0048362
0.425 0.525 0.00477361
0.425 0.5375 0.00469844
0.425 0.55 0.00461145
0.425 0.5625 0.0045134
0.425 0.575 0.00440504
0.425 0.5875 0.00428714
0.425 0.6 0.00416045
0.425 0.6125 0.00402574
0.425 0.625 0.00388375
0.425 0.6375 0.00373525
0.425 0.65 0.00358099
0.425 0.6625 0.00342173
0.425 0.675 0.00325824
0.425 0.6875 0.00309126
0.425 0.7 0.00292156
0.425 0.7125 0.00274989
0.425 0.725 0.00257701
0.425 0.7375 0.00240368
0.425 0.75 0.00223065
0.425 0.7625 0.00205869
0.425 0.775 0.00188855
0.425 0.7875 0.00172098
0.425 0.8 0.00155675
0.425 0.8125 0.0013966
0.425 0.825 0.00124131
0.425 0.8375 0.00109162
0.425 0.85 0.000948292
0.425 0.8625 0.000812082
0.425 0.875 0.000683749
0.425 0.8875 0.000564047
0.425 0.9 0.000453734
0.425 0.9125 0.000353567
0.425 0.925 0.000264301
0.425 0.9375 0.000186693
0.425 0.95 0.0001215
0.425 0.9625 6.94781e-05
0.425 0.975 3.13832e-05
0.425 0.9875 7.97182e-06
0.425 1 0

0.4375 0 0
0.4375 0.0125 1.06055e-05
0.4375 0.025 4.16513e-05
0.4375 0.0375 9.1981e-05
0.4375 0.05 0.000160438
0.4375 0.0625 0.000245866
0.4375 0.075 0.000347109
0.4375 0.0875 0.000463009
0.4375 0.1 0.000592411
0.4375 0.1125 0.000734158
0.4375 0.125 0.000887092
0.4375 0.1375 0.00105006
0.4375 0.15 0.0012219
0.4375 0.1625 0.00140145
0.4375 0.175 0.00158757
0.4375 0.1875 0.00177909
0.4375 0.2 0.00197485
0.4375 0.2125 0.0021737
0.4375 0.225 0.00237449
0.4375 0.2375 0.00257605
0.4375 0.25 0.00277722
0.4375 0.2625 0.00297686
0.4375 0.275 0.00317379
0.4375 0.2875 0.00336687
0.4375 0.3 0.00355494
0.4375 0.3125 0.00373684
0.4375 0.325 0.0039114
0.4375 0.3375 0.00407748
0.4375 0.35 0.00423392
0.4375 0.3625 0.00437955
0.4375 0.375 0.00451322
0.4375 0.3875 0.00463377
0.4375 0.4 0.00474005
0.4375 0.4125 0.00483089
0.4375 0.425 0.00490513
0.4375 0.4375 0.00496163
0.4375 0.45 0.00499954
0.4375 0.4625 0.00501934
0.4375 0.475 0.00502181
0.4375 0.4875 0.00500776
0.4375 0.5 0.00497798
0.4375 0.5125 0.00493326
0.4375 0.525 0.00487439
0.4375 0.5375 0.00480218
0.4375 0.55 0.00471741
0.4375 0.5625 0.00462089
0.4375 0.575 0.0045134
0.4375 0.5875 0.00439573
0.4375 0.6 0.00426869
0.4375 0.6125 0.00413307
0.4375 0.625 0.00398965
0.4375 0.6375 0.00383924
0.4375 0.65 0.00368263
0.4375 0.6625 0.0035206
0.4375 0.675 0.00335396
0.4375 0.6875 0.00318351
0.4375 0.7 0.00301002
0.4375 0.7125 0.0028343
0.4375 0.725 0.00265713
0.4375 0.7375 0.00247932
0.4375 0.75 0.00230166
0.4375 0.7625 0.00212493
0.4375 0.775 0.00194994
0.4375 0.7875 0.00177747
0.4375 0.8 0.00160831
0.4375 0.8125 0.00144327
0.4375 0.825 0.00128314
0.4375 0.8375 0.0011287
0.4375 0.85 0.000980746
0.4375 0.8625 0.000840077
0.4375 0.875 0.000707483
0.4375 0.8875 0.000583756
0.4375 0.9 0.00046969
0.4375 0.9125 0.000366076
0.4375 0.925 0.000273707
0.4375 0.9375 0.000193374
0.4375 0.95 0.000125872
0.4375 0.9625 7.1991e-05
0.4375 0.975 3.2524e-05
0.4375 0.9875 8.26301e-06
0.4375 1 0

0.45 0 0
0.45 0.0125 1.04315e-05
0.45 0.025 4.09792e-05
0.45 0.0375 9.0523e-05
0.45 0.05 0.000157943
0.45 0.0625 0.000242118
0.45 0.075 0.000341928
0.45 0.0875 0.000456254
0.45 0.1 0.000583973
0.45 0.1125 0.000723966
0.45 0.125 0.000875113
0.45 0.1375 0.00103629
0.45 0.15 0.00120638
0.45 0.1625 0.00138426
0.45 0.175 0.00156882
0.45 0.1875 0.00175892
0.45 0.2 0.00195345
0.45 0.2125 0.00215128
0.45 0.225 0.00235131
0.45 0.2375 0.0025524
0.45 0.25 0.00275343
0.45 0.2625 0.00295328
0.45 0.275 0.00315084
0.45 0.2875 0.00334497
0.45 0.3 0.00353457
0.45 0.3125 0.0037185
0.45 0.325 0.00389564
0.45 0.3375 0.00406488
0.45 0.35 0.00422509
0.45 0.3625 0.00437515
0.45 0.375 0.00451394
0.45 0.3875 0.00464034
0.45 0.4 0.00475322
0.45 0.4125 0.00485146
0.45 0.425 0.00493394
0.45 0.4375 0.00499954
0.45 0.45 0.00504714
0.45 0.4625 0.00507593
0.45 0.475 0.00508643
0.45 0.4875 0.00507946
0.45 0.5 0.00505586
0.45 0.5125 0.00501646
0.45 0.525 0.00496208
0.45 0.5375 0.00489356
0.45 0.55 0.00481173
0.45 0.5625 0.00471741
0.45 0.575 0.00461145
0.45 0.5875 0.00449466
0.45 0.6 0.00436788
0.45 0.6125 0.00423194
0.45 0.625 0.00408767
0.45 0.6375 0.0039359
0.45 0.65 0.00377746
0.45 0.6625 0.00361317
0.45 0.675 0.00344388
0.45 0.6875 0.0032704
0.45 0.7 0.00309357
0.45 0.7125 0.00291421
0.45 0.725 0.00273317
0.45 0.7375 0.00255126
0.45 0.75 0.00236931
0.45 0.7625 0.00218816
0.45 0.775 0.00200864
0.45 0.7875 0.00183157
0.45 0.8 0.00165778
0.45 0.8125 0.00148811
0.45 0.825 0.00132337
0.45 0.8375 0.00116441
0.45 0.85 0.00101204
0.45 0.8625 0.000867101
0.45 0.875 0.000730419
0.45 0.8875 0.000602822
0.45 0.9 0.00048514
0.45 0.9125 0.0003782
0.45 0.925 0.000282831
0.45 0.9375 0.000199861
0.45 0.95 0.00013012
0.45 0.9625 7.44346e-05
0.45 0.975 3.36342e-05
0.45 0.9875 8.54656e-06
0.45 1 0

0.4625 0 1.11022e-16
0.4625 0.0125 1.02416e-05
0.4625 0.025 4.0244e-05
0.4625 0.0375 8.89234e-05
0.4625 0.05 0.000155196
0.4625 0.0625 0.000237977
0.4625 0.075 0.000336184
0.4625 0.0875 0.000448732
0.4625 0.1 0.000574537
0.4625 0.1125 0.000712515
0.4625 0.125 0.000861581
0.4625 0.1375 0.00102065
0.4625 0.15 0.00118864
0.4625 0.1625 0.00136447
0.4625 0.175 0.00154705
0.4625 0.1875 0.00173529
0.4625 0.2 0.00192811
0.4625 0.2125 0.00212444
0.4625 0.225 0.00232317
0.4625 0.2375 0.00252323
0.4625 0.25 0.00272354
0.4625 0.2625 0.002923
0.4625 0.275 0.00312054
0.4625 0.2875 0.00331506
0.4625 0.3 0.00350549
0.4625 0.3125 0.00369073
0.4625 0.325 0.0038697
0.4625 0.3375 0.00404133
0.4625 0.35 0.00420451
0.4625 0.3625 0.00435817
0.4625 0.375 0.00450122
0.4625 0.3875 0.00463258
0.4625 0.4 0.00475115
0.4625 0.4125 0.00485586
0.4625 0.425 0.00494562
0.4625 0.4375 0.00501934
0.4625 0.45 0.00507593
0.4625 0.4625 0.00511431
0.4625 0.475 0.00513373
0.4625 0.4875 0.00513472
0.4625 0.5 0.00511814
0.4625 0.5125 0.00508487
0.4625 0.525 0.00503577
0.4625 0.5375 0.00497171
0.4625 0.55 0.00489356
0.4625 0.5625 0.00480218
0.4625 0.575 0.00469844
0.4625 0.5875 0.0045832
0.4625 0.6 0.00445734
0.4625 0.6125 0.00432171
0.4625 0.625 0.00417719
0.4625 0.6375 0.00402464
0.4625 0.65 0.00386493
0.4625 0.6625 0.00369892
0.4625 0.675 0.00352749
0.4625 0.6875 0.00335148
0.4625 0.7 0.00317178
0.4625 0.7125 0.00298925
0.4625 0.725 0.00280475
0.4625 0.7375 0.00261915
0.4625 0.75 0.00243332
0.4625 0.7625 0.00224811
0.4625 0.775 0.00206441
0.4625 0.7875 0.00188306
0.4625 0.8 0.00170494
0.4625 0.8125 0.00153092
0.4625 0.825 0.00136185
0.4625 0.8375 0.00119861
0.4625 0.85 0.00104205
0.4625 0.8625 0.000893054
0.4625 0.875 0.000752473
0.4625 0.8875 0.000621177
0.4625 0.9 0.000500029
0.4625 0.9125 0.000389896
0.4625 0.925 0.000291642
0.4625 0.9375 0.000206131
0.4625 0.95 0.00013423
0.4625 0.9625 7.68009e-05
0.4625 0.975 3.471e-05
0.4625 0.9875 8.82158e-06
0.4625 1 1.11022e-16

0.475 0 0
0.475 0.0125 1.00369e-05
0.475 0.025 3.94494e-05
0.475 0.0375 8.71901e-05
0.475 0.05 0.000152212
0.475 0.0625 0.000233467
0.475 0.075 0.000329908
0.475 0.0875 0.000440488
0.475 0.1 0.000564158
0.475 0.1125 0.000699871
0.475 0.125 0.00084658
0.475 0.1375 0.00100324
0.475 0.15 0.00116879
0.475 0.1625 0.0013422
0.475 0.175 0.00152241
0.475 0.1875 0.00170838
0.475 0.2 0.00189905
0.475 0.2125 0.00209339
0.475 0.225 0.00229033
0.475 0.2375 0.00248884
0.475 0.25 0.00268786
0.475 0.2625 0.00288635
0.475 0.275 0.00308325
0.475 0.2875 0.00327753
0.475 0.3 0.00346812
0.475 0.3125 0.00365399
0.475 0.325 0.00383407
0.475 0.3375 0.00400734
0.475 0.35 0.00417272
0.475 0.3625 0.00432919
0.475 0.375 0.00447568
0.475 0.3875 0.00461114
0.475 0.4 0.00473454
0.475 0.4125 0.00484482
0.475 0.425 0.00494092
0.475 0.4375 0.00502181
0.475 0.45 0.00508643
0.475 0.4625 0.00513373
0.475 0.475 0.00516266
0.475 0.4875 0.00517251
0.475 0.5 0.00516383
0.475 0.5125 0.00513755
0.475 0.525 0.00509456
0.475 0.5375 0.00503577
0.475 0.55 0.00496208
0.475 0.5625 0.00487439
0.475 0.575 0.00477361
0.475 0.5875 0.00466064
0.475 0.6 0.00453637
0.475 0.6125 0.00440173
0.475 0.625 0.0042576
0.475 0.6375 0.00410489
0.475 0.65 0.0039445
0.475 0.6625 0.00377734
0.475 0.675 0.00360431
0.475 0.6875 0.00342631
0.475 0.7 0.00324425
0.475 0.7125 0.00305901
0.475 0.725 0.00287152
0.475 0.7375 0.00268267
0.475 0.75 0.00249336
0.475 0.7625 0.0023045
0.475 0.775 0.00211698
0.475 0.7875 0.00193171
0.475 0.8 0.00174959
0.475 0.8125 0.00157153
0.475 0.825 0.00139842
0.475 0.8375 0.00123117
0.475 0.85 0.00107067
0.475 0.8625 0.000917836
0.475 0.875 0.000773562
0.475 0.8875 0.000638751
0.475 0.9 0.000514304
0.475 0.9125 0.000401123
0.475 0.925 0.000300109
0.475 0.9375 0.000212163
0.475 0.95 0.000138187
0.475 0.9625 7.90817e-05
0.475 0.975 3.5748e-05
0.475 0.9875 9.08716e-06
0.475 1 0

0.4875 0 0
0.4875 0.0125 9.81816e-06
0.4875 0.025 3.85988e-05
0.4875 0.0375 8.53313e-05
0.4875 0.05 0.000149005
0.4875 0.0625 0.000228608
0.4875 0.075 0.000323131
0.4875 0.0875 0.000431562
0.4875 0.1 0.00055289
0.4875 0.1125 0.000686105
0.4875 0.125 0.000830194
0.4875 0.1375 0.000984146
0.4875 0.15 0.00114695
0.4875 0.1625 0.0013176
0.4875 0.175 0.00149507
0.4875 0.1875 0.00167837
0.4875 0.2 0.00186647
0.4875 0.2125 0.00205836
0.4875 0.225 0.00225304
0.4875 0.2375 0.00244949
0.4875 0.25 0.0026467
0.4875 0.2625 0.00284365
0.4875 0.275 0.00303935
0.4875 0.2875 0.00323276
0.4875 0.3 0.00342289
0.4875 0.3125 0.00360872
0.4875 0.325 0.00378923
0.4875 0.3375 0.00396342
0.4875 0.35 0.00413028
0.4875 0.3625 0.00428878
0.4875 0.375 0.00443792
0.4875 0.3875 0.00457669
0.4875 0.4 0.00470407
0.4875 0.4125 0.00481905
0.4875 0.425 0.00492062
0.4875 0.4375 0.00500776
0.4875 0.45 0.00507946
0.4875 0.4625 0.00513472
0.4875 0.475 0.00517251
0.4875 0.4875 0.00519182
0.4875 0.5 0.00519197
0.4875 0.5125 0.00517356
0.4875 0.525 0.00513755
0.4875 0.5375 0.00508487
0.4875 0.55 0.00501646
0.4875 0.5625 0.00493326
0.4875 0.575 0.0048362
0.4875 0.5875 0.00472624
0.4875 0.6 0.0046043
0.4875 0.6125 0.00447133
0.4875 0.625 0.00432826
0.4875 0.6375 0.00417605
0.4875 0.65 0.00401562
0.4875 0.6625 0.00384791
0.4875 0.675 0.00367387
0.4875 0.6875 0.00349443
0.4875 0.7 0.00331053
0.4875 0.7125 0.00312312
0.4875 0.725 0.00293312
0.4875 0.7375 0.00274148
0.4875 0.75 0.00254914
0.4875 0.7625 0.00235704
0.4875 0.775 0.00216611
0.4875 0.7875 0.0019773
0.4875 0.8 0.00179153
0.4875 0.8125 0.00160976
0.4875 0.825 0.00143292
0.4875 0.8375 0.00126194
0.4875 0.85 0.00109777
0.4875 0.8625 0.000941345
0.4875 0.875 0.000793601
0.4875 0.8875 0.000655476
0.4875 0.9 0.000527909
0.4875 0.9125 0.000411837
0.4875 0.925 0.0003082
0.4875 0.9375 0.000217935
0.4875 0.95 0.000141978
0.4875 0.9625 8.1269e-05
0.4875 0.975 3.67446e-05
0.4875 0.9875 9.34239e-06
0.4875 1 0

0.5 0 0
0.5 0.0125 9.58635e-06
0.5 0.025 3.7696e-05
0.5 0.0375 8.33549e-05
0.5 0.05 0.000145589
0.5 0.0625 0.000223424
0.5 0.075 0.000315885
0.5 0.0875 0.000421998
0.5 0.1 0.000540789
0.5 0.1125 0.000671283
0.5 0.125 0.000812506
0.5 0.1375 0.000963483
0.5 0.15 0.00112324
0.5 0.1625 0.0012908
0.5 0.175 0.00146519
0.5 0.1875 0.00164543
0.5 0.2 0.00183056
0.5 0.2125 0.00201959
0.5 0.225 0.00221155
0.5 0.2375 0.00240546
0.5 0.25 0.00260036
0.5 0.2625 0.00279526
0.5 0.275 0.00298918
0.5 0.2875 0.00318116
0.5 0.3 0.00337022
0.5 0.3125 0.00355538
0.5 0.325 0.00373567
0.5 0.3375 0.00391011
0.5 0.35 0.00407773
0.5 0.3625 0.00423754
0.5 0.375 0.00438858
0.5 0.3875 0.00452987
0.5 0.4 0.00466043
0.5 0.4125 0.00477928
0.5 0.425 0.00488546
0.5 0.4375 0.00497798
0.5 0.45 0.00505586
0.5 0.4625 0.00511814
0.5 0.475 0.00516383
0.5 0.4875 0.00519197
0.5 0.5 0.00520156
0.5 0.5125 0.00519197
0.5 0.525 0.00516383
0.5 0.5375 0.00511814
0.5 0.55 0.00505586
0.5 0.5625 0.00497798
0.5 0.575 0.00488546
0.5 0.5875 0.00477928
0.5 0.6 0.00466043
0.5 0.6125 0.00452987
0.5 0.625 0.00438858
0.5 0.6375 0.00423754
0.5 0.65 0.00407773
0.5 0.6625 0.00391011
0.5 0.675 0.00373567
0.5 0.6875 0.00355538
0.5 0.7 0.00337022
0.5 0.7125 0.00318116
0.5 0.725 0.00298918
0.5 0.7375 0.00279526
0.5 0.75 0.00260036
0.5 0.7625 0.00240546
0.5 0.775 0.00221155
0.5 0.7875 0.00201959
0.5 0.8 0.00183056
0.5 0.8125 0.00164543
0.5 0.825 0.00146519
0.5 0.8375 0.0012908
0.5 0.85 0.00112324
0.5 0.8625 0.000963483
0.5 0.875 0.000812506
0.5 0.8875 0.000671283
0.5 0.9 0.000540789
0.5 0.9125 0.000421998
0.5 0.925 0.000315885
0.5 0.9375 0.000223424
0.5 0.95 0.000145589
0.5 0.9625 8.33549e-05
0.5 0.975 3.7696e-05
0.5 0.9875 9.58635e-06
0.5 1 0

0.5125 0 0
0.5125 0.0125 9.34239e-06
0.5125 0.025 3.67446e-05
0.5125 0.0375 8.1269e-05
0.5125 0.05 0.000141978
0.5125 0.0625 0.000217935
0.5125 0.075 0.0003082
0.5125 0.0875 0.000411837
0.5125 0.1 0.000527909
0.5125 0.1125 0.000655476
0.5125 0.125 0.000793601
0.5125 0.1375 0.000941345
0.5125 0.15 0.00109777
0.5125 0.1625 0.00126194
0.5125 0.175 0.00143292
0.5125 0.1875 0.00160976
0.5125 0.2 0.00179153
0.5125 0.2125 0.0019773
0.5125 0.225 0.00216611
0.5125 0.2375 0.00235704
0.5125 0.25 0.00254914
0.5125 0.2625 0.00274148
0.5125 0.275 0.00293312
0.5125 0.2875 0.00312312
0.5125 0.3 0.00331053
0.5125 0.3125 0.00349443
0.5125 0.325 0.00367387
0.5125 0.3375 0.00384791
0.5125 0.35 0.00401562
0.5125 0.3625 0.00417605
0.5125 0.375 0.00432826
0.5125 0.3875 0.00447133
0.5125 0.4 0.0046043
0.5125 0.4125 0.00472624
0.5125 0.425 0.0048362
0.5125 0.4375 0.00493326
0.5125 0.45 0.00501646
0.5125 0.4625 0.00508487
0.5125 0.475 0.00513755
0.5125 0.4875 0.00517356
0.5125 0.5 0.00519197
0.5125 0.5125 0.00519182
0.5125 0.525 0.00517251
0.5125 0.5375 0.00513472
0.5125 0.55 0.00507946
0.5125 0.5625 0.00500776
0.5125 0.575 0.00492062
0.5125 0.5875 0.00481905
0.5125 0.6 0.00470407
0.5125 0.6125 0.00457669
0.5125 0.625 0.00443792
0.5125 0.6375 0.00428878
0.5125 0.65 0.00413028
0.5125 0.6625 0.00396342
0.5125 0.675 0.00378923
0.5125 0.6875 0.00360872
0.5125 0.7 0.00342289
0.5125 0.7125 0.00323276
0.5125 0.725 0.00303935
0.5125 0.7375 0.00284365
0.5125 0.75 0.0026467
0.5125 0.7625 0.00244949
0.5125 0.775 0.00225304
0.5125 0.7875 0.00205836
0.5125 0.8 0.00186647
0.5125 0.8125 0.00167837
0.5125 0.825 0.00149507
0.5125 0.8375 0.0013176
0.5125 0.85 0.00114695
0.5125 0.8625 0.000984146
0.5125 0.875 0.000830194
0.5125 0.8875 0.000686105
0.5125 0.9 0.00055289
0.5125 0.9125 0.000431562
0.5125 0.925 0.000323131
0.5125 0.9375 0.000228608
0.5125 0.95 0.000149005
0.5125 0.9625 8.53313e-05
0.5125 0.975 3.85988e-05
0.5125 0.9875 9.81816e-06
0.5125 1 0

0.525 0 0
0.525 0.0125 9.08716e-06
0.525 0.025 3.5748e-05
0.525 0.0375 7.90817e-05
0.525 0.05 0.000138187
0.525 0.0625 0.000212163
0.525 0.075 0.000300109
0.525 0.0875 0.000401123
0.525 0.1 0.000514304
0.525 0.1125 0.000638751
0.525 0.125 0.000773562
0.525 0.1375 0.000917836
0.525 0.15 0.00107067
0.525 0.1625 0.00123117
0.525 0.175 0.00139842
0.525 0.1875 0.00157153
0.525 0.2 0.00174959
0.525 0.2125 0.00193171
0.525 0.225 0.00211698
0.525 0.2375 0.0023045
0.525 0.25 0.00249336
0.525 0.2625 0.00268267
0.525 0.275 0.00287152
0.525 0.2875 0.00305901
0.525 0.3 0.00324425
0.525 0.3125 0.00342631
0.525 0.325 0.00360431
0.525 0.3375 0.00377734
0.525 0.35 0.0039445
0.525 0.3625 0.00410489
0.525 0.375 0.0042576
0.525 0.3875 0.00440173
0.525 0.4 0.00453637
0.525 0.4125 0.00466064
0.525 0.425 0.00477361
0.525 0.4375 0.00487439
0.525 0.45 0.00496208
0.525 0.4625 0.00503577
0.525 0.475 0.00509456
0.525 0.4875 0.00513755
0.525 0.5 0.00516383
0.525 0.5125 0.00517251
0.525 0.525 0.00516266
0.525 0.5375 0.00513373
0.525 0.55 0.00508643
0.525 0.5625 0.00502181
0.525 0.575 0.00494092
0.525 0.5875 0.00484482
0.525 0.6 0.00473454
0.525 0.6125 0.00461114
0.525 0.625 0.00447568
0.525 0.6375 0.00432919
0.525 0.65 0.00417272
0.525 0.6625 0.00400734
0.525 0.675 0.00383407
0.525 0.6875 0.00365399
0.525 0.7 0.00346812
0.525 0.7125 0.00327753
0.525 0.725 0.00308325
0.525 0.7375 0.00288635
0.525 0.75 0.00268786
0.525 0.7625 0.00248884
0.525 0.775 0.00229033
0.525 0.7875 0.00209339
0.525 0.8 0.00189905
0.525 0.8125 0.00170838
0.525 0.825 0.00152241
0.525 0.8375 0.0013422
0.525 0.85 0.00116879
0.525 0.8625 0.00100324
0.525 0.875 0.00084658
0.525 0.8875 0.000699871
0.525 0.9 0.000564158
0.525 0.9125 0.000440488
0.525 0.925 0.000329908
0.525 0.9375 0.000233467
0.525 0.95 0.000152212
0.525 0.9625 8.71901e-05
0.525 0.975 3.94494e-05
0.525 0.9875 1.00369e-05
0.525 1 0

0.5375 0 1.11022e-16
0.5375 0.0125 8.82158e-06
0.5375 0.025 3.471e-05
0.5375 0.0375 7.68009e-05
0.5375 0.05 0.00013423
0.5375 0.0625 0.000206131
0.5375 0.075 0.000291642
0.5375 0.0875 0.000389896
0.5375 0.1 0.000500029
0.5375 0.1125 0.000621177
0.5375 0.125 0.000752473
0.5375 0.1375 0.000893054
0.5375 0.15 0.00104205
0.5375 0.1625 0.00119861
0.5375 0.175 0.00136185
0.5375 0.1875 0.00153092
0.5375 0.2 0.00170494
0.5375 0.2125 0.00188306
0.5375 0.225 0.00206441
0.5375 0.2375 0.00224811
0.5375 0.25 0.00243332
0.5375 0.2625 0.00261915
0.5375 0.275 0.00280475
0.5375 0.2875 0.00298925
0.5375 0.3 0.00317178
0.5375 0.3125 0.00335148
0.5375 0.325 0.00352749
0.5375 0.3375 0.00369892
0.5375 0.35 0.00386493
0.5375 0.3625 0.00402464
0.5375 0.375 0.00417719
0.5375 0.3875 0.00432171
0.5375 0.4 0.00445734
0.5375 0.4125 0.0045832
0.5375 0.425 0.00469844
0.5375 0.4375 0.00480218
0.5375 0.45 0.00489356
0.5375 0.4625 0.00497171
0.5375 0.475 0.00503577
0.5375 0.4875 0.00508487
0.5375 0.5 0.00511814
0.5375 0.5125 0.00513472
0.5375 0.525 0.00513373
0.5375 0.5375 0.00511431
0.5375 0.55 0.00507593
0.5375 0.5625 0.00501934
0.5375 0.575 0.00494562
0.5375 0.5875 0.00485586
0.5375 0.6 0.00475115
0.5375 0.6125 0.00463258
0.5375 0.625 0.00450122
0.5375 0.6375 0.00435817
0.5375 0.65 0.00420451
0.5375 0.6625 0.00404133
0.5375 0.675 0.0038697
0.5375 0.6875 0.00369073
0.5375 0.7 0.00350549
0.5375 0.7125 0.00331506
0.5375 0.725 0.00312054
0.5375 0.7375 0.002923
0.5375 0.75 0.00272354
0.5375 0.7625 0.00252323
0.5375 0.775 0.00232317
0.5375 0.7875 0.00212444
0.5375 0.8 0.00192811
0.5375 0.8125 0.00173529
0.5375 0.825 0.00154705
0.5375 0.8375 0.00136447
0.5375 0.85 0.00118864
0.5375 0.8625 0.00102065
0.5375 0.875 0.000861581
0.5375 0.8875 0.000712515
0.5375 0.9 0.000574537
0.5375 0.9125 0.000448732
0.5375 0.925 0.000336184
0.5375 0.9375 0.000237977
0.5375 0.95 0.000155196
0.5375 0.9625 8.89234e-05
0.5375 0.975 4.0244e-05
0.5375 0.9875 1.02416e-05
0.5375 1 1.11022e-16

0.55 0 0
0.55 0.0125 8.54656e-06
0.55 0.025 3.36342e-05
0.55 0.0375 7.44346e-05
0.55 0.05 0.00013012
0.55 0.0625 0.000199861
0.55 0.075 0.000282831
0.55 0.0875 0.0003782
0.55 0.1 0.00048514
0.55 0.1125 0.000602822
0.55 0.125 0.000730419
0.55 0.1375 0.000867101
0.55 0.15 0.00101204
0.55 0.1625 0.00116441
0.55 0.175 0.00132337
0.55 0.1875 0.00148811
0.55 0.2 0.00165778
0.55 0.2125 0.00183157
0.55 0.225 0.00200864
0.55 0.2375 0.00218816
0.55 0.25 0.00236931
0.55 0.2625 0.00255126
0.55 0.275 0.00273317
0.55 0.2875 0.00291421
0.55 0.3 0.00309357
0.55 0.3125 0.0032704
0.55 0.325 0.00344388
0.55 0.3375 0.00361317
0.55 0.35 0.00377746
0.55 0.3625 0.0039359
0.55 0.375 0.00408767
0.55 0.3875 0.00423194
0.55 0.4 0.00436788
0.55 0.4125 0.00449466
0.55 0.425 0.00461145
0.55 0.4375 0.00471741
0.55 0.45 0.00481173
0.55 0.4625 0.00489356
0.55 0.475 0.00496208
0.55 0.4875 0.00501646
0.55 0.5 0.00505586
0.55 0.5125 0.00507946
0.55 0.525 0.00508643
0.55 0.5375 0.00507593
0.55 0.55 0.00504714
0.55 0.5625 0.00499954
0.55 0.575 0.00493394
0.55 0.5875 0.00485146
0.55 0.6 0.00475322
0.55 0.6125 0.00464034
0.55 0.625 0.00451394
0.55 0.6375 0.00437515
0.55 0.65 0.00422509
0.55 0.6625 0.00406488
0.55 0.675 0.00389564
0.55 0.6875 0.0037185
0.55 0.7 0.00353457
0.55 0.7125 0.00334497
0.55 0.725 0.00315084
0.55 0.7375 0.00295328
0.55 0.75 0.00275343
0.55 0.7625 0.0025524
0.55 0.775 0.00235131
0.55 0.7875 0.00215128
0.55 0.8 0.00195345
0.55 0.8125 0.00175892
0.55 0.825 0.00156882
0.55 0.8375 0.00138426
0.55 0.85 0.00120638
0.55 0.8625 0.00103629
0.55 0.875 0.000875113
0.55 0.8875 0.000723966
0.55 0.9 0.000583973
0.55 0.9125 0.000456254
0.55 0.925 0.000341928
0.55 0.9375 0.000242118
0.55 0.95 0.000157943
0.55 0.9625 9.0523e-05
0.55 0.975 4.09792e-05
0.55 0.9875 1.04315e-05
0.55 1 0

0.5625 0 0
0.5625 0.0125 8.26301e-06
0.5625 0.025 3.2524e-05
0.5625 0.0375 7.1991e-05
0.5625 0.05 0.000125872
0.5625 0.0625 0.000193374
0.5625 0.075 0.000273707
0.5625 0.0875 0.000366076
0.5625 0.1 0.00046969
0.5625 0.1125 0.000583756
0.5625 0.125 0.000707483
0.5625 0.1375 0.000840077
0.5625 0.15 0.000980746
0.5625 0.1625 0.0011287
0.5625 0.175 0.00128314
0.5625 0.1875 0.00144327
0.5625 0.2 0.00160831
0.5625 0.2125 0.00177747
0.5625 0.225 0.00194994
0.5625 0.2375 0.00212493
0.5625 0.25 0.00230166
0.5625 0.2625 0.00247932
0.5625 0.275 0.00265713
0.5625 0.2875 0.0028343
0.5625 0.3 0.00301002
0.5625 0.3125 0.00318351
0.5625 0.325 0.00335396
0.5625 0.3375 0.0035206
0.5625 0.35 0.00368263
0.5625 0.3625 0.00383924
0.5625 0.375 0.00398965
0.5625 0.3875 0.00413307
0.5625 0.4 0.00426869
0.5625 0.4125 0.00439573
0.5625 0.425 0.0045134
0.5625 0.4375 0.00462089
0.5625 0.45 0.00471741
0.5625 0.4625 0.00480218
0.5625 0.475 0.00487439
0.5625 0.4875 0.00493326
0.5625 0.5 0.00497798
0.5625 0.5125 0.00500776
0.5625 0.525 0.00502181
0.5625 0.5375 0.00501934
0.5625 0.55 0.00499954
0.5625 0.5625 0.00496163
0.5625 0.575 0.00490513
0.5625 0.5875 0.00483089
0.5625 0.6 0.00474005
0.5625 0.6125 0.00463377
0.5625 0.625 0.00451322
0.5625 0.6375 0.00437955
0.5625 0.65 0.00423392
0.5625 0.6625 0.00407748
0.5625 0.675 0.0039114
0.5625 0.6875 0.00373684
0.5625 0.7 0.00355494
0.5625 0.7125 0.00336687
0.5625 0.725 0.00317379
0.5625 0.7375 0.00297686
0.5625 0.75 0.00277722
0.5625 0.7625 0.00257605
0.5625 0.775 0.00237449
0.5625 0.7875 0.0021737
0.5625 0.8 0.00197485
0.5625 0.8125 0.00177909
0.5625 0.825 0.00158757
0.5625 0.8375 0.00140145
0.5625 0.85 0.0012219
0.5625 0.8625 0.00105006
0.5625 0.875 0.000887092
0.5625 0.8875 0.000734158
0.5625 0.9 0.000592411
0.5625 0.9125 0.000463009
0.5625 0.925 0.000347109
0.5625 0.9375 0.000245866
0.5625 0.95 0.000160438
0.5625 0.9625 9.1981e-05
0.5625 0.975 4.16513e-05
0.5625 0.9875 1.06055e-05
0.5625 1 0

0.575 0 0
0.575 0.0125 7.97182e-06
0.575 0.025 3.13832e-05
0.575 0.0375 6.94781e-05
0.575 0.05 0.0001215
0.575 0.0625 0.000186693
0.575 0.075 0.000264301
0.575 0.0875 0.000353567
0.575 0.1 0.000453734
0.575 0.1125 0.000564047
0.575 0.125 0.000683749
0.575 0.1375 0.000812082
0.575 0.15 0.000948292
0.575 0.1625 0.00109162
0.575 0.175 0.00124131
0.575 0.1875 0.0013966
0.575 0.2 0.00155675
0.575 0.2125 0.00172098
0.575 0.225 0.00188855
0.575 0.2375 0.00205869
0.575 0.25 0.00223065
0.575 0.2625 0.00240368
0.575 0.275 0.00257701
0.575 0.2875 0.00274989
0.575 0.3 0.00292156
0.575 0.3125 0.00309126
0.575 0.325 0.00325824
0.575 0.3375 0.00342173
0.575 0.35 0.00358099
0.575 0.3625 0.00373525
0.575 0.375 0.00388375
0.575 0.3875 0.00402574
0.575 0.4 0.00416045
0.575 0.4125 0.00428714
0.575 0.425 0.00440504
0.575 0.4375 0.0045134
0.575 0.45 0.00461145
0.575 0.4625 0.00469844
0.575 0.475 0.00477361
0.575 0.4875 0.0048362
0.575 0.5 0.00488546
0.575 0.5125 0.00492062
0.575 0.525 0.00494092
0.575 0.5375 0.00494562
0.575 0.55 0.00493394
0.575 0.5625 0.00490513
0.575 0.575 0.00485844
0.575 0.5875 0.00479342
0.575 0.6 0.00471095
0.575 0.6125 0.00461223
0.575 0.625 0.00449843
0.575 0.6375 0.00437077
0.575 0.65 0.00423043
0.575 0.6625 0.00407861
0.575 0.675 0.0039165
0.575 0.6875 0.00374529
0.575 0.7 0.00356618
0.575 0.7125 0.00338037
0.575 0.725 0.00318904
0.575 0.7375 0.00299339
0.575 0.75 0.00279462
0.575 0.7625 0.00259391
0.575 0.775 0.00239246
0.575 0.7875 0.00219147
0.575 0.8 0.00199212
0.575 0.8125 0.00179561
0.575 0.825 0.00160314
0.575 0.8375 0.00141589
0.575 0.85 0.00123506
0.575 0.8625 0.00106184
0.575 0.875 0.000897433
0.575 0.8875 0.000743019
0.575 0.9 0.000599797
0.575 0.9125 0.000468958
0.575 0.925 0.000351695
0.575 0.9375 0.000249201
0.575 0.95 0.000162668
0.575 0.9625 9.32893e-05
0.575 0.975 4.22568e-05
0.575 0.9875 1.07629e-05
0.575 1 0

0.5875 0 0
0.5875 0.0125 7.67392e-06
0.5875 0.025 3.02154e-05
0.5875 0.0375 6.69038e-05
0.5875 0.05 0.000117019
0.5875 0.0625 0.000179839
0.5875 0.075 0.000254645
0.5875 0.0875 0.000340714
0.5875 0.1 0.000437328
0.5875 0.1125 0.000543763
0.5875 0.125 0.000659301
0.5875 0.1375 0.000783218
0.5875 0.15 0.000914796
0.5875 0.1625 0.00105331
0.5875 0.175 0.00119804
0.5875 0.1875 0.00134827
0.5875 0.2 0.00150328
0.5875 0.2125 0.00166233
0.5875 0.225 0.00182472
0.5875 0.2375 0.00198972
0.5875 0.25 0.00215661
0.5875 0.2625 0.00232466
0.5875 0.275 0.00249316
0.5875 0.2875 0.00266139
0.5875 0.3 0.00282861
0.5875 0.3125 0.00299412
0.5875 0.325 0.00315718
0.5875 0.3375 0.00331708
0.5875 0.35 0.0034731
0.5875 0.3625 0.0036245
0.5875 0.375 0.00377058
0.5875 0.3875 0.0039106
0.5875 0.4 0.00404385
0.5875 0.4125 0.00416961
0.5875 0.425 0.00428714
0.5875 0.4375 0.00439573
0.5875 0.45 0.00449466
0.5875 0.4625 0.0045832
0.5875 0.475 0.00466064
0.5875 0.4875 0.00472624
0.5875 0.5 0.00477928
0.5875 0.5125 0.00481905
0.5875 0.525 0.00484482
0.5875 0.5375 0.00485586
0.5875 0.55 0.00485146
0.5875 0.5625 0.00483089
0.5875 0.575 0.00479342
0.5875 0.5875 0.00473834
0.5875 0.6 0.00466525
0.5875 0.6125 0.00457505
0.5875 0.625 0.00446897
0.5875 0.6375 0.00434824
0.5875 0.65 0.00421409
0.5875 0.6625 0.00406774
0.5875 0.675 0.00391044
0.5875 0.6875 0.00374341
0.5875 0.7 0.00356788
0.5875 0.7125 0.00338507
0.5875 0.725 0.00319622
0.5875 0.7375 0.00300256
0.5875 0.75 0.00280531
0.5875 0.7625 0.00260571
0.5875 0.775 0.00240498
0.5875 0.7875 0.00220435
0.5875 0.8 0.00200505
0.5875 0.8125 0.00180832
0.5875 0.825 0.00161537
0.5875 0.8375 0.00142744
0.5875 0.85 0.00124576
0.5875 0.8625 0.00107156
0.5875 0.875 0.000906053
0.5875 0.8875 0.000750483
0.5875 0.9 0.000606075
0.5875 0.9125 0.000474056
0.5875 0.925 0.000355655
0.5875 0.9375 0.000252099
0.5875 0.95 0.000164618
0.5875 0.9625 9.44398e-05
0.5875 0.975 4.27919e-05
0.5875 0.9875 1.09026e-05
0.5875 1 0

0.6 0 0
0.6 0.0125 7.3702e-06
0.6 0.025 2.9024e-05
0.6 0.0375 6.42762e-05
0.6 0.05 0.000112441
0.6 0.0625 0.000172834
0.6 0.075 0.000244769
0.6 0.0875 0.000327561
0.6 0.1 0.000420524
0.6 0.1125 0.000522973
0.6 0.125 0.000634222
0.6 0.1375 0.000753585
0.6 0.15 0.000880377
0.6 0.1625 0.00101391
0.6 0.175 0.0011535
0.6 0.1875 0.00129846
0.6 0.2 0.00144811
0.6 0.2125 0.00160176
0.6 0.225 0.00175871
0.6 0.2375 0.0019183
0.6 0.25 0.00207982
0.6 0.2625 0.0022426
0.6 0.275 0.00240595
0.6 0.2875 0.00256917
0.6 0.3 0.0027316
0.6 0.3125 0.00289253
0.6 0.325 0.00305128
0.6 0.3375 0.00320716
0.6 0.35 0.0033595
0.6 0.3625 0.00350759
0.6 0.375 0.00365076
0.6 0.3875 0.00378832
0.6 0.4 0.00391958
0.6 0.4125 0.00404385
0.6 0.425 0.00416045
0.6 0.4375 0.00426869
0.6 0.45 0.00436788
0.6 0.4625 0.00445734
0.6 0.475 0.00453637
0.6 0.4875 0.0046043
0.6 0.5 0.00466043
0.6 0.5125 0.00470407
0.6 0.525 0.00473454
0.6 0.5375 0.00475115
0.6 0.55 0.00475322
0.6 0.5625 0.00474005
0.6 0.575 0.00471095
0.6 0.5875 0.00466525
0.6 0.6 0.00460225
0.6 0.6125 0.00452159
0.6 0.625 0.0044242
0.6 0.6375 0.00431136
0.6 0.65 0.00418433
0.6 0.6625 0.00404437
0.6 0.675 0.00389276
0.6 0.6875 0.00373074
0.6 0.7 0.0035596
0.6 0.7125 0.00338058
0.6 0.725 0.00319497
0.6 0.7375 0.00300402
0.6 0.75 0.00280899
0.6 0.7625 0.00261115
0.6 0.775 0.00241178
0.6 0.7875 0.00221212
0.6 0.8 0.00201344
0.6 0.8125 0.00181702
0.6 0.825 0.00162411
0.6 0.8375 0.00143597
0.6 0.85 0.00125388
0.6 0.8625 0.00107909
0.6 0.875 0.000912868
0.6 0.8875 0.000756481
0.6 0.9 0.000611191
0.6 0.9125 0.000478262
0.6 0.925 0.000358957
0.6 0.9375 0.00025454
0.6 0.95 0.000166275
0.6 0.9625 9.54246e-05
0.6 0.975 4.32532e-05
0.6 0.9875 1.10238e-05
0.6 1 0

0.6125 0 0
0.6125 0.0125 7.06157e-06
0.6125 0.025 2.78128e-05
0.6125 0.0375 6.16033e-05
0.6125 0.05 0.000107783
0.6125 0.0625 0.000165701
0.6125 0.075 0.000234706
0.6125 0.0875 0.00031415
0.6125 0.1 0.00040338
0.6125 0.1125 0.000501746
0.6125 0.125 0.000608597
0.6125 0.1375 0.000723283
0.6125 0.15 0.000845153
0.6125 0.1625 0.000973555
0.6125 0.175 0.00110784
0.6125 0.1875 0.00124736
0.6125 0.2 0.00139145
0.6125 0.2125 0.00153947
0.6125 0.225 0.00169078
0.6125 0.2375 0.0018447
0.6125 0.25 0.00200061
0.6125 0.2625 0.00215783
0.6125 0.275 0.00231573
0.6125 0.2875 0.00247365
0.6125 0.3 0.00263094
0.6125 0.3125 0.00278694
0.6125 0.325 0.00294101
0.6125 0.3375 0.0030925
0.6125 0.35 0.00324074
0.6125 0.3625 0.0033851
0.6125 0.375 0.00352492
0.6125 0.3875 0.00365954
0.6125 0.4 0.00378832
0.6125 0.4125 0.0039106
0.6125 0.425 0.00402574
0.6125 0.4375 0.00413307
0.6125 0.45 0.00423194
0.6125 0.4625 0.00432171
0.6125 0.475 0.00440173
0.6125 0.4875 0.00447133
0.6125 0.5 0.00452987
0.6125 0.5125 0.00457669
0.6125 0.525 0.00461114
0.6125 0.5375 0.00463258
0.6125 0.55 0.00464034
0.6125 0.5625 0.00463377
0.6125 0.575 0.00461223
0.6125 0.5875 0.00457505
0.6125 0.6 0.00452159
0.6125 0.6125 0.00445119
0.6125 0.625 0.00436352
0.6125 0.6375 0.00425956
0.6125 0.65 0.00414062
0.6125 0.6625 0.00400798
0.6125 0.675 0.00386295
0.6125 0.6875 0.00370683
0.6125 0.7 0.00354092
0.6125 0.7125 0.00336652
0.6125 0.725 0.00318492
0.6125 0.7375 0.00299743
0.6125 0.75 0.00280535
0.6125 0.7625 0.00260998
0.6125 0.775 0.00241261
0.6125 0.7875 0.00221455
0.6125 0.8 0.00201709
0.6125 0.8125 0.00182154
0.6125 0.825 0.00162919
0.6125 0.8375 0.00144134
0.6125 0.85 0.00125929
0.6125 0.8625 0.00108434
0.6125 0.875 0.000917794
0.6125 0.8875 0.000760943
0.6125 0.9 0.00061509
0.6125 0.9125 0.000481533
0.6125 0.925 0.00036157
0.6125 0.9375 0.000256501
0.6125 0.95 0.000167623
0.6125 0.9625 9.62355e-05
0.6125 0.975 4.36369e-05
0.6125 0.9875 1.11256e-05
0.6125 1 0

0.625 0 0
0.625 0.0125 6.74895e-06
0.625 0.025 2.65853e-05
0.625 0.0375 5.88931e-05
0.625 0.05 0.000103057
0.625 0.0625 0.00015846
0.625 0.075 0.000224487
0.625 0.0875 0.000300521
0.625 0.1 0.000385947
0.625 0.1125 0.000480149
0.625 0.125 0.000582509
0.625 0.1375 0.000692413
0.625 0.15 0.000809243
0.625 0.1625 0.000932383
0.625 0.175 0.00106122
0.625 0.1875 0.00119513
0.625 0.2 0.0013335
0.625 0.2125 0.00147572
0.625 0.225 0.00162116
0.625 0.2375 0.00176921
0.625 0.25 0.00191926
0.625 0.2625 0.00207068
0.625 0.275 0.00222287
0.625 0.2875 0.0023752
0.625 0.3 0.00252705
0.625 0.3125 0.00267781
0.625 0.325 0.00282687
0.625 0.3375 0.0029736
0.625 0.35 0.00311739
0.625 0.3625 0.00325761
0.625 0.375 0.00339366
0.625 0.3875 0.00352492
0.625 0.4 0.00365076
0.625 0.4125 0.00377058
0.625 0.425 0.00388375
0.625 0.4375 0.00398965
0.625 0.45 0.00408767
0.625 0.4625 0.00417719
0.625 0.475 0.0042576
0.625 0.4875 0.00432826
0.625 0.5 0.00438858
0.625 0.5125 0.00443792
0.625 0.525 0.00447568
0.625 0.5375 0.00450122
0.625 0.55 0.00451394
0.625 0.5625 0.00451322
0.625 0.575 0.00449843
0.625 0.5875 0.00446897
0.625 0.6 0.0044242
0.625 0.6125 0.00436352
0.625 0.625 0.0042863
0.625 0.6375 0.00419226
0.625 0.65 0.00408239
0.625 0.6625 0.00395804
0.625 0.675 0.00382054
0.625 0.6875 0.00367122
0.625 0.7 0.00351143
0.625 0.7125 0.00334248
0.625 0.725 0.00316572
0.625 0.7375 0.00298248
0.625 0.75 0.0027941
0.625 0.7625 0.0026019
0.625 0.775 0.00240723
0.625 0.7875 0.00221142
0.625 0.8 0.00201579
0.625 0.8125 0.00182169
0.625 0.825 0.00163045
0.625 0.8375 0.0014434
0.625 0.85 0.00126188
0.625 0.8625 0.00108722
0.625 0.875 0.000920746
0.625 0.8875 0.000763802
0.625 0.9 0.000617718
0.625 0.9125 0.000483828
0.625 0.925 0.000363464
0.625 0.9375 0.00025796
0.625 0.95 0.000168649
0.625 0.9625 9.68646e-05
0.625 0.975 4.39396e-05
0.625 0.9875 1.12071e-05
0.625 1 0

0.6375 0 0
0.6375 0.0125 6.43323e-06
0.6375 0.025 2.53451e-05
0.6375 0.0375 5.61537e-05
0.6375 0.05 9.82773e-05
0.6375 0.0625 0.000151134
0.6375 0.075 0.000214142
0.6375 0.0875 0.000286719
0.6375 0.1 0.000368283
0.6375 0.1125 0.000458251
0.6375 0.125 0.000556043
0.6375 0.1375 0.000661075
0.6375 0.15 0.000772765
0.6375 0.1625 0.000890531
0.6375 0.175 0.00101379
0.6375 0.1875 0.00114196
0.6375 0.2 0.00127446
0.6375 0.2125 0.00141071
0.6375 0.225 0.00155011
0.6375 0.2375 0.0016921
0.6375 0.25 0.00183609
0.6375 0.2625 0.00198149
0.6375 0.275 0.00212773
0.6375 0.2875 0.00227421
0.6375 0.3 0.00242036
0.6375 0.3125 0.0025656
0.6375 0.325 0.00270933
0.6375 0.3375 0.00285098
0.6375 0.35 0.00298997
0.6375 0.3625 0.00312571
0.6375 0.375 0.00325761
0.6375 0.3875 0.0033851
0.6375 0.4 0.00350759
0.6375 0.4125 0.0036245
0.6375 0.425 0.00373525
0.6375 0.4375 0.00383924
0.6375 0.45 0.0039359
0.6375 0.4625 0.00402464
0.6375 0.475 0.00410489
0.6375 0.4875 0.00417605
0.6375 0.5 0.00423754
0.6375 0.5125 0.00428878
0.6375 0.525 0.00432919
0.6375 0.5375 0.00435817
0.6375 0.55 0.00437515
0.6375 0.5625 0.00437955
0.6375 0.575 0.00437077
0.6375 0.5875 0.00434824
0.6375 0.6 0.00431136
0.6375 0.6125 0.00425956
0.6375 0.625 0.00419226
0.6375 0.6375 0.00410886
0.6375 0.65 0.0040091
0.6375 0.6625 0.00389404
0.6375 0.675 0.00376504
0.6375 0.6875 0.00362347
0.6375 0.7 0.00347069
0.6375 0.7125 0.00330808
0.6375 0.725 0.003137
0.6375 0.7375 0.00295882
0.6375 0.75 0.00277491
0.6375 0.7625 0.00258664
0.6375 0.775 0.00239538
0.6375 0.7875 0.00220249
0.6375 0.8 0.00200934
0.6375 0.8125 0.0018173
0.6375 0.825 0.00162774
0.6375 0.8375 0.00144203
0.6375 0.85 0.00126153
0.6375 0.8625 0.00108761
0.6375 0.875 0.000921641
0.6375 0.8875 0.000764988
0.6375 0.9 0.00061902
0.6375 0.9125 0.000485103
0.6375 0.925 0.000364606
0.6375 0.9375 0.000258895
0.6375 0.95 0.000169339
0.6375 0.9625 9.73038e-05
0.6375 0.975 4.41575e-05
0.6375 0.9875 1.12672e-05
0.6375 1 0

0.65 0 0
0.65 0.0125 6.11532e-06
0.65 0.025 2.40958e-05
0.65 0.0375 5.33931e-05
0.65 0.05 9.3459e-05
0.65 0.0625 0.000143745
0.65 0.075 0.000203703
0.65 0.0875 0.000272784
0.65 0.1 0.00035044
0.65 0.1125 0.000436122
0.65 0.125 0.000529281
0.65 0.1375 0.00062937
0.65 0.15 0.000735838
0.65 0.1625 0.000848138
0.65 0.175 0.00096572
0.65 0.1875 0.00108804
0.65 0.2 0.00121454
0.65 0.2125 0.00134467
0.65 0.225 0.00147789
0.65 0.2375 0.00161365
0.65 0.25 0.0017514
0.65 0.2625 0.00189059
0.65 0.275 0.00203067
0.65 0.2875 0.00217108
0.65 0.3 0.00231129
0.65 0.3125 0.00245074
0.65 0.325 0.00258889
0.65 0.3375 0.00272517
0.65 0.35 0.00285905
0.65 0.3625 0.00298997
0.65 0.375 0.00311739
0.65 0.3875 0.00324074
0.65 0.4 0.0033595
0.65 0.4125 0.0034731
0.65 0.425 0.00358099
0.65 0.4375 0.00368263
0.65 0.45 0.00377746
0.65 0.4625 0.00386493
0.65 0.475 0.0039445
0.65 0.4875 0.00401562
0.65 0.5 0.00407773
0.65 0.5125 0.00413028
0.65 0.525 0.00417272
0.65 0.5375 0.00420451
0.65 0.55 0.00422509
0.65 0.5625 0.00423392
0.65 0.575 0.00423043
0.65 0.5875 0.00421409
0.65 0.6 0.00418433
0.65 0.6125 0.00414062
0.65 0.625 0.00408239
0.65 0.6375 0.0040091
0.65 0.65 0.0039202
0.65 0.6625 0.00381547
0.65 0.675 0.00369597
0.65 0.6875 0.00356311
0.65 0.7 0.00341829
0.65 0.7125 0.00326292
0.65 0.725 0.0030984
0.65 0.7375 0.00292612
0.65 0.75 0.0027475
0.65 0.7625 0.00256392
0.65 0.775 0.0023768
0.65 0.7875 0.00218754
0.65 0.8 0.00199754
0.65 0.8125 0.00180819
0.65 0.825 0.0016209
0.65 0.8375 0.00143708
0.65 0.85 0.00125812
0.65 0.8625 0.00108542
0.65 0.875 0.000920395
0.65 0.8875 0.000764433
0.65 0.9 0.00061894
0.65 0.9125 0.000485317
0.65 0.925 0.000364965
0.65 0.9375 0.000259285
0.65 0.95 0.000169678
0.65 0.9625 9.7545e-05
0.65 0.975 4.42872e-05
0.65 0.9875 1.13053e-05
0.65 1 0

0.6625 0 0
0.6625 0.0125 5.79612e-06
0.6625 0.025 2.2841e-05
0.6625 0.0375 5.06193e-05
0.6625 0.05 8.86157e-05
0.6625 0.0625 0.000136315
0.6625 0.075 0.000193201
0.6625 0.0875 0.000258759
0.6625 0.1 0.000332474
0.6625 0.1125 0.000413829
0.6625 0.125 0.000502309
0.6625 0.1375 0.000597398
0.6625 0.15 0.00069858
0.6625 0.1625 0.000805341
0.6625 0.175 0.000917163
0.6625 0.1875 0.00103353
0.6625 0.2 0.00115393
0.6625 0.2125 0.00127784
0.6625 0.225 0.00140475
0.6625 0.2375 0.00153414
0.6625 0.25 0.0016655
0.6625 0.2625 0.00179831
0.6625 0.275 0.00193205
0.6625 0.2875 0.00206621
0.6625 0.3 0.00220026
0.6625 0.3125 0.00233371
0.6625 0.325 0.00246601
0.6625 0.3375 0.00259668
0.6625 0.35 0.00272517
0.6625 0.3625 0.00285098
0.6625 0.375 0.0029736
0.6625 0.3875 0.0030925
0.6625 0.4 0.00320716
0.6625 0.4125 0.00331708
0.6625 0.425 0.00342173
0.6625 0.4375 0.0035206
0.6625 0.45 0.00361317
0.6625 0.4625 0.00369892
0.6625 0.475 0.00377734
0.6625 0.4875 0.00384791
0.6625 0.5 0.00391011
0.6625 0.5125 0.00396342
0.6625 0.525 0.00400734
0.6625 0.5375 0.00404133
0.6625 0.55 0.00406488
0.6625 0.5625 0.00407748
0.6625 0.575 0.00407861
0.6625 0.5875 0.00406774
0.6625 0.6 0.00404437
0.6625 0.6125 0.00400798
0.6625 0.625 0.00395804
0.6625 0.6375 0.00389404
0.6625 0.65 0.00381547
0.6625 0.6625 0.00372179
0.6625 0.675 0.00361283
0.6625 0.6875 0.00348969
0.6625 0.7 0.00335381
0.6625 0.7125 0.00320662
0.6625 0.725 0.00304955
0.6625 0.7375 0.00288405
0.6625 0.75 0.00271154
0.6625 0.7625 0.00253347
0.6625 0.775 0.00235126
0.6625 0.7875 0.00216635
0.6625 0.8 0.00198017
0.6625 0.8125 0.00179417
0.6625 0.825 0.00160977
0.6625 0.8375 0.00142842
0.6625 0.85 0.00125153
0.6625 0.8625 0.00108056
0.6625 0.875 0.000916923
0.6625 0.8875 0.000762068
0.6625 0.9 0.000617424
0.6625 0.9125 0.000484427
0.6625 0.925 0.000364509
0.6625 0.9375 0.000259106
0.6625 0.95 0.000169652
0.6625 0.9625 9.75802e-05
0.6625 0.975 4.43249e-05
0.6625 0.9875 1.13202e-05
0.6625 1 0

0.675 0 0
0.675 0.0125 5.47656e-06
0.675 0.025 2.15843e-05
0.675 0.0375 4.78403e-05
0.675 0.05 8.37616e-05
0.675 0.0625 0.000128865
0.675 0.075 0.000182668
0.675 0.0875 0.000244687
0.675 0.1 0.000314439
0.675 0.1125 0.00039144
0.675 0.125 0.000475208
0.675 0.1375 0.00056526
0.675 0.15 0.00066111
0.675 0.1625 0.000762278
0.675 0.175 0.000868278
0.675 0.1875 0.000978628
0.675 0.2 0.00109284
0.675 0.2125 0.00121044
0.675 0.225 0.00133094
0.675 0.2375 0.00145385
0.675 0.25 0.00157869
0.675 0.2625 0.00170498
0.675 0.275 0.00183223
0.675 0.2875 0.00195997
0.675 0.3 0.0020877
0.675 0.3125 0.00221494
0.675 0.325 0.0023412
0.675 0.3375 0.00246601
0.675 0.35 0.00258889
0.675 0.3625 0.00270933
0.675 0.375 0.00282687
0.675 0.3875 0.00294101
0.675 0.4 0.00305128
0.675 0.4125 0.00315718
0.675 0.425 0.00325824
0.675 0.4375 0.00335396
0.675 0.45 0.00344388
0.675 0.4625 0.00352749
0.675 0.475 0.00360431
0.675 0.4875 0.00367387
0.675 0.5 0.00373567
0.675 0.5125 0.00378923
0.675 0.525 0.00383407
0.675 0.5375 0.0038697
0.675 0.55 0.00389564
0.675 0.5625 0.0039114
0.675 0.575 0.0039165
0.675 0.5875 0.00391044
0.675 0.6 0.00389276
0.675 0.6125 0.00386295
0.675 0.625 0.00382054
0.675 0.6375 0.00376504
0.675 0.65 0.00369597
0.675 0.6625 0.00361283
0.675 0.675 0.00351515
0.675 0.6875 0.00340277
0.675 0.7 0.00327682
0.675 0.7125 0.00313878
0.675 0.725 0.0029901
0.675 0.7375 0.00283227
0.675 0.75 0.00266674
0.675 0.7625 0.00249499
0.675 0.775 0.00231848
0.675 0.7875 0.00213868
0.675 0.8 0.00195705
0.675 0.8125 0.00177507
0.675 0.825 0.00159419
0.675 0.8375 0.0014159
0.675 0.85 0.00124165
0.675 0.8625 0.0010729
0.675 0.875 0.000911142
0.675 0.8875 0.000757824
0.675 0.9 0.000614418
0.675 0.9125 0.000482391
0.675 0.925 0.000363209
0.675 0.9375 0.000258339
0.675 0.95 0.000169247
0.675 0.9625 9.74013e-05
0.675 0.975 4.42671e-05
0.675 0.9875 1.13112e-05
0.675 1 0

0.6875 0 0
0.6875 0.0125 5.15752e-06
0.6875 0.025 2.03293e-05
0.6875 0.0375 4.50641e-05
0.6875 0.05 7.89108e-05
0.6875 0.0625 0.000121418
0.6875 0.075 0.000172135
0.6875 0.0875 0.000230609
0.6875 0.1 0.00029639
0.6875 0.1125 0.000369025
0.6875 0.125 0.000448064
0.6875 0.1375 0.000533055
0.6875 0.15 0.000623547
0.6875 0.1625 0.000719086
0.6875 0.175 0.000819223
0.6875 0.1875 0.000923505
0.6875 0.2 0.00103148
0.6875 0.2125 0.0011427
0.6875 0.225 0.0012567
0.6875 0.2375 0.00137305
0.6875 0.25 0.00149128
0.6875 0.2625 0.00161094
0.6875 0.275 0.00173158
0.6875 0.2875 0.00185276
0.6875 0.3 0.00197401
0.6875 0.3125 0.00209489
0.6875 0.325 0.00221494
0.6875 0.3375 0.00233371
0.6875 0.35 0.00245074
0.6875 0.3625 0.0025656
0.6875 0.375 0.00267781
0.6875 0.3875 0.00278694
0.6875 0.4 0.00289253
0.6875 0.4125 0.00299412
0.6875 0.425 0.00309126
0.6875 0.4375 0.00318351
0.6875 0.45 0.0032704
0.6875 0.4625 0.00335148
0.6875 0.475 0.00342631
0.6875 0.4875 0.00349443
0.6875 0.5 0.00355538
0.6875 0.5125 0.00360872
0.6875 0.525 0.00365399
0.6875 0.5375 0.00369073
0.6875 0.55 0.0037185
0.6875 0.5625 0.00373684
0.6875 0.575 0.00374529
0.6875 0.5875 0.00374341
0.6875 0.6 0.00373074
0.6875 0.6125 0.00370683
0.6875 0.625 0.00367122
0.6875 0.6375 0.00362347
0.6875 0.65 0.00356311
0.6875 0.6625 0.00348969
0.6875 0.675 0.00340277
0.6875 0.6875 0.00330188
0.6875 0.7 0.0031869
0.6875 0.7125 0.003059
0.6875 0.725 0.00291969
0.6875 0.7375 0.00277045
0.6875 0.75 0.0026128
0.6875 0.7625 0.00244822
0.6875 0.775 0.00227823
0.6875 0.7875 0.00210431
0.6875 0.8 0.00192796
0.6875 0.8125 0.0017507
0.6875 0.825 0.00157401
0.6875 0.8375 0.00139939
0.6875 0.85 0.00122834
0.6875 0.8625 0.00106237
0.6875 0.875 0.000902967
0.6875 0.8875 0.000751633
0.6875 0.9 0.000609866
0.6875 0.9125 0.000479166
0.6875 0.925 0.000361031
0.6875 0.9375 0.000256959
0.6875 0.95 0.000168449
0.6875 0.9625 9.70003e-05
0.6875 0.975 4.41101e-05
0.6875 0.9875 1.12772e-05
0.6875 1 0

0.7 0 0
0.7 0.0125 4.83991e-06
0.7 0.025 1.90796e-05
0.7 0.0375 4.22988e-05
0.7 0.05 7.40775e-05
0.7 0.0625 0.000113995
0.7 0.075 0.000161632
0.7 0.0875 0.000216567
0.7 0.1 0.000278381
0.7 0.1125 0.000346652
0.7 0.125 0.00042096
0.7 0.1375 0.000500886
0.7 0.15 0.000586007
0.7 0.1625 0.000675904
0.7 0.175 0.000770156
0.7 0.1875 0.000868343
0.7 0.2 0.000970043
0.7 0.2125 0.00107484
0.7 0.225 0.0011823
0.7 0.2375 0.00129202
0.7 0.25 0.00140356
0.7 0.2625 0.00151652
0.7 0.275 0.00163046
0.7 0.2875 0.00174497
0.7 0.3 0.00185963
0.7 0.3125 0.00197401
0.7 0.325 0.0020877
0.7 0.3375 0.00220026
0.7 0.35 0.00231129
0.7 0.3625 0.00242036
0.7 0.375 0.00252705
0.7 0.3875 0.00263094
0.7 0.4 0.0027316
0.7 0.4125 0.00282861
0.7 0.425 0.00292156
0.7 0.4375 0.00301002
0.7 0.45 0.00309357
0.7 0.4625 0.00317178
0.7 0.475 0.00324425
0.7 0.4875 0.00331053
0.7 0.5 0.00337022
0.7 0.5125 0.00342289
0.7 0.525 0.00346812
0.7 0.5375 0.00350549
0.7 0.55 0.00353457
0.7 0.5625 0.00355494
0.7 0.575 0.00356618
0.7 0.5875 0.00356788
0.7 0.6 0.0035596
0.7 0.6125 0.00354092
0.7 0.625 0.00351143
0.7 0.6375 0.00347069
0.7 0.65 0.00341829
0.7 0.6625 0.00335381
0.7 0.675 0.00327682
0.7 0.6875 0.0031869
0.7 0.7 0.00308363
0.7 0.7125 0.00296691
0.7 0.725 0.00283794
0.7 0.7375 0.00269826
0.7 0.75 0.0025494
0.7 0.7625 0.00239288
0.7 0.775 0.00223024
0.7 0.7875 0.002063
0.7 0.8 0.00189271
0.7 0.8125 0.00172088
0.7 0.825 0.00154905
0.7 0.8375 0.00137875
0.7 0.85 0.00121151
0.7 0.8625 0.00104885
0.7 0.875 0.000892315
0.7 0.8875 0.000743425
0.7 0.9 0.000603714
0.7 0.9125 0.000474711
0.7 0.925 0.000357945
0.7 0.9375 0.000254946
0.7 0.95 0.000167244
0.7 0.9625 9.63691e-05
0.7 0.975 4.38504e-05
0.7 0.9875 1.12175e-05
0.7 1 0

0.7125 0 0
0.7125 0.0125 4.52465e-06
0.7125 0.025 1.78387e-05
0.7125 0.0375 3.95524e-05
0.7125 0.05 6.92757e-05
0.7125 0.0625 0.000106619
0.7125 0.075 0.000151192
0.7125 0.0875 0.000202604
0.7125 0.1 0.000260467
0.7125 0.1125 0.000324389
0.7125 0.125 0.00039398
0.7125 0.1375 0.000468851
0.7125 0.15 0.000548611
0.7125 0.1625 0.000632869
0.7125 0.175 0.000721236
0.7125 0.1875 0.000813321
0.7125 0.2 0.000908734
0.7125 0.2125 0.00100708
0.7125 0.225 0.00110798
0.7125 0.2375 0.00121103
0.7125 0.25 0.00131585
0.7125 0.2625 0.00142205
0.7125 0.275 0.00152922
0.7125 0.2875 0.001637
0.7125 0.3 0.00174497
0.7125 0.3125 0.00185276
0.7125 0.325 0.00195997
0.7125 0.3375 0.00206621
0.7125 0.35 0.00217108
0.7125 0.3625 0.00227421
0.7125 0.375 0.0023752
0.7125 0.3875 0.00247365
0.7125 0.4 0.00256917
0.7125 0.4125 0.00266139
0.7125 0.425 0.00274989
0.7125 0.4375 0.0028343
0.7125 0.45 0.00291421
0.7125 0.4625 0.00298925
0.7125 0.475 0.00305901
0.7125 0.4875 0.00312312
0.7125 0.5 0.00318116
0.7125 0.5125 0.00323276
0.7125 0.525 0.00327753
0.7125 0.5375 0.00331506
0.7125 0.55 0.00334497
0.7125 0.5625 0.00336687
0.7125 0.575 0.00338037
0.7125 0.5875 0.00338507
0.7125 0.6 0.00338058
0.7125 0.6125 0.00336652
0.7125 0.625 0.00334248
0.7125 0.6375 0.00330808
0.7125 0.65 0.00326292
0.7125 0.6625 0.00320662
0.7125 0.675 0.00313878
0.7125 0.6875 0.003059
0.7125 0.7 0.00296691
0.7125 0.7125 0.00286209
0.7125 0.725 0.0027445
0.7125 0.7375 0.00261536
0.7125 0.75 0.00247623
0.7125 0.7625 0.00232868
0.7125 0.775 0.00217427
0.7125 0.7875 0.00201455
0.7125 0.8 0.00185108
0.7125 0.8125 0.00168544
0.7125 0.825 0.00151917
0.7125 0.8375 0.00135384
0.7125 0.85 0.00119102
0.7125 0.8625 0.00103225
0.7125 0.875 0.0008791
0.7125 0.8875 0.000733133
0.7125 0.9 0.000595907
0.7125 0.9125 0.000468982
0.7125 0.925 0.000353919
0.7125 0.9375 0.000252277
0.7125 0.95 0.000165617
0.7125 0.9625 9.54998e-05
0.7125 0.975 4.34843e-05
0.7125 0.9875 1.11311e-05
0.7125 1 0

0.725 0 0
0.725 0.0125 4.21263e-06
0.725 0.025 1.66103e-05
0.725 0.0375 3.68328e-05
0.725 0.05 6.45196e-05
0.725 0.0625 9.93105e-05
0.725 0.075 0.000140845
0.725 0.0875 0.000188762
0.725 0.1 0.000242702
0.725 0.1125 0.000302304
0.725 0.125 0.000367207
0.725 0.1375 0.000437051
0.725 0.15 0.000511475
0.725 0.1625 0.000590119
0.725 0.175 0.000672621
0.725 0.1875 0.00075862
0.725 0.2 0.000847757
0.725 0.2125 0.000939669
0.725 0.225 0.001034
0.725 0.2375 0.00113038
0.725 0.25 0.00122845
0.725 0.2625 0.00132786
0.725 0.275 0.00142824
0.725 0.2875 0.00152922
0.725 0.3 0.00163046
0.725 0.3125 0.00173158
0.725 0.325 0.00183223
0.725 0.3375 0.00193205
0.725 0.35 0.00203067
0.725 0.3625 0.00212773
0.725 0.375 0.00222287
0.725 0.3875 0.00231573
0.725 0.4 0.00240595
0.725 0.4125 0.00249316
0.725 0.425 0.00257701
0.725 0.4375 0.00265713
0.725 0.45 0.00273317
0.725 0.4625 0.00280475
0.725 0.475 0.00287152
0.725 0.4875 0.00293312
0.725 0.5 0.00298918
0.725 0.5125 0.00303935
0.725 0.525 0.00308325
0.725 0.5375 0.00312054
0.725 0.55 0.00315084
0.725 0.5625 0.00317379
0.725 0.575 0.00318904
0.725 0.5875 0.00319622
0.725 0.6 0.00319497
0.725 0.6125 0.00318492
0.725 0.625 0.00316572
0.725 0.6375 0.003137
0.725 0.65 0.0030984
0.725 0.6625 0.00304955
0.725 0.675 0.0029901
0.725 0.6875 0.00291969
0.725 0.7 0.00283794
0.725 0.7125 0.0027445
0.725 0.725 0.00263901
0.725 0.7375 0.00252142
0.725 0.75 0.002393
0.725 0.7625 0.00225535
0.725 0.775 0.00211005
0.725 0.7875 0.0019587
0.725 0.8 0.00180288
0.725 0.8125 0.00164419
0.725 0.825 0.00148421
0.725 0.8375 0.00132453
0.725 0.85 0.00116675
0.725 0.8625 0.00101246
0.725 0.875 0.00086324
0.725 0.8875 0.000720687
0.725 0.9 0.00058639
0.725 0.9125 0.000461938
0.725 0.925 0.000348921
0.725 0.9375 0.000248931
0.725 0.95 0.000163555
0.725 0.9625 9.43841e-05
0.725 0.975 4.30083e-05
0.725 0.9875 1.1017e-05
0.725 1 0

0.7375 0 0
0.7375 0.0125 3.90477e-06
0.7375 0.025 1.5398e-05
0.7375 0.0375 3.41481e-05
0.7375 0.05 5.98234e-05
0.7375 0.0625 9.20921e-05
0.7375 0.075 0.000130623
0.7375 0.0875 0.000175083
0.7375 0.1 0.000225142
0.7375 0.1125 0.000280467
0.7375 0.125 0.000340726
0.7375 0.1375 0.000405588
0.7375 0.15 0.00047472
0.7375 0.1625 0.000547791
0.7375 0.175 0.000624468
0.7375 0.1875 0.000704419
0.7375 0.2 0.000787313
0.7375 0.2125 0.000872817
0.7375 0.225 0.000960599
0.7375 0.2375 0.00105033
0.7375 0.25 0.00114167
0.7375 0.2625 0.00123429
0.7375 0.275 0.00132786
0.7375 0.2875 0.00142205
0.7375 0.3 0.00151652
0.7375 0.3125 0.00161094
0.7375 0.325 0.00170498
0.7375 0.3375 0.00179831
0.7375 0.35 0.00189059
0.7375 0.3625 0.00198149
0.7375 0.375 0.00207068
0.7375 0.3875 0.00215783
0.7375 0.4 0.0022426
0.7375 0.4125 0.00232466
0.7375 0.425 0.00240368
0.7375 0.4375 0.00247932
0.7375 0.45 0.00255126
0.7375 0.4625 0.00261915
0.7375 0.475 0.00268267
0.7375 0.4875 0.00274148
0.7375 0.5 0.00279526
0.7375 0.5125 0.00284365
0.7375 0.525 0.00288635
0.7375 0.5375 0.002923
0.7375 0.55 0.00295328
0.7375 0.5625 0.00297686
0.7375 0.575 0.00299339
0.7375 0.5875 0.00300256
0.7375 0.6 0.00300402
0.7375 0.6125 0.00299743
0.7375 0.625 0.00298248
0.7375 0.6375 0.00295882
0.7375 0.65 0.00292612
0.7375 0.6625 0.00288405
0.7375 0.675 0.00283227
0.7375 0.6875 0.00277045
0.7375 0.7 0.00269826
0.7375 0.7125 0.00261536
0.7375 0.725 0.00252142
0.7375 0.7375 0.0024161
0.7375 0.75 0.0022994
0.7375 0.7625 0.00217261
0.7375 0.775 0.00203735
0.7375 0.7875 0.00189524
0.7375 0.8 0.0017479
0.7375 0.8125 0.00159695
0.7375 0.825 0.001444
0.7375 0.8375 0.00129068
0.7375 0.85 0.0011386
0.7375 0.8625 0.000989382
0.7375 0.875 0.00084465
0.7375 0.8875 0.000706019
0.7375 0.9 0.000575108
0.7375 0.9125 0.000453536
0.7375 0.925 0.000342922
0.7375 0.9375 0.000244884
0.7375 0.95 0.000161042
0.7375 0.9625 9.30141e-05
0.7375 0.975 4.24187e-05
0.7375 0.9875 1.08744e-05
0.7375 1 0

0.75 0 0
0.75 0.0125 3.60196e-06
0.75 0.025 1.42053e-05
0.75 0.0375 3.15063e-05
0.75 0.05 5.5201e-05
0.75 0.0625 8.49856e-05
0.75 0.075 0.000120556
0.75 0.0875 0.000161609
0.75 0.1 0.00020784
0.75 0.1125 0.000258944
0.75 0.125 0.000314619
0.75 0.1375 0.00037456
0.75 0.15 0.000438462
0.75 0.1625 0.000506022
0.75 0.175 0.000576936
0.75 0.1875 0.000650899
0.75 0.2 0.000727606
0.75 0.2125 0.000806755
0.75 0.225 0.000888039
0.75 0.2375 0.000971156
0.75 0.25 0.0010558
0.75 0.2625 0.00114167
0.75 0.275 0.00122845
0.75 0.2875 0.00131585
0.75 0.3 0.00140356
0.75 0.3125 0.00149128
0.75 0.325 0.00157869
0.75 0.3375 0.0016655
0.75 0.35 0.0017514
0.75 0.3625 0.00183609
0.75 0.375 0.00191926
0.75 0.3875 0.00200061
0.75 0.4 0.00207982
0.75 0.4125 0.00215661
0.75 0.425 0.00223065
0.75 0.4375 0.00230166
0.75 0.45 0.00236931
0.75 0.4625 0.00243332
0.75 0.475 0.00249336
0.75 0.4875 0.00254914
0.75 0.5 0.00260036
0.75 0.5125 0.0026467
0.75 0.525 0.00268786
0.75 0.5375 0.00272354
0.75 0.55 0.00275343
0.75 0.5625 0.00277722
0.75 0.575 0.00279462
0.75 0.5875 0.00280531
0.75 0.6 0.00280899
0.75 0.6125 0.00280535
0.75 0.625 0.0027941
0.75 0.6375 0.00277491
0.75 0.65 0.0027475
0.75 0.6625 0.00271154
0.75 0.675 0.00266674
0.75 0.6875 0.0026128
0.75 0.7 0.0025494
0.75 0.7125 0.00247623
0.75 0.725 0.002393
0.75 0.7375 0.0022994
0.75 0.75 0.00219512
0.75 0.7625 0.00208018
0.75 0.775 0.00195591
0.75 0.7875 0.00182395
0.75 0.8 0.00168594
0.75 0.8125 0.00154354
0.75 0.825 0.00139839
0.75 0.8375 0.00125214
0.75 0.85 0.00110643
0.75 0.8625 0.000962918
0.75 0.875 0.000823245
0.75 0.8875 0.000689059
0.75 0.9 0.000562006
0.75 0.9125 0.000443734
0.75 0.925 0.000335888
0.75 0.9375 0.000240117
0.75 0.95 0.000158066
0.75 0.9625 9.13818e-05
0.75 0.975 4.17118e-05
0.75 0.9875 1.07024e-05
0.75 1 0

0.7625 0 0
0.7625 0.0125 3.30511e-06
0.7625 0.025 1.30359e-05
0.7625 0.0375 2.89154e-05
0.7625 0.05 5.06667e-05
0.7625 0.0625 7.80129e-05
0.7625 0.075 0.000110677
0.7625 0.0875 0.000148382
0.7625 0.1 0.000190851
0.7625 0.1125 0.000237806
0.7625 0.125 0.000288971
0.7625 0.1375 0.000344068
0.7625 0.15 0.000402821
0.7625 0.1625 0.000464952
0.7625 0.175 0.000530183
0.7625 0.1875 0.000598238
0.7625 0.2 0.000668839
0.7625 0.2125 0.000741708
0.7625 0.225 0.000816569
0.7625 0.2375 0.000893144
0.7625 0.25 0.000971156
0.7625 0.2625 0.00105033
0.7625 0.275 0.00113038
0.7625 0.2875 0.00121103
0.7625 0.3 0.00129202
0.7625 0.3125 0.00137305
0.7625 0.325 0.00145385
0.7625 0.3375 0.00153414
0.7625 0.35 0.00161365
0.7625 0.3625 0.0016921
0.7625 0.375 0.00176921
0.7625 0.3875 0.0018447
0.7625 0.4 0.0019183
0.7625 0.4125 0.00198972
0.7625 0.425 0.00205869
0.7625 0.4375 0.00212493
0.7625 0.45 0.00218816
0.7625 0.4625 0.00224811
0.7625 0.475 0.0023045
0.7625 0.4875 0.00235704
0.7625 0.5 0.00240546
0.7625 0.5125 0.00244949
0.7625 0.525 0.00248884
0.7625 0.5375 0.00252323
0.7625 0.55 0.0025524
0.7625 0.5625 0.00257605
0.7625 0.575 0.00259391
0.7625 0.5875 0.00260571
0.7625 0.6 0.00261115
0.7625 0.6125 0.00260998
0.7625 0.625 0.0026019
0.7625 0.6375 0.00258664
0.7625 0.65 0.00256392
0.7625 0.6625 0.00253347
0.7625 0.675 0.00249499
0.7625 0.6875 0.00244822
0.7625 0.7 0.00239288
0.7625 0.7125 0.00232868
0.7625 0.725 0.00225535
0.7625 0.7375 0.00217261
0.7625 0.75 0.00208018
0.7625 0.7625 0.00197779
0.7625 0.775 0.00186547
0.7625 0.7875 0.00174458
0.7625 0.8 0.00161679
0.7625 0.8125 0.00148378
0.7625 0.825 0.00134722
0.7625 0.8375 0.00120878
0.7625 0.85 0.00107014
0.7625 0.8625 0.000932966
0.7625 0.875 0.000798943
0.7625 0.8875 0.00066974
0.7625 0.9 0.00054703
0.7625 0.9125 0.000432489
0.7625 0.925 0.000327789
0.7625 0.9375 0.000234605
0.7625 0.95 0.000154611
0.7625 0.9625 8.9479e-05
0.7625 0.975 4.08842e-05
0.7625 0.9875 1.05e-05
0.7625 1 0

0.775 0 0
0.775 0.0125 3.01513e-06
0.775 0.025 1.18932e-05
0.775 0.0375 2.63834e-05
0.775 0.05 4.62346e-05
0.775 0.0625 7.11958e-05
0.775 0.075 0.000101016
0.775 0.0875 0.000135444
0.775 0.1 0.000174229
0.775 0.1125 0.00021712
0.775 0.125 0.000263865
0.775 0.1375 0.000314214
0.775 0.15 0.000367915
0.775 0.1625 0.000424716
0.775 0.175 0.000484367
0.775 0.1875 0.000546617
0.775 0.2 0.000611213
0.775 0.2125 0.000677905
0.775 0.225 0.000746441
0.775 0.2375 0.000816569
0.775 0.25 0.000888039
0.775 0.2625 0.000960599
0.775 0.275 0.001034
0.775 0.2875 0.00110798
0.775 0.3 0.0011823
0.775 0.3125 0.0012567
0.775 0.325 0.00133094
0.775 0.3375 0.00140475
0.775 0.35 0.00147789
0.775 0.3625 0.00155011
0.775 0.375 0.00162116
0.775 0.3875 0.00169078
0.775 0.4 0.00175871
0.775 0.4125 0.00182472
0.775 0.425 0.00188855
0.775 0.4375 0.00194994
0.775 0.45 0.00200864
0.775 0.4625 0.00206441
0.775 0.475 0.00211698
0.775 0.4875 0.00216611
0.775 0.5 0.00221155
0.775 0.5125 0.00225304
0.775 0.525 0.00229033
0.775 0.5375 0.00232317
0.775 0.55 0.00235131
0.775 0.5625 0.00237449
0.775 0.575 0.00239246
0.775 0.5875 0.00240498
0.775 0.6 0.00241178
0.775 0.6125 0.00241261
0.775 0.625 0.00240723
0.775 0.6375 0.00239538
0.775 0.65 0.0023768
0.775 0.6625 0.00235126
0.775 0.675 0.00231848
0.775 0.6875 0.00227823
0.775 0.7 0.00223024
0.775 0.7125 0.00217427
0.775 0.725 0.00211005
0.775 0.7375 0.00203735
0.775 0.75 0.00195591
0.775 0.7625 0.00186547
0.775 0.775 0.00176578
0.775 0.7875 0.00165692
0.775 0.8 0.00154025
0.775 0.8125 0.00141749
0.775 0.825 0.00129032
0.775 0.8375 0.00116046
0.775 0.85 0.00102959
0.775 0.8625 0.000899424
0.775 0.875 0.000771657
0.775 0.8875 0.000647991
0.775 0.9 0.000530125
0.775 0.9125 0.000419759
0.775 0.925 0.000318594
0.775 0.9375 0.000228328
0.775 0.95 0.000150663
0.775 0.9625 8.72976e-05
0.775 0.975 3.99321e-05
0.775 0.9875 1.02663e-05
0.775 1 0

0.7875 0 0
0.7875 0.0125 2.73292e-06
0.7875 0.025 1.0781e-05
0.7875 0.0375 2.39183e-05
0.7875 0.05 4.19187e-05
0.7875 0.0625 6.45562e-05
0.7875 0.075 9.16046e-05
0.7875 0.0875 0.000122838
0.7875 0.1 0.00015803
0.7875 0.1125 0.000196954
0.7875 0.125 0.000239385
0.7875 0.1375 0.000285096
0.7875 0.15 0.000333861
0.7875 0.1625 0.000385453
0.7875 0.175 0.000439647
0.7875 0.1875 0.000496215
0.7875 0.2 0.000554932
0.7875 0.2125 0.00061557
0.7875 0.225 0.000677905
0.7875 0.2375 0.000741708
0.7875 0.25 0.000806755
0.7875 0.2625 0.000872817
0.7875 0.275 0.000939669
0.7875 0.2875 0.00100708
0.7875 0.3 0.00107484
0.7875 0.3125 0.0011427
0.7875 0.325 0.00121044
0.7875 0.3375 0.00127784
0.7875 0.35 0.00134467
0.7875 0.3625 0.00141071
0.7875 0.375 0.00147572
0.7875 0.3875 0.00153947
0.7875 0.4 0.00160176
0.7875 0.4125 0.00166233
0.7875 0.425 0.00172098
0.7875 0.4375 0.00177747
0.7875 0.45 0.00183157
0.7875 0.4625 0.00188306
0.7875 0.475 0.00193171
0.7875 0.4875 0.0019773
0.7875 0.5 0.00201959
0.7875 0.5125 0.00205836
0.7875 0.525 0.00209339
0.7875 0.5375 0.00212444
0.7875 0.55 0.00215128
0.7875 0.5625 0.0021737
0.7875 0.575 0.00219147
0.7875 0.5875 0.00220435
0.7875 0.6 0.00221212
0.7875 0.6125 0.00221455
0.7875 0.625 0.00221142
0.7875 0.6375 0.00220249
0.7875 0.65 0.00218754
0.7875 0.6625 0.00216635
0.7875 0.675 0.00213868
0.7875 0.6875 0.00210431
0.7875 0.7 0.002063
0.7875 0.7125 0.00201455
0.7875 0.725 0.0019587
0.7875 0.7375 0.00189524
0.7875 0.75 0.00182395
0.7875 0.7625 0.00174458
0.7875 0.775 0.00165692
0.7875 0.7875 0.00156073
0.7875 0.8 0.00145612
0.7875 0.8125 0.00134449
0.7875 0.825 0.00122755
0.7875 0.8375 0.00110704
0.7875 0.85 0.000984678
0.7875 0.8625 0.000862191
0.7875 0.875 0.000741305
0.7875 0.8875 0.000623745
0.7875 0.9 0.000511236
0.7875 0.9125 0.000405502
0.7875 0.925 0.00030827
0.7875 0.9375 0.000221264
0.7875 0.95 0.000146209
0.7875 0.9625 8.48297e-05
0.7875 0.975 3.8852e-05
0.7875 0.9875 1.00005e-05
0.7875 1 0

0.8 0 0
0.8 0.0125 2.45938e-06
0.8 0.025 9.7028e-06
0.8 0.0375 2.15281e-05
0.8 0.05 3.77332e-05
0.8 0.0625 5.81159e-05
0.8 0.075 8.24739e-05
0.8 0.0875 0.000110605
0.8 0.1 0.000142307
0.8 0.1125 0.000177378
0.8 0.125 0.000215615
0.8 0.1375 0.000256816
0.8 0.15 0.000300779
0.8 0.1625 0.0003473
0.8 0.175 0.000396179
0.8 0.1875 0.000447212
0.8 0.2 0.000500197
0.8 0.2125 0.000554932
0.8 0.225 0.000611213
0.8 0.2375 0.000668839
0.8 0.25 0.000727606
0.8 0.2625 0.000787313
0.8 0.275 0.000847757
0.8 0.2875 0.000908734
0.8 0.3 0.000970043
0.8 0.3125 0.00103148
0.8 0.325 0.00109284
0.8 0.3375 0.00115393
0.8 0.35 0.00121454
0.8 0.3625 0.00127446
0.8 0.375 0.0013335
0.8 0.3875 0.00139145
0.8 0.4 0.00144811
0.8 0.4125 0.00150328
0.8 0.425 0.00155675
0.8 0.4375 0.00160831
0.8 0.45 0.00165778
0.8 0.4625 0.00170494
0.8 0.475 0.00174959
0.8 0.4875 0.00179153
0.8 0.5 0.00183056
0.8 0.5125 0.00186647
0.8 0.525 0.00189905
0.8 0.5375 0.00192811
0.8 0.55 0.00195345
0.8 0.5625 0.00197485
0.8 0.575 0.00199212
0.8 0.5875 0.00200505
0.8 0.6 0.00201344
0.8 0.6125 0.00201709
0.8 0.625 0.00201579
0.8 0.6375 0.00200934
0.8 0.65 0.00199754
0.8 0.6625 0.00198017
0.8 0.675 0.00195705
0.8 0.6875 0.00192796
0.8 0.7 0.00189271
0.8 0.7125 0.00185108
0.8 0.725 0.00180288
0.8 0.7375 0.0017479
0.8 0.75 0.00168594
0.8 0.7625 0.00161679
0.8 0.775 0.00154025
0.8 0.7875 0.00145612
0.8 0.8 0.0013642
0.8 0.8125 0.00126459
0.8 0.825 0.00115874
0.8 0.8375 0.00104839
0.8 0.85 0.000935279
0.8 0.8625 0.000821167
0.8 0.875 0.000707802
0.8 0.8875 0.000596933
0.8 0.9 0.000490307
0.8 0.9125 0.000389675
0.8 0.925 0.000296786
0.8 0.9375 0.000213389
0.8 0.95 0.000141233
0.8 0.9625 8.20672e-05
0.8 0.975 3.76403e-05
0.8 0.9875 9.70157e-06
0.8 1 0

0.8125 0 0
0.8125 0.0125 2.19543e-06
0.8125 0.025 8.66216e-06
0.8125 0.0375 1.92209e-05
0.8125 0.05 3.36922e-05
0.8125 0.0625 5.18967e-05
0.8125 0.075 7.36551e-05
0.8125 0.0875 9.87878e-05
0.8125 0.1 0.000127115
0.8125 0.1125 0.000158459
0.8125 0.125 0.000192638
0.8125 0.1375 0.000229473
0.8125 0.15 0.000268786
0.8125 0.1625 0.000310395
0.8125 0.175 0.000354123
0.8125 0.1875 0.000399788
0.8125 0.2 0.000447212
0.8125 0.2125 0.000496215
0.8125 0.225 0.000546617
0.8125 0.2375 0.000598238
0.8125 0.25 0.000650899
0.8125 0.2625 0.000704419
0.8125 0.275 0.00075862
0.8125 0.2875 0.000813321
0.8125 0.3 0.000868343
0.8125 0.3125 0.000923505
0.8125 0.325 0.000978628
0.8125 0.3375 0.00103353
0.8125 0.35 0.00108804
0.8125 0.3625 0.00114196
0.8125 0.375 0.00119513
0.8125 0.3875 0.00124736
0.8125 0.4 0.00129846
0.8125 0.4125 0.00134827
0.8125 0.425 0.0013966
0.8125 0.4375 0.00144327
0.8125 0.45 0.00148811
0.8125 0.4625 0.00153092
0.8125 0.475 0.00157153
0.8125 0.4875 0.00160976
0.8125 0.5 0.00164543
0.8125 0.5125 0.00167837
0.8125 0.525 0.00170838
0.8125 0.5375 0.00173529
0.8125 0.55 0.00175892
0.8125 0.5625 0.00177909
0.8125 0.575 0.00179561
0.8125 0.5875 0.00180832
0.8125 0.6 0.00181702
0.8125 0.6125 0.00182154
0.8125 0.625 0.00182169
0.8125 0.6375 0.0018173
0.8125 0.65 0.00180819
0.8125 0.6625 0.00179417
0.8125 0.675 0.00177507
0.8125 0.6875 0.0017507
0.8125 0.7 0.00172088
0.8125 0.7125 0.00168544
0.8125 0.725 0.00164419
0.8125 0.7375 0.00159695
0.8125 0.75 0.00154354
0.8125 0.7625 0.00148378
0.8125 0.775 0.00141749
0.8125 0.7875 0.00134449
0.8125 0.8 0.00126459
0.8125 0.8125 0.00117763
0.8125 0.825 0.00108373
0.8125 0.8375 0.000984359
0.8125 0.85 0.000881273
0.8125 0.8625 0.000776251
0.8125 0.875 0.000671064
0.8125 0.8875 0.000567485
0.8125 0.9 0.000467285
0.8125 0.9125 0.000372236
0.8125 0.925 0.000284112
0.8125 0.9375 0.000204683
0.8125 0.95 0.000135723
0.8125 0.9625 7.90019e-05
0.8125 0.975 3.62933e-05
0.8125 0.9875 9.36865e-06
0.8125 1 0

0.825 0 0
0.825 0.0125 1.94195e-06
0.825 0.025 7.66269e-06
0.825 0.0375 1.70045e-05
0.825 0.05 2.98097e-05
0.825 0.0625 4.59206e-05
0.825 0.075 6.51793e-05
0.825 0.0875 8.74282e-05
0.825 0.1 0.000112509
0.825 0.1125 0.000140265
0.825 0.125 0.000170537
0.825 0.1375 0.000203168
0.825 0.15 0.000238
0.825 0.1625 0.000274875
0.825 0.175 0.000313635
0.825 0.1875 0.000354123
0.825 0.2 0.000396179
0.825 0.2125 0.000439647
0.825 0.225 0.000484367
0.825 0.2375 0.000530183
0.825 0.25 0.000576936
0.825 0.2625 0.000624468
0.825 0.275 0.000672621
0.825 0.2875 0.000721236
0.825 0.3 0.000770156
0.825 0.3125 0.000819223
0.825 0.325 0.000868278
0.825 0.3375 0.000917163
0.825 0.35 0.00096572
0.825 0.3625 0.00101379
0.825 0.375 0.00106122
0.825 0.3875 0.00110784
0.825 0.4 0.0011535
0.825 0.4125 0.00119804
0.825 0.425 0.00124131
0.825 0.4375 0.00128314
0.825 0.45 0.00132337
0.825 0.4625 0.00136185
0.825 0.475 0.00139842
0.825 0.4875 0.00143292
0.825 0.5 0.00146519
0.825 0.5125 0.00149507
0.825 0.525 0.00152241
0.825 0.5375 0.00154705
0.825 0.55 0.00156882
0.825 0.5625 0.00158757
0.825 0.575 0.00160314
0.825 0.5875 0.00161537
0.825 0.6 0.00162411
0.825 0.6125 0.00162919
0.825 0.625 0.00163045
0.825 0.6375 0.00162774
0.825 0.65 0.0016209
0.825 0.6625 0.00160977
0.825 0.675 0.00159419
0.825 0.6875 0.00157401
0.825 0.7 0.00154905
0.825 0.7125 0.00151917
0.825 0.725 0.00148421
0.825 0.7375 0.001444
0.825 0.75 0.00139839
0.825 0.7625 0.00134722
0.825 0.775 0.00129032
0.825 0.7875 0.00122755
0.825 0.8 0.00115874
0.825 0.8125 0.00108373
0.825 0.825 0.00100237
0.825 0.8375 0.000914818
0.825 0.85 0.000822543
0.825 0.8625 0.000727342
0.825 0.875 0.000631007
0.825 0.8875 0.000535333
0.825 0.9 0.000442114
0.825 0.9125 0.000353143
0.825 0.925 0.000270215
0.825 0.9375 0.000195124
0.825 0.95 0.000129663
0.825 0.9625 7.56259e-05
0.825 0.975 3.48074e-05
0.825 0.9875 9.00081e-06
0.825 1 0

0.8375 0 0
0.8375 0.0125 1.69987e-06
0.8375 0.025 6.70798e-06
0.8375 0.0375 1.48871e-05
0.8375 0.05 2.61e-05
0.8375 0.0625 4.02094e-05
0.8375 0.075 5.70779e-05
0.8375 0.0875 7.65683e-05
0.8375 0.1 9.85433e-05
0.8375 0.1125 0.000122865
0.8375 0.125 0.000149397
0.8375 0.1375 0.000178002
0.8375 0.15 0.000208541
0.8375 0.1625 0.000240878
0.8375 0.175 0.000274875
0.8375 0.1875 0.000310395
0.8375 0.2 0.0003473
0.8375 0.2125 0.000385453
0.8375 0.225 0.000424716
0.8375 0.2375 0.000464952
0.8375 0.25 0.000506022
0.8375 0.2625 0.000547791
0.8375 0.275 0.000590119
0.8375 0.2875 0.000632869
0.8375 0.3 0.000675904
0.8375 0.3125 0.000719086
0.8375 0.325 0.000762278
0.8375 0.3375 0.000805341
0.8375 0.35 0.000848138
0.8375 0.3625 0.000890531
0.8375 0.375 0.000932383
0.8375 0.3875 0.000973555
0.8375 0.4 0.00101391
0.8375 0.4125 0.00105331
0.8375 0.425 0.00109162
0.8375 0.4375 0.0011287
0.8375 0.45 0.00116441
0.8375 0.4625 0.00119861
0.8375 0.475 0.00123117
0.8375 0.4875 0.00126194
0.8375 0.5 0.0012908
0.8375 0.5125 0.0013176
0.8375 0.525 0.0013422
0.8375 0.5375 0.00136447
0.8375 0.55 0.00138426
0.8375 0.5625 0.00140145
0.8375 0.575 0.00141589
0.8375 0.5875 0.00142744
0.8375 0.6 0.00143597
0.8375 0.6125 0.00144134
0.8375 0.625 0.0014434
0.8375 0.6375 0.00144203
0.8375 0.65 0.00143708
0.8375 0.6625 0.00142842
0.8375 0.675 0.0014159
0.8375 0.6875 0.00139939
0.8375 0.7 0.00137875
0.8375 0.7125 0.00135384
0.8375 0.725 0.00132453
0.8375 0.7375 0.00129068
0.8375 0.75 0.00125214
0.8375 0.7625 0.00120878
0.8375 0.775 0.00116046
0.8375 0.7875 0.00110704
0.8375 0.8 0.00104839
0.8375 0.8125 0.000984359
0.8375 0.825 0.000914818
0.8375 0.8375 0.000839626
0.8375 0.85 0.000758969
0.8375 0.8625 0.000674338
0.8375 0.875 0.000587546
0.8375 0.8875 0.000500408
0.8375 0.9 0.000414739
0.8375 0.9125 0.000332352
0.8375 0.925 0.000255064
0.8375 0.9375 0.000184688
0.8375 0.95 0.000123039
0.8375 0.9625 7.19311e-05
0.8375 0.975 3.3179e-05
0.8375 0.9875 8.59715e-06
0.8375 1 0

0.85 0 0
0.85 0.0125 1.47007e-06
0.85 0.025 5.80161e-06
0.85 0.0375 1.28766e-05
0.85 0.05 2.2577e-05
0.85 0.0625 3.47848e-05
0.85 0.075 4.93819e-05
0.85 0.0875 6.62503e-05
0.85 0.1 8.52717e-05
0.85 0.1125 0.000106328
0.85 0.125 0.000129302
0.85 0.1375 0.000154074
0.85 0.15 0.000180526
0.85 0.1625 0.000208541
0.85 0.175 0.000238
0.85 0.1875 0.000268786
0.85 0.2 0.000300779
0.85 0.2125 0.000333861
0.85 0.225 0.000367915
0.85 0.2375 0.000402821
0.85 0.25 0.000438462
0.85 0.2625 0.00047472
0.85 0.275 0.000511475
0.85 0.2875 0.000548611
0.85 0.3 0.000586007
0.85 0.3125 0.000623547
0.85 0.325 0.00066111
0.85 0.3375 0.00069858
0.85 0.35 0.000735838
0.85 0.3625 0.000772765
0.85 0.375 0.000809243
0.85 0.3875 0.000845153
0.85 0.4 0.000880377
0.85 0.4125 0.000914796
0.85 0.425 0.000948292
0.85 0.4375 0.000980746
0.85 0.45 0.00101204
0.85 0.4625 0.00104205
0.85 0.475 0.00107067
0.85 0.4875 0.00109777
0.85 0.5 0.00112324
0.85 0.5125 0.00114695
0.85 0.525 0.00116879
0.85 0.5375 0.00118864
0.85 0.55 0.00120638
0.85 0.5625 0.0012219
0.85 0.575 0.00123506
0.85 0.5875 0.00124576
0.85 0.6 0.00125388
0.85 0.6125 0.00125929
0.85 0.625 0.00126188
0.85 0.6375 0.00126153
0.85 0.65 0.00125812
0.85 0.6625 0.00125153
0.85 0.675 0.00124165
0.85 0.6875 0.00122834
0.85 0.7 0.00121151
0.85 0.7125 0.00119102
0.85 0.725 0.00116675
0.85 0.7375 0.0011386
0.85 0.75 0.00110643
0.85 0.7625 0.00107014
0.85 0.775 0.00102959
0.85 0.7875 0.000984678
0.85 0.8 0.000935279
0.85 0.8125 0.000881273
0.85 0.825 0.000822543
0.85 0.8375 0.000758969
0.85 0.85 0.000690432
0.85 0.8625 0.000617139
0.85 0.875 0.000540597
0.85 0.8875 0.000462641
0.85 0.9 0.000385105
0.85 0.9125 0.000309823
0.85 0.925 0.000238628
0.85 0.9375 0.000173355
0.85 0.95 0.000115837
0.85 0.9625 6.79093e-05
0.85 0.975 3.14045e-05
0.85 0.9875 8.15676e-06
0.85 1 0

0.8625 0 0
0.8625 0.0125 1.25347e-06
0.8625 0.025 4.94717e-06
0.8625 0.0375 1.0981e-05
0.8625 0.05 1.9255e-05
0.8625 0.0625 2.96689e-05
0.8625 0.075 4.21226e-05
0.8625 0.0875 5.65161e-05
0.8625 0.1 7.27491e-05
0.8625 0.1125 9.07216e-05
0.8625 0.125 0.000110333
0.8625 0.1375 0.000131484
0.8625 0.15 0.000154074
0.8625 0.1625 0.000178002
0.8625 0.175 0.000203168
0.8625 0.1875 0.000229473
0.8625 0.2 0.000256816
0.8625 0.2125 0.000285096
0.8625 0.225 0.000314214
0.8625 0.2375 0.000344068
0.8625 0.25 0.00037456
0.8625 0.2625 0.000405588
0.8625 0.275 0.000437051
0.8625 0.2875 0.000468851
0.8625 0.3 0.000500886
0.8625 0.3125 0.000533055
0.8625 0.325 0.00056526
0.8625 0.3375 0.000597398
0.8625 0.35 0.00062937
0.8625 0.3625 0.000661075
0.8625 0.375 0.000692413
0.8625 0.3875 0.000723283
0.8625 0.4 0.000753585
0.8625 0.4125 0.000783218
0.8625 0.425 0.000812082
0.8625 0.4375 0.000840077
0.8625 0.45 0.000867101
0.8625 0.4625 0.000893054
0.8625 0.475 0.000917836
0.8625 0.4875 0.000941345
0.8625 0.5 0.000963483
0.8625 0.5125 0.000984146
0.8625 0.525 0.00100324
0.8625 0.5375 0.00102065
0.8625 0.55 0.00103629
0.8625 0.5625 0.00105006
0.8625 0.575 0.00106184
0.8625 0.5875 0.00107156
0.8625 0.6 0.00107909
0.8625 0.6125 0.00108434
0.8625 0.625 0.00108722
0.8625 0.6375 0.00108761
0.8625 0.65 0.00108542
0.8625 0.6625 0.00108056
0.8625 0.675 0.0010729
0.8625 0.6875 0.00106237
0.8625 0.7 0.00104885
0.8625 0.7125 0.00103225
0.8625 0.725 0.00101246
0.8625 0.7375 0.000989382
0.8625 0.75 0.000962918
0.8625 0.7625 0.000932966
0.8625 0.775 0.000899424
0.8625 0.7875 0.000862191
0.8625 0.8 0.000821167
0.8625 0.8125 0.000776251
0.8625 0.825 0.000727342
0.8625 0.8375 0.000674338
0.8625 0.85 0.000617139
0.8625 0.8625 0.000555643
0.8625 0.875 0.000490076
0.8625 0.8875 0.000421964
0.8625 0.9 0.000353158
0.8625 0.9125 0.000285511
0.8625 0.925 0.000220875
0.8625 0.9375 0.000161102
0.8625 0.95 0.000108044
0.8625 0.9625 6.35526e-05
0.8625 0.975 2.94802e-05
0.8625 0.9875 7.67871e-06
0.8625 1 0

0.875 0 0
0.875 0.0125 1.05097e-06
0.875 0.025 4.14824e-06
0.875 0.0375 9.20836e-06
0.875 0.05 1.61479e-05
0.875 0.0625 2.48833e-05
0.875 0.075 3.53311e-05
0.875 0.0875 4.74078e-05
0.875 0.1 6.10299e-05
0.875 0.1125 7.61139e-05
0.875 0.125 9.25762e-05
0.875 0.1375 0.000110333
0.875 0.15 0.000129302
0.875 0.1625 0.000149397
0.875 0.175 0.000170537
0.875 0.1875 0.000192638
0.875 0.2 0.000215615
0.875 0.2125 0.000239385
0.875 0.225 0.000263865
0.875 0.2375 0.000288971
0.875 0.25 0.000314619
0.875 0.2625 0.000340726
0.875 0.275 0.000367207
0.875 0.2875 0.00039398
0.875 0.3 0.00042096
0.875 0.3125 0.000448064
0.875 0.325 0.000475208
0.875 0.3375 0.000502309
0.875 0.35 0.000529281
0.875 0.3625 0.000556043
0.875 0.375 0.000582509
0.875 0.3875 0.000608597
0.875 0.4 0.000634222
0.875 0.4125 0.000659301
0.875 0.425 0.000683749
0.875 0.4375 0.000707483
0.875 0.45 0.000730419
0.875 0.4625 0.000752473
0.875 0.475 0.000773562
0.875 0.4875 0.000793601
0.875 0.5 0.000812506
0.875 0.5125 0.000830194
0.875 0.525 0.00084658
0.875 0.5375 0.000861581
0.875 0.55 0.000875113
0.875 0.5625 0.000887092
0.875 0.575 0.000897433
0.875 0.5875 0.000906053
0.875 0.6 0.000912868
0.875 0.6125 0.000917794
0.875 0.625 0.000920746
0.875 0.6375 0.000921641
0.875 0.65 0.000920395
0.875 0.6625 0.000916923
0.875 0.675 0.000911142
0.875 0.6875 0.000902967
0.875 0.7 0.000892315
0.875 0.7125 0.0008791
0.875 0.725 0.00086324
0.875 0.7375 0.00084465
0.875 0.75 0.000823245
0.875 0.7625 0.000798943
0.875 0.775 0.000771657
0.875 0.7875 0.000741305
0.875 0.8 0.000707802
0.875 0.8125 0.000671064
0.875 0.825 0.000631007
0.875 0.8375 0.000587546
0.875 0.85 0.000540597
0.875 0.8625 0.000490076
0.875 0.875 0.000435899
0.875 0.8875 0.000378307
0.875 0.9 0.000318842
0.875 0.9125 0.000259375
0.875 0.925 0.000201774
0.875 0.9375 0.000147907
0.875 0.95 9.9644e-05
0.875 0.9625 5.88528e-05
0.875 0.975 2.74026e-05
0.875 0.9875 7.16211e-06
0.875 1 0

0.8875 0 0
0.8875 0.0125 8.63467e-07
0.8875 0.025 3.4084e-06
0.8875 0.0375 7.5666e-06
0.8875 0.05 1.32698e-05
0.8875 0.0625 2.04499e-05
0.8875 0.075 2.90386e-05
0.8875 0.0875 3.89675e-05
0.8875 0.1 5.01686e-05
0.8875 0.1125 6.25735e-05
0.8875 0.125 7.61139e-05
0.8875 0.1375 9.07216e-05
0.8875 0.15 0.000106328
0.8875 0.1625 0.000122865
0.8875 0.175 0.000140265
0.8875 0.1875 0.000158459
0.8875 0.2 0.000177378
0.8875 0.2125 0.000196954
0.8875 0.225 0.00021712
0.8875 0.2375 0.000237806
0.8875 0.25 0.000258944
0.8875 0.2625 0.000280467
0.8875 0.275 0.000302304
0.8875 0.2875 0.000324389
0.8875 0.3 0.000346652
0.8875 0.3125 0.000369025
0.8875 0.325 0.00039144
0.8875 0.3375 0.000413829
0.8875 0.35 0.000436122
0.8875 0.3625 0.000458251
0.8875 0.375 0.000480149
0.8875 0.3875 0.000501746
0.8875 0.4 0.000522973
0.8875 0.4125 0.000543763
0.8875 0.425 0.000564047
0.8875 0.4375 0.000583756
0.8875 0.45 0.000602822
0.8875 0.4625 0.000621177
0.8875 0.475 0.000638751
0.8875 0.4875 0.000655476
0.8875 0.5 0.000671283
0.8875 0.5125 0.000686105
0.8875 0.525 0.000699871
0.8875 0.5375 0.000712515
0.8875 0.55 0.000723966
0.8875 0.5625 0.000734158
0.8875 0.575 0.000743019
0.8875 0.5875 0.000750483
0.8875 0.6 0.000756481
0.8875 0.6125 0.000760943
0.8875 0.625 0.000763802
0.8875 0.6375 0.000764988
0.8875 0.65 0.000764433
0.8875 0.6625 0.000762068
0.8875 0.675 0.000757824
0.8875 0.6875 0.000751633
0.8875 0.7 0.000743425
0.8875 0.7125 0.000733133
0.8875 0.725 0.000720687
0.8875 0.7375 0.000706019
0.8875 0.75 0.000689059
0.8875 0.7625 0.00066974
0.8875 0.775 0.000647991
0.8875 0.7875 0.000623745
0.8875 0.8 0.000596933
0.8875 0.8125 0.000567485
0.8875 0.825 0.000535333
0.8875 0.8375 0.000500408
0.8875 0.85 0.000462641
0.8875 0.8625 0.000421964
0.8875 0.875 0.000378307
0.8875 0.8875 0.000331601
0.8875 0.9 0.000282103
0.8875 0.9125 0.000231373
0.8875 0.925 0.000181293
0.8875 0.9375 0.000133749
0.8875 0.95 9.06235e-05
0.8875 0.9625 5.38019e-05
0.8875 0.975 2.51681e-05
0.8875 0.9875 6.60604e-06
0.8875 1 0

0.9 0 0
0.9 0.0125 6.91871e-07
0.9 0.025 2.73124e-06
0.9 0.0375 6.06374e-06
0.9 0.05 1.0635e-05
0.9 0.0625 1.63906e-05
0.9 0.075 2.32762e-05
0.9 0.0875 3.12373e-05
0.9 0.1 4.02196e-05
0.9 0.1125 5.01686e-05
0.9 0.125 6.10299e-05
0.9 0.1375 7.27491e-05
0.9 0.15 8.52717e-05
0.9 0.1625 9.85433e-05
0.9 0.175 0.000112509
0.9 0.1875 0.000127115
0.9 0.2 0.000142307
0.9 0.2125 0.00015803
0.9 0.225 0.000174229
0.9 0.2375 0.000190851
0.9 0.25 0.00020784
0.9 0.2625 0.000225142
0.9 0.275 0.000242702
0.9 0.2875 0.000260467
0.9 0.3 0.000278381
0.9 0.3125 0.00029639
0.9 0.325 0.000314439
0.9 0.3375 0.000332474
0.9 0.35 0.00035044
0.9 0.3625 0.000368283
0.9 0.375 0.000385947
0.9 0.3875 0.00040338
0.9 0.4 0.000420524
0.9 0.4125 0.000437328
0.9 0.425 0.000453734
0.9 0.4375 0.00046969
0.9 0.45 0.00048514
0.9 0.4625 0.000500029
0.9 0.475 0.000514304
0.9 0.4875 0.000527909
0.9 0.5 0.000540789
0.9 0.5125 0.00055289
0.9 0.525 0.000564158
0.9 0.5375 0.000574537
0.9 0.55 0.000583973
0.9 0.5625 0.000592411
0.9 0.575 0.000599797
0.9 0.5875 0.000606075
0.9 0.6 0.000611191
0.9 0.6125 0.00061509
0.9 0.625 0.000617718
0.9 0.6375 0.00061902
0.9 0.65 0.00061894
0.9 0.6625 0.000617424
0.9 0.675 0.000614418
0.9 0.6875 0.000609866
0.9 0.7 0.000603714
0.9 0.7125 0.000595907
0.9 0.725 0.00058639
0.9 0.7375 0.000575108
0.9 0.75 0.000562006
0.9 0.7625 0.00054703
0.9 0.775 0.000530125
0.9 0.7875 0.000511236
0.9 0.8 0.000490307
0.9 0.8125 0.000467285
0.9 0.825 0.000442114
0.9 0.8375 0.000414739
0.9 0.85 0.000385105
0.9 0.8625 0.000353158
0.9 0.875 0.000318842
0.9 0.8875 0.000282103
0.9 0.9 0.000242886
0.9 0.9125 0.000201461
0.9 0.925 0.000159401
0.9 0.9375 0.000118604
0.9 0.95 8.09683e-05
0.9 0.9625 4.83919e-05
0.9 0.975 2.27729e-05
0.9 0.9875 6.00958e-06
0.9 1 0

0.9125 0 0
0.9125 0.0125 5.37082e-07
0.9125 0.025 2.12034e-06
0.9125 0.0375 4.70777e-06
0.9125 0.05 8.25737e-06
0.9125 0.0625 1.27271e-05
0.9125 0.075 1.80751e-05
0.9125 0.0875 2.42591e-05
0.9125 0.1 3.12373e-05
0.9125 0.1125 3.89675e-05
0.9125 0.125 4.74078e-05
0.9125 0.1375 5.65161e-05
0.9125 0.15 6.62503e-05
0.9125 0.1625 7.65683e-05
0.9125 0.175 8.74282e-05
0.9125 0.1875 9.87878e-05
0.9125 0.2 0.000110605
0.9125 0.2125 0.000122838
0.9125 0.225 0.000135444
0.9125 0.2375 0.000148382
0.9125 0.25 0.000161609
0.9125 0.2625 0.000175083
0.9125 0.275 0.000188762
0.9125 0.2875 0.000202604
0.9125 0.3 0.000216567
0.9125 0.3125 0.000230609
0.9125 0.325 0.000244687
0.9125 0.3375 0.000258759
0.9125 0.35 0.000272784
0.9125 0.3625 0.000286719
0.9125 0.375 0.000300521
0.9125 0.3875 0.00031415
0.9125 0.4 0.000327561
0.9125 0.4125 0.000340714
0.9125 0.425 0.000353567
0.9125 0.4375 0.000366076
0.9125 0.45 0.0003782
0.9125 0.4625 0.000389896
0.9125 0.475 0.000401123
0.9125 0.4875 0.000411837
0.9125 0.5 0.000421998
0.9125 0.5125 0.000431562
0.9125 0.525 0.000440488
0.9125 0.5375 0.000448732
0.9125 0.55 0.000456254
0.9125 0.5625 0.000463009
0.9125 0.575 0.000468958
0.9125 0.5875 0.000474056
0.9125 0.6 0.000478262
0.9125 0.6125 0.000481533
0.9125 0.625 0.000483828
0.9125 0.6375 0.000485103
0.9125 0.65 0.000485317
0.9125 0.6625 0.000484427
0.9125 0.675 0.000482391
0.9125 0.6875 0.000479166
0.9125 0.7 0.000474711
0.9125 0.7125 0.000468982
0.9125 0.725 0.000461938
0.9125 0.7375 0.000453536
0.9125 0.75 0.000443734
0.9125 0.7625 0.000432489
0.9125 0.775 0.000419759
0.9125 0.7875 0.000405502
0.9125 0.8 0.000389675
0.9125 0.8125 0.000372236
0.9125 0.825 0.000353143
0.9125 0.8375 0.000332352
0.9125 0.85 0.000309823
0.9125 0.8625 0.000285511
0.9125 0.875 0.000259375
0.9125 0.8875 0.000231373
0.9125 0.9 0.000201461
0.9125 0.9125 0.000169598
0.9125 0.925 0.000136067
0.9125 0.9375 0.000102452
0.9125 0.95 7.06641e-05
0.9125 0.9625 4.26145e-05
0.9125 0.975 2.02135e-05
0.9125 0.9875 5.37182e-06
0.9125 1 0

0.925 0 0
0.925 0.0125 4.00004e-07
0.925 0.025 1.57927e-06
0.925 0.0375 3.50668e-06
0.925 0.05 6.1511e-06
0.925 0.0625 9.48139e-06
0.925 0.075 1.34664e-05
0.925 0.0875 1.80751e-05
0.925 0.1 2.32762e-05
0.925 0.1125 2.90386e-05
0.925 0.125 3.53311e-05
0.925 0.1375 4.21226e-05
0.925 0.15 4.93819e-05
0.925 0.1625 5.70779e-05
0.925 0.175 6.51793e-05
0.925 0.1875 7.36551e-05
0.925 0.2 8.24739e-05
0.925 0.2125 9.16046e-05
0.925 0.225 0.000101016
0.925 0.2375 0.000110677
0.925 0.25 0.000120556
0.925 0.2625 0.000130623
0.925 0.275 0.000140845
0.925 0.2875 0.000151192
0.925 0.3 0.000161632
0.925 0.3125 0.000172135
0.925 0.325 0.000182668
0.925 0.3375 0.000193201
0.925 0.35 0.000203703
0.925 0.3625 0.000214142
0.925 0.375 0.000224487
0.925 0.3875 0.000234706
0.925 0.4 0.000244769
0.925 0.4125 0.000254645
0.925 0.425 0.000264301
0.925 0.4375 0.000273707
0.925 0.45 0.000282831
0.925 0.4625 0.000291642
0.925 0.475 0.000300109
0.925 0.4875 0.0003082
0.925 0.5 0.000315885
0.925 0.5125 0.000323131
0.925 0.525 0.000329908
0.925 0.5375 0.000336184
0.925 0.55 0.000341928
0.925 0.5625 0.000347109
0.925 0.575 0.000351695
0.925 0.5875 0.000355655
0.925 0.6 0.000358957
0.925 0.6125 0.00036157
0.925 0.625 0.000363464
0.925 0.6375 0.000364606
0.925 0.65 0.000364965
0.925 0.6625 0.000364509
0.925 0.675 0.000363209
0.925 0.6875 0.000361031
0.925 0.7 0.000357945
0.925 0.7125 0.000353919
0.925 0.725 0.000348921
0.925 0.7375 0.000342922
0.925 0.75 0.000335888
0.925 0.7625 0.000327789
0.925 0.775 0.000318594
0.925 0.7875 0.00030827
0.925 0.8 0.000296786
0.925 0.8125 0.000284112
0.925 0.825 0.000270215
0.925 0.8375 0.000255064
0.925 0.85 0.000238628
0.925 0.8625 0.000220875
0.925 0.875 0.000201774
0.925 0.8875 0.000181293
0.925 0.9 0.000159401
0.925 0.9125 0.000136067
0.925 0.925 0.000111258
0.925 0.9375 8.52693e-05
0.925 0.95 5.96967e-05
0.925 0.9625 3.64618e-05
0.925 0.975 1.74863e-05
0.925 0.9875 4.69185e-06
0.925 1 0

0.9375 0 0
0.9375 0.0125 2.8154e-07
0.9375 0.025 1.11163e-06
0.9375 0.0375 2.46846e-06
0.9375 0.05 4.33024e-06
0.9375 0.0625 6.67515e-06
0.9375 0.075 9.48139e-06
0.9375 0.0875 1.27271e-05
0.9375 0.1 1.63906e-05
0.9375 0.1125 2.04499e-05
0.9375 0.125 2.48833e-05
0.9375 0.1375 2.96689e-05
0.9375 0.15 3.47848e-05
0.9375 0.1625 4.02094e-05
0.9375 0.175 4.59206e-05
0.9375 0.1875 5.18967e-05
0.9375 0.2 5.81159e-05
0.9375 0.2125 6.45562e-05
0.9375 0.225 7.11958e-05
0.9375 0.2375 7.80129e-05
0.9375 0.25 8.49856e-05
0.9375 0.2625 9.20921e-05
0.9375 0.275 9.93105e-05
0.9375 0.2875 0.000106619
0.9375 0.3 0.000113995
0.9375 0.3125 0.000121418
0.9375 0.325 0.000128865
0.9375 0.3375 0.000136315
0.9375 0.35 0.000143745
0.9375 0.3625 0.000151134
0.9375 0.375 0.00015846
0.9375 0.3875 0.000165701
0.9375 0.4 0.000172834
0.9375 0.4125 0.000179839
0.9375 0.425 0.000186693
0.9375 0.4375 0.000193374
0.9375 0.45 0.000199861
0.9375 0.4625 0.000206131
0.9375 0.475 0.000212163
0.9375 0.4875 0.000217935
0.9375 0.5 0.000223424
0.9375 0.5125 0.000228608
0.9375 0.525 0.000233467
0.9375 0.5375 0.000237977
0.9375 0.55 0.000242118
0.9375 0.5625 0.000245866
0.9375 0.575 0.000249201
0.9375 0.5875 0.000252099
0.9375 0.6 0.00025454
0.9375 0.6125 0.000256501
0.9375 0.625 0.00025796
0.9375 0.6375 0.000258895
0.9375 0.65 0.000259285
0.9375 0.6625 0.000259106
0.9375 0.675 0.000258339
0.9375 0.6875 0.000256959
0.9375 0.7 0.000254946
0.9375 0.7125 0.000252277
0.9375 0.725 0.000248931
0.9375 0.7375 0.000244884
0.9375 0.75 0.000240117
0.9375 0.7625 0.000234605
0.9375 0.775 0.000228328
0.9375 0.7875 0.000221264
0.9375 0.8 0.000213389
0.9375 0.8125 0.000204683
0.9375 0.825 0.000195124
0.9375 0.8375 0.000184688
0.9375 0.85 0.000173355
0.9375 0.8625 0.000161102
0.9375 0.875 0.000147907
0.9375 0.8875 0.000133749
0.9375 0.9 0.000118604
0.9375 0.9125 0.000102452
0.9375 0.925 8.52693e-05
0.9375 0.9375 6.70348e-05
0.9375 0.95 4.80518e-05
0.9375 0.9625 2.99257e-05
0.9375 0.975 1.45877e-05
0.9375 0.9875 3.96876e-06
0.9375 1 0

0.95 0 0
0.95 0.0125 1.82591e-07
0.95 0.025 7.20983e-07
0.95 0.0375 1.60111e-06
0.95 0.05 2.80888e-06
0.95 0.0625 4.33024e-06
0.95 0.075 6.1511e-06
0.95 0.0875 8.25737e-06
0.95 0.1 1.0635e-05
0.95 0.1125 1.32698e-05
0.95 0.125 1.61479e-05
0.95 0.1375 1.9255e-05
0.95 0.15 2.2577e-05
0.95 0.1625 2.61e-05
0.95 0.175 2.98097e-05
0.95 0.1875 3.36922e-05
0.95 0.2 3.77332e-05
0.95 0.2125 4.19187e-05
0.95 0.225 4.62346e-05
0.95 0.2375 5.06667e-05
0.95 0.25 5.5201e-05
0.95 0.2625 5.98234e-05
0.95 0.275 6.45196e-05
0.95 0.2875 6.92757e-05
0.95 0.3 7.40775e-05
0.95 0.3125 7.89108e-05
0.95 0.325 8.37616e-05
0.95 0.3375 8.86157e-05
0.95 0.35 9.3459e-05
0.95 0.3625 9.82773e-05
0.95 0.375 0.000103057
0.95 0.3875 0.000107783
0.95 0.4 0.000112441
0.95 0.4125 0.000117019
0.95 0.425 0.0001215
0.95 0.4375 0.000125872
0.95 0.45 0.00013012
0.95 0.4625 0.00013423
0.95 0.475 0.000138187
0.95 0.4875 0.000141978
0.95 0.5 0.000145589
0.95 0.5125 0.000149005
0.95 0.525 0.000152212
0.95 0.5375 0.000155196
0.95 0.55 0.000157943
0.95 0.5625 0.000160438
0.95 0.575 0.000162668
0.95 0.5875 0.000164618
0.95 0.6 0.000166275
0.95 0.6125 0.000167623
0.95 0.625 0.000168649
0.95 0.6375 0.000169339
0.95 0.65 0.000169678
0.95 0.6625 0.000169652
0.95 0.675 0.000169247
0.95 0.6875 0.000168449
0.95 0.7 0.000167244
0.95 0.7125 0.000165617
0.95 0.725 0.000163555
0.95 0.7375 0.000161042
0.95 0.75 0.000158066
0.95 0.7625 0.000154611
0.95 0.775 0.000150663
0.95 0.7875 0.000146209
0.95 0.8 0.000141233
0.95 0.8125 0.000135723
0.95 0.825 0.000129663
0.95 0.8375 0.000123039
0.95 0.85 0.000115837
0.95 0.8625 0.000108044
0.95 0.875 9.9644e-05
0.95 0.8875 9.06235e-05
0.95 0.9 8.09683e-05
0.95 0.9125 7.06641e-05
0.95 0.925 5.96967e-05
0.95 0.9375 4.80518e-05
0.95 0.95 3.57151e-05
0.95 0.9625 2.29981e-05
0.95 0.975 1.1514e-05
0.95 0.9875 3.20163e-06
0.95 1 0

0.9625 0 0
0.9625 0.0125 1.0406e-07
0.9625 0.025 4.1092e-07
0.9625 0.0375 9.12596e-07
0.9625 0.05 1.60111e-06
0.9625 0.0625 2.46846e-06
0.9625 0.075 3.50668e-06
0.9625 0.0875 4.70777e-06
0.9625 0.1 6.06374e-06
0.9625 0.1125 7.5666e-06
0.9625 0.125 9.20836e-06
0.9625 0.1375 1.0981e-05
0.9625 0.15 1.28766e-05
0.9625 0.1625 1.48871e-05
0.9625 0.175 1.70045e-05
0.9625 0.1875 1.92209e-05
0.9625 0.2 2.15281e-05
0.9625 0.2125 2.39183e-05
0.9625 0.225 2.63834e-05
0.9625 0.2375 2.89154e-05
0.9625 0.25 3.15063e-05
0.9625 0.2625 3.41481e-05
0.9625 0.275 3.68328e-05
0.9625 0.2875 3.95524e-05
0.9625 0.3 4.22988e-05
0.9625 0.3125 4.50641e-05
0.9625 0.325 4.78403e-05
0.9625 0.3375 5.06193e-05
0.9625 0.35 5.33931e-05
0.9625 0.3625 5.61537e-05
0.9625 0.375 5.88931e-05
0.9625 0.3875 6.16033e-05
0.9625 0.4 6.42762e-05
0.9625 0.4125 6.69038e-05
0.9625 0.425 6.94781e-05
0.9625 0.4375 7.1991e-05
0.9625 0.45 7.44346e-05
0.9625 0.4625 7.68009e-05
0.9625 0.475 7.90817e-05
0.9625 0.4875 8.1269e-05
0.9625 0.5 8.33549e-05
0.9625 0.5125 8.53313e-05
0.9625 0.525 8.71901e-05
0.9625 0.5375 8.89234e-05
0.9625 0.55 9.0523e-05
0.9625 0.5625 9.1981e-05
0.9625 0.575 9.32893e-05
0.9625 0.5875 9.44398e-05
0.9625 0.6 9.54246e-05
0.9625 0.6125 9.62355e-05
0.9625 0.625 9.68646e-05
0.9625 0.6375 9.73038e-05
0.9625 0.65 9.7545e-05
0.9625 0.6625 9.75802e-05
0.9625 0.675 9.74013e-05
0.9625 0.6875 9.70003e-05
0.9625 0.7 9.63691e-05
0.9625 0.7125 9.54998e-05
0.9625 0.725 9.43841e-05
0.9625 0.7375 9.30141e-05
0.9625 0.75 9.13818e-05
0.9625 0.7625 8.9479e-05
0.9625 0.775 8.72976e-05
0.9625 0.7875 8.48297e-05
0.9625 0.8 8.20672e-05
0.9625 0.8125 7.90019e-05
0.9625 0.825 7.56259e-05
0.9625 0.8375 7.19311e-05
0.9625 0.85 6.79093e-05
0.9625 0.8625 6.35526e-05
0.9625 0.875 5.88528e-05
0.9625 0.8875 5.38019e-05
0.9625 0.9 4.83919e-05
0.9625 0.9125 4.26145e-05
0.9625 0.925 3.64618e-05
0.9625 0.9375 2.99257e-05
0.9625 0.95 2.29981e-05
0.9625 0.9625 1.56709e-05
0.9625 0.975 8.26153e-06
0.9625 0.9875 2.38955e-06
0.9625 1 0

0.975 0 0
0.975 0.0125 4.68503e-08
0.975 0.025 1.85016e-07
0.975 0.0375 4.1092e-07
0.975 0.05 7.20983e-07
0.975 0.0625 1.11163e-06
0.975 0.075 1.57927e-06
0.975 0.0875 2.12034e-06
0.975 0.1 2.73124e-06
0.975 0.1125 3.4084e-06
0.975 0.125 4.14824e-06
0.975 0.1375 4.94717e-06
0.975 0.15 5.80161e-06
0.975 0.1625 6.70798e-06
0.975 0.175 7.66269e-06
0.975 0.1875 8.66216e-06
0.975 0.2 9.7028e-06
0.975 0.2125 1.0781e-05
0.975 0.225 1.18932e-05
0.975 0.2375 1.30359e-05
0.975 0.25 1.42053e-05
0.975 0.2625 1.5398e-05
0.975 0.275 1.66103e-05
0.975 0.2875 1.78387e-05
0.975 0.3 1.90796e-05
0.975 0.3125 2.03293e-05
0.975 0.325 2.15843e-05
0.975 0.3375 2.2841e-05
0.975 0.35 2.40958e-05
0.975 0.3625 2.53451e-05
0.975 0.375 2.65853e-05
0.975 0.3875 2.78128e-05
0.975 0.4 2.9024e-05
0.975 0.4125 3.02154e-05
0.975 0.425 3.13832e-05
0.975 0.4375 3.2524e-05
0.975 0.45 3.36342e-05
0.975 0.4625 3.471e-05
0.975 0.475 3.5748e-05
0.975 0.4875 3.67446e-05
0.975 0.5 3.7696e-05
0.975 0.5125 3.85988e-05
0.975 0.525 3.94494e-05
0.975 0.5375 4.0244e-05
0.975 0.55 4.09792e-05
0.975 0.5625 4.16513e-05
0.975 0.575 4.22568e-05
0.975 0.5875 4.27919e-05
0.975 0.6 4.32532e-05
0.975 0.6125 4.36369e-05
0.975 0.625 4.39396e-05
0.975 0.6375 4.41575e-05
0.975 0.65 4.42872e-05
0.975 0.6625 4.43249e-05
0.975 0.675 4.42671e-05
0.975 0.6875 4.41101e-05
0.975 0.7 4.38504e-05
0.975 0.7125 4.34843e-05
0.975 0.725 4.30083e-05
0.975 0.7375 4.24187e-05
0.975 0.75 4.17118e-05
0.975 0.7625 4.08842e-05
0.975 0.775 3.99321e-05
0.975 0.7875 3.8852e-05
0.975 0.8 3.76403e-05
0.975 0.8125 3.62933e-05
0.975 0.825 3.48074e-05
0.975 0.8375 3.3179e-05
0.975 0.85 3.14045e-05
0.975 0.8625 2.94802e-05
0.975 0.875 2.74026e-05
0.975 0.8875 2.51681e-05
0.975 0.9 2.27729e-05
0.975 0.9125 2.02135e-05
0.975 0.925 1.74863e-05
0.975 0.9375 1.45877e-05
0.975 0.95 1.1514e-05
0.975 0.9625 8.26153e-06
0.975 0.975 4.82678e-06
0.975 0.9875 1.53161e-06
0.975 1 0

0.9875 0 0
0.9875 0.0125 1.18629e-08
0.9875 0.025 4.68503e-08
0.9875 0.0375 1.0406e-07
0.9875 0.05 1.82591e-07
0.9875 0.0625 2.8154e-07
0.9875 0.075 4.00004e-07
0.9875 0.0875 5.37082e-07
0.9875 0.1 6.91871e-07
0.9875 0.1125 8.63467e-07
0.9875 0.125 1.05097e-06
0.9875 0.1375 1.25347e-06
0.9875 0.15 1.47007e-06
0.9875 0.1625 1.69987e-06
0.9875 0.175 1.94195e-06
0.9875 0.1875 2.19543e-06
0.9875 0.2 2.45938e-06
0.9875 0.2125 2.73292e-06
0.9875 0.225 3.01513e-06
0.9875 0.2375 3.30511e-06
0.9875 0.25 3.60196e-06
0.9875 0.2625 3.90477e-06
0.9875 0.275 4.21263e-06
0.9875 0.2875 4.52465e-06
0.9875 0.3 4.83991e-06
0.9875 0.3125 5.15752e-06
0.9875 0.325 5.47656e-06
0.9875 0.3375 5.79612e-06
0.9875 0.35 6.11532e-06
0.9875 0.3625 6.43323e-06
0.9875 0.375 6.74895e-06
0.9875 0.3875 7.06157e-06
0.9875 0.4 7.3702e-06
0.9875 0.4125 7.67392e-06
0.9875 0.425 7.97182e-06
0.9875 0.4375 8.26301e-06
0.9875 0.45 8.54656e-06
0.9875 0.4625 8.82158e-06
0.9875 0.475 9.08716e-06
0.9875 0.4875 9.34239e-06
0.9875 0.5 9.58635e-06
0.9875 0.5125 9.81816e-06
0.9875 0.525 1.00369e-05
0.9875 0.5375 1.02416e-05
0.9875 0.55 1.04315e-05
0.9875 0.5625 1.06055e-05
0.9875 0.575 1.07629e-05
0.9875 0.5875 1.09026e-05
0.9875 0.6 1.10238e-05
0.9875 0.6125 1.11256e-05
0.9875 0.625 1.12071e-05
0.9875 0.6375 1.12672e-05
0.9875 0.65 1.13053e-05
0.9875 0.6625 1.13202e-05
0.9875 0.675 1.13112e-05
0.9875 0.6875 1.12772e-05
0.9875 0.7 1.12175e-05
0.9875 0.7125 1.11311e-05
0.9875 0.725 1.1017e-05
0.9875 0.7375 1.08744e-05
0.9875 0.75 1.07024e-05
0.9875 0.7625 1.05e-05
0.9875 0.775 1.02663e-05
0.9875 0.7875 1.00005e-05
0.9875 0.8 9.70157e-06
0.9875 0.8125 9.36865e-06
0.9875 0.825 9.00081e-06
0.9875 0.8375 8.59715e-06
0.9875 0.85 8.15676e-06
0.9875 0.8625 7.67871e-06
0.9875 0.875 7.16211e-06
0.9875 0.8875 6.60604e-06
0.9875 0.9 6.00958e-06
0.9875 0.9125 5.37182e-06
0.9875 0.925 4.69185e-06
0.9875 0.9375 3.96876e-06
0.9875 0.95 3.20163e-06
0.9875 0.9625 2.38955e-06
0.9875 0.975 1.53161e-06
0.9875 0.9875 6.26891e-07
0.9875 1 0

1 0 0
1 0.0125 0
1 0.025 0
1 0.0375 0
1 0.05 0
1 0.0625 0
1 0.075 0
1 0.0875 0
1 0.1 0
1 0.1125 0
1 0.125 0
1 0.1375 0
1 0.15 0
1 0.1625 0
1 0.175 0
1 0.1875 0
1 0.2 0
1 0.2125 0
1 0.225 0
1 0.2375 0
1 0.25 0
1 0.2625 0
1 0.275 0
1 0.2875 0
1 0.3 0
1 0.3125 0
1 0.325 0
1 0.3375 0
1 0.35 0
1 0.3625 0
1 0.375 0
1 0.3875 0
1 0.4 0
1 0.4125 0
1 0.425 0
1 0.4375 0
1 0.45 0
1 0.4625 0
1 0.475 0
1 0.4875 0
1 0.5 0
1 0.5125 0
1 0.525 0
1 0.5375 0
1 0.55 0
1 0.5625 0
1 0.575 0
1 0.5875 0
1 0.6 0
1 0.6125 0
1 0.625 0
1 0.6375 0
1 0.65 0
1 0.6625 0
1 0.675 0
1 0.6875 0
1 0.7 0
1 0.7125 0
1 0.725 0
1 0.7375 0
1 0.75 0
1 0.7625 0
1 0.775 0
1 0.7875 0
1 0.8 0
1 0.8125 0
1 0.825 0
1 0.8375 0
1 0.85 0
1 0.8625 0
1 0.875 0
1 0.8875 0
1 0.9 0
1 0.9125 0
1 0.925 0
1 0.9375 0
1 0.95 0
1 0.9625 0
1 0.975 0
1 0.9875 0
1 1 0



==> fig/FrolovKernelPlotR3.txt <==
0 0 2.22045e-16
0 0.0125 2.22045e-16
0 0.025 2.22045e-16
0 0.0375 0
0 0.05 2.22045e-16
0 0.0625 2.22045e-16
0 0.075 0
0 0.0875 2.22045e-16
0 0.1 0
0 0.1125 2.22045e-16
0 0.125 0
0 0.1375 0
0 0.15 0
0 0.1625 2.22045e-16
0 0.175 0
0 0.1875 0
0 0.2 0
0 0.2125 0
0 0.225 2.22045e-16
0 0.2375 2.22045e-16
0 0.25 -1.11022e-16
0 0.2625 0
0 0.275 0
0 0.2875 1.11022e-16
0 0.3 0
0 0.3125 1.11022e-16
0 0.325 1.11022e-16
0 0.3375 1.11022e-16
0 0.35 0
0 0.3625 1.11022e-16
0 0.375 3.33067e-16
0 0.3875 1.11022e-16
0 0.4 2.22045e-16
0 0.4125 0
0 0.425 0
0 0.4375 2.22045e-16
0 0.45 1.11022e-16
0 0.4625 1.11022e-16
0 0.475 1.11022e-16
0 0.4875 0
0 0.5 1.11022e-16
0 0.5125 0
0 0.525 1.11022e-16
0 0.5375 1.11022e-16
0 0.55 1.11022e-16
0 0.5625 2.22045e-16
0 0.575 0
0 0.5875 0
0 0.6 2.22045e-16
0 0.6125 1.11022e-16
0 0.625 3.33067e-16
0 0.6375 1.11022e-16
0 0.65 0
0 0.6625 1.11022e-16
0 0.675 1.11022e-16
0 0.6875 1.11022e-16
0 0.7 0
0 0.7125 1.11022e-16
0 0.725 0
0 0.7375 0
0 0.75 -1.11022e-16
0 0.7625 2.22045e-16
0 0.775 2.22045e-16
0 0.7875 0
0 0.8 0
0 0.8125 0
0 0.825 0
0 0.8375 2.22045e-16
0 0.85 0
0 0.8625 0
0 0.875 0
0 0.8875 2.22045e-16
0 0.9 0
0 0.9125 2.22045e-16
0 0.925 0
0 0.9375 2.22045e-16
0 0.95 2.22045e-16
0 0.9625 0
0 0.975 2.22045e-16
0 0.9875 2.22045e-16
0 1 2.22045e-16

0.0125 0 2.22045e-16
0.0125 0.0125 1.43285e-11
0.0125 0.025 7.14888e-11
0.0125 0.0375 1.68787e-10
0.0125 0.05 3.01257e-10
0.0125 0.0625 4.64196e-10
0.0125 0.075 6.5316e-10
0.0125 0.0875 8.63956e-10
0.0125 0.1 1.09264e-09
0.0125 0.1125 1.3355e-09
0.0125 0.125 1.58907e-09
0.0125 0.1375 1.8501e-09
0.0125 0.15 2.11558e-09
0.0125 0.1625 2.38271e-09
0.0125 0.175 2.64889e-09
0.0125 0.1875 2.91173e-09
0.0125 0.2 3.16905e-09
0.0125 0.2125 3.41885e-09
0.0125 0.225 3.65934e-09
0.0125 0.2375 3.88888e-09
0.0125 0.25 4.10604e-09
0.0125 0.2625 4.30952e-09
0.0125 0.275 4.49822e-09
0.0125 0.2875 4.67119e-09
0.0125 0.3 4.82763e-09
0.0125 0.3125 4.96687e-09
0.0125 0.325 5.0884e-09
0.0125 0.3375 5.19186e-09
0.0125 0.35 5.27697e-09
0.0125 0.3625 5.34363e-09
0.0125 0.375 5.39183e-09
0.0125 0.3875 5.42165e-09
0.0125 0.4 5.43333e-09
0.0125 0.4125 5.42715e-09
0.0125 0.425 5.40354e-09
0.0125 0.4375 5.36297e-09
0.0125 0.45 5.30603e-09
0.0125 0.4625 5.23336e-09
0.0125 0.475 5.14569e-09
0.0125 0.4875 5.04379e-09
0.0125 0.5 4.92853e-09
0.0125 0.5125 4.8008e-09
0.0125 0.525 4.66153e-09
0.0125 0.5375 4.51173e-09
0.0125 0.55 4.35242e-09
0.0125 0.5625 4.18464e-09
0.0125 0.575 4.00947e-09
0.0125 0.5875 3.82802e-09
0.0125 0.6 3.64138e-09
0.0125 0.6125 3.45068e-09
0.0125 0.625 3.25702e-09
0.0125 0.6375 3.06152e-09
0.0125 0.65 2.86528e-09
0.0125 0.6625 2.66937e-09
0.0125 0.675 2.47486e-09
0.0125 0.6875 2.28277e-09
0.0125 0.7 2.0941e-09
0.0125 0.7125 1.90981e-09
0.0125 0.725 1.7308e-09
0.0125 0.7375 1.55793e-09
0.0125 0.75 1.39201e-09
0.0125 0.7625 1.23376e-09
0.0125 0.775 1.08385e-09
0.0125 0.7875 9.42869e-10
0.0125 0.8 8.1133e-10
0.0125 0.8125 6.89654e-10
0.0125 0.825 5.78168e-10
0.0125 0.8375 4.77102e-10
0.0125 0.85 3.86582e-10
0.0125 0.8625 3.06621e-10
0.0125 0.875 2.3712e-10
0.0125 0.8875 1.77853e-10
0.0125 0.9 1.28468e-10
0.0125 0.9125 8.84788e-11
0.0125 0.925 5.72613e-11
0.0125 0.9375 3.40419e-11
0.0125 0.95 1.7899e-11
0.0125 0.9625 7.7518e-12
0.0125 0.975 2.35723e-12
0.0125 0.9875 3.02203e-13
0.0125 1 2.22045e-16

0.025 0 0
0.025 0.0125 7.14886e-11
0.025 0.025 4.30222e-10
0.025 0.0375 1.10857e-09
0.025 0.05 2.06982e-09
0.025 0.0625 3.27679e-09
0.025 0.075 4.69433e-09
0.025 0.0875 6.28927e-09
0.025 0.1 8.03037e-09
0.025 0.1125 9.8883e-09
0.025 0.125 1.18356e-08
0.025 0.1375 1.38465e-08
0.025 0.15 1.58971e-08
0.025 0.1625 1.79651e-08
0.025 0.175 2.00301e-08
0.025 0.1875 2.20731e-08
0.025 0.2 2.40766e-08
0.025 0.2125 2.60248e-08
0.025 0.225 2.79033e-08
0.025 0.2375 2.96992e-08
0.025 0.25 3.1401e-08
0.025 0.2625 3.29983e-08
0.025 0.275 3.44824e-08
0.025 0.2875 3.58454e-08
0.025 0.3 3.7081e-08
0.025 0.3125 3.81839e-08
0.025 0.325 3.91497e-08
0.025 0.3375 3.99754e-08
0.025 0.35 4.06589e-08
0.025 0.3625 4.11991e-08
0.025 0.375 4.15956e-08
0.025 0.3875 4.18492e-08
0.025 0.4 4.19614e-08
0.025 0.4125 4.19345e-08
0.025 0.425 4.17714e-08
0.025 0.4375 4.1476e-08
0.025 0.45 4.10526e-08
0.025 0.4625 4.05062e-08
0.025 0.475 3.98424e-08
0.025 0.4875 3.90672e-08
0.025 0.5 3.81872e-08
0.025 0.5125 3.72093e-08
0.025 0.525 3.61409e-08
0.025 0.5375 3.49896e-08
0.025 0.55 3.37633e-08
0.025 0.5625 3.24703e-08
0.025 0.575 3.1119e-08
0.025 0.5875 2.97178e-08
0.025 0.6 2.82754e-08
0.025 0.6125 2.68006e-08
0.025 0.625 2.53019e-08
0.025 0.6375 2.3788e-08
0.025 0.65 2.22675e-08
0.025 0.6625 2.0749e-08
0.025 0.675 1.92405e-08
0.025 0.6875 1.77502e-08
0.025 0.7 1.6286e-08
0.025 0.7125 1.48551e-08
0.025 0.725 1.34649e-08
0.025 0.7375 1.21219e-08
0.025 0.75 1.08324e-08
0.025 0.7625 9.60232e-09
0.025 0.775 8.43673e-09
0.025 0.7875 7.34032e-09
0.025 0.8 6.3171e-09
0.025 0.8125 5.37038e-09
0.025 0.825 4.50278e-09
0.025 0.8375 3.71611e-09
0.025 0.85 3.0114e-09
0.025 0.8625 2.38879e-09
0.025 0.875 1.84752e-09
0.025 0.8875 1.38589e-09
0.025 0.9 1.00116e-09
0.025 0.9125 6.89596e-10
0.025 0.925 4.46329e-10
0.025 0.9375 2.65369e-10
0.025 0.95 1.39542e-10
0.025 0.9625 6.0439e-11
0.025 0.975 1.83791e-11
0.025 0.9875 2.357e-12
0.025 1 0

0.0375 0 0
0.0375 0.0125 1.68787e-10
0.0375 0.025 1.10857e-09
0.0375 0.0375 3.06288e-09
0.0375 0.05 5.97454e-09
0.0375 0.0625 9.72209e-09
0.0375 0.075 1.41882e-08
0.0375 0.0875 1.92623e-08
0.0375 0.1 2.484e-08
0.0375 0.1125 3.08233e-08
0.0375 0.125 3.71204e-08
0.0375 0.1375 4.36453e-08
0.0375 0.15 5.03181e-08
0.0375 0.1625 5.70644e-08
0.0375 0.175 6.38152e-08
0.0375 0.1875 7.05071e-08
0.0375 0.2 7.70818e-08
0.0375 0.2125 8.34861e-08
0.0375 0.225 8.96716e-08
0.0375 0.2375 9.55948e-08
0.0375 0.25 1.01217e-07
0.0375 0.2625 1.06503e-07
0.0375 0.275 1.11423e-07
0.0375 0.2875 1.15952e-07
0.0375 0.3 1.20066e-07
0.0375 0.3125 1.23748e-07
0.0375 0.325 1.26984e-07
0.0375 0.3375 1.29762e-07
0.0375 0.35 1.32075e-07
0.0375 0.3625 1.33918e-07
0.0375 0.375 1.35291e-07
0.0375 0.3875 1.36194e-07
0.0375 0.4 1.36633e-07
0.0375 0.4125 1.36615e-07
0.0375 0.425 1.36149e-07
0.0375 0.4375 1.35247e-07
0.0375 0.45 1.33924e-07
0.0375 0.4625 1.32195e-07
0.0375 0.475 1.30078e-07
0.0375 0.4875 1.27593e-07
0.0375 0.5 1.24762e-07
0.0375 0.5125 1.21607e-07
0.0375 0.525 1.18152e-07
0.0375 0.5375 1.14422e-07
0.0375 0.55 1.10443e-07
0.0375 0.5625 1.06242e-07
0.0375 0.575 1.01847e-07
0.0375 0.5875 9.72854e-08
0.0375 0.6 9.25855e-08
0.0375 0.6125 8.77761e-08
0.0375 0.625 8.28857e-08
0.0375 0.6375 7.79428e-08
0.0375 0.65 7.29757e-08
0.0375 0.6625 6.80121e-08
0.0375 0.675 6.30794e-08
0.0375 0.6875 5.82041e-08
0.0375 0.7 5.34119e-08
0.0375 0.7125 4.87275e-08
0.0375 0.725 4.41743e-08
0.0375 0.7375 3.97746e-08
0.0375 0.75 3.5549e-08
0.0375 0.7625 3.15167e-08
0.0375 0.775 2.76949e-08
0.0375 0.7875 2.40991e-08
0.0375 0.8 2.07425e-08
0.0375 0.8125 1.76361e-08
0.0375 0.825 1.47888e-08
0.0375 0.8375 1.22066e-08
0.0375 0.85 9.89291e-09
0.0375 0.8625 7.84843e-09
0.0375 0.875 6.07076e-09
0.0375 0.8875 4.55436e-09
0.0375 0.9 3.29041e-09
0.0375 0.9125 2.26665e-09
0.0375 0.925 1.46719e-09
0.0375 0.9375 8.72415e-10
0.0375 0.95 4.58793e-10
0.0375 0.9625 1.98733e-10
0.0375 0.975 6.0439e-11
0.0375 0.9875 7.7518e-12
0.0375 1 0

0.05 0 2.22045e-16
0.05 0.0125 3.01257e-10
0.05 0.025 2.06982e-09
0.05 0.0375 5.97454e-09
0.05 0.05 1.20903e-08
0.05 0.0625 2.02003e-08
0.05 0.075 3.00324e-08
0.05 0.0875 4.13269e-08
0.05 0.1 5.38395e-08
0.05 0.1125 6.73403e-08
0.05 0.125 8.16137e-08
0.05 0.1375 9.64582e-08
0.05 0.15 1.11686e-07
0.05 0.1625 1.27121e-07
0.05 0.175 1.42603e-07
0.05 0.1875 1.57981e-07
0.05 0.2 1.73119e-07
0.05 0.2125 1.87891e-07
0.05 0.225 2.02183e-07
0.05 0.2375 2.15892e-07
0.05 0.25 2.28926e-07
0.05 0.2625 2.41204e-07
0.05 0.275 2.52652e-07
0.05 0.2875 2.63211e-07
0.05 0.3 2.72826e-07
0.05 0.3125 2.81454e-07
0.05 0.325 2.89061e-07
0.05 0.3375 2.95619e-07
0.05 0.35 3.01109e-07
0.05 0.3625 3.0552e-07
0.05 0.375 3.08849e-07
0.05 0.3875 3.11097e-07
0.05 0.4 3.12275e-07
0.05 0.4125 3.12397e-07
0.05 0.425 3.11485e-07
0.05 0.4375 3.09566e-07
0.05 0.45 3.06671e-07
0.05 0.4625 3.02837e-07
0.05 0.475 2.98105e-07
0.05 0.4875 2.92519e-07
0.05 0.5 2.8613e-07
0.05 0.5125 2.78987e-07
0.05 0.525 2.71148e-07
0.05 0.5375 2.62668e-07
0.05 0.55 2.53608e-07
0.05 0.5625 2.4403e-07
0.05 0.575 2.33996e-07
0.05 0.5875 2.23573e-07
0.05 0.6 2.12824e-07
0.05 0.6125 2.01816e-07
0.05 0.625 1.90614e-07
0.05 0.6375 1.79286e-07
0.05 0.65 1.67895e-07
0.05 0.6625 1.56507e-07
0.05 0.675 1.45184e-07
0.05 0.6875 1.33987e-07
0.05 0.7 1.22977e-07
0.05 0.7125 1.12211e-07
0.05 0.725 1.01743e-07
0.05 0.7375 9.1624e-08
0.05 0.75 8.19027e-08
0.05 0.7625 7.26234e-08
0.05 0.775 6.38262e-08
0.05 0.7875 5.55469e-08
0.05 0.8 4.78167e-08
0.05 0.8125 4.06612e-08
0.05 0.825 3.41008e-08
0.05 0.8375 2.815e-08
0.05 0.85 2.28172e-08
0.05 0.8625 1.81039e-08
0.05 0.875 1.40049e-08
0.05 0.8875 1.05078e-08
0.05 0.9 7.59245e-09
0.05 0.9125 5.23071e-09
0.05 0.925 3.38616e-09
0.05 0.9375 2.01367e-09
0.05 0.95 1.05907e-09
0.05 0.9625 4.58793e-10
0.05 0.975 1.39542e-10
0.05 0.9875 1.7899e-11
0.05 1 2.22045e-16

0.0625 0 0
0.0625 0.0125 4.64196e-10
0.0625 0.025 3.27679e-09
0.0625 0.0375 9.72209e-09
0.0625 0.05 2.02003e-08
0.0625 0.0625 3.45323e-08
0.0625 0.075 5.22611e-08
0.0625 0.0875 7.28882e-08
0.0625 0.1 9.59413e-08
0.0625 0.1125 1.20976e-07
0.0625 0.125 1.47576e-07
0.0625 0.1375 1.7535e-07
0.0625 0.15 2.03936e-07
0.0625 0.1625 2.32994e-07
0.0625 0.175 2.62211e-07
0.0625 0.1875 2.91297e-07
0.0625 0.2 3.19985e-07
0.0625 0.2125 3.48033e-07
0.0625 0.225 3.75217e-07
0.0625 0.2375 4.01339e-07
0.0625 0.25 4.26217e-07
0.0625 0.2625 4.49694e-07
0.0625 0.275 4.71627e-07
0.0625 0.2875 4.91896e-07
0.0625 0.3 5.10397e-07
0.0625 0.3125 5.27044e-07
0.0625 0.325 5.41766e-07
0.0625 0.3375 5.5451e-07
0.0625 0.35 5.65236e-07
0.0625 0.3625 5.73922e-07
0.0625 0.375 5.80556e-07
0.0625 0.3875 5.85142e-07
0.0625 0.4 5.87695e-07
0.0625 0.4125 5.88242e-07
0.0625 0.425 5.86823e-07
0.0625 0.4375 5.83486e-07
0.0625 0.45 5.78291e-07
0.0625 0.4625 5.71305e-07
0.0625 0.475 5.62606e-07
0.0625 0.4875 5.52276e-07
0.0625 0.5 5.40409e-07
0.0625 0.5125 5.27102e-07
0.0625 0.525 5.12459e-07
0.0625 0.5375 4.96589e-07
0.0625 0.55 4.79604e-07
0.0625 0.5625 4.61623e-07
0.0625 0.575 4.42764e-07
0.0625 0.5875 4.23151e-07
0.0625 0.6 4.02908e-07
0.0625 0.6125 3.8216e-07
0.0625 0.625 3.61032e-07
0.0625 0.6375 3.39651e-07
0.0625 0.65 3.18139e-07
0.0625 0.6625 2.9662e-07
0.0625 0.675 2.75214e-07
0.0625 0.6875 2.54039e-07
0.0625 0.7 2.33207e-07
0.0625 0.7125 2.12828e-07
0.0625 0.725 1.93006e-07
0.0625 0.7375 1.73839e-07
0.0625 0.75 1.5542e-07
0.0625 0.7625 1.37832e-07
0.0625 0.775 1.21154e-07
0.0625 0.7875 1.05454e-07
0.0625 0.8 9.07907e-08
0.0625 0.8125 7.72149e-08
0.0625 0.825 6.47653e-08
0.0625 0.8375 5.34703e-08
0.0625 0.85 4.3346e-08
0.0625 0.8625 3.43962e-08
0.0625 0.875 2.66115e-08
0.0625 0.8875 1.99688e-08
0.0625 0.9 1.44301e-08
0.0625 0.9125 9.94246e-09
0.0625 0.925 6.43703e-09
0.0625 0.9375 3.82833e-09
0.0625 0.95 2.01367e-09
0.0625 0.9625 8.72415e-10
0.0625 0.975 2.65369e-10
0.0625 0.9875 3.40419e-11
0.0625 1 0

0.075 0 0
0.075 0.0125 6.5316e-10
0.075 0.025 4.69433e-09
0.075 0.0375 1.41882e-08
0.075 0.05 3.00324e-08
0.075 0.0625 5.22611e-08
0.075 0.075 8.03496e-08
0.075 0.0875 1.13515e-07
0.075 0.1 1.50954e-07
0.075 0.1125 1.91905e-07
0.075 0.125 2.35657e-07
0.075 0.1375 2.81541e-07
0.075 0.15 3.28934e-07
0.075 0.1625 3.77257e-07
0.075 0.175 4.25972e-07
0.075 0.1875 4.74581e-07
0.075 0.2 5.22627e-07
0.075 0.2125 5.69692e-07
0.075 0.225 6.15394e-07
0.075 0.2375 6.59389e-07
0.075 0.25 7.01366e-07
0.075 0.2625 7.41049e-07
0.075 0.275 7.78196e-07
0.075 0.2875 8.12595e-07
0.075 0.3 8.44065e-07
0.075 0.3125 8.72456e-07
0.075 0.325 8.97644e-07
0.075 0.3375 9.19534e-07
0.075 0.35 9.38054e-07
0.075 0.3625 9.53161e-07
0.075 0.375 9.64833e-07
0.075 0.3875 9.7307e-07
0.075 0.4 9.77895e-07
0.075 0.4125 9.79352e-07
0.075 0.425 9.77501e-07
0.075 0.4375 9.72422e-07
0.075 0.45 9.64212e-07
0.075 0.4625 9.52984e-07
0.075 0.475 9.38863e-07
0.075 0.4875 9.2199e-07
0.075 0.5 9.02517e-07
0.075 0.5125 8.80607e-07
0.075 0.525 8.56434e-07
0.075 0.5375 8.30179e-07
0.075 0.55 8.02032e-07
0.075 0.5625 7.72189e-07
0.075 0.575 7.40852e-07
0.075 0.5875 7.08225e-07
0.075 0.6 6.74519e-07
0.075 0.6125 6.39942e-07
0.075 0.625 6.04707e-07
0.075 0.6375 5.69023e-07
0.075 0.65 5.33101e-07
0.075 0.6625 4.97147e-07
0.075 0.675 4.61364e-07
0.075 0.6875 4.25949e-07
0.075 0.7 3.91094e-07
0.075 0.7125 3.56982e-07
0.075 0.725 3.23791e-07
0.075 0.7375 2.91686e-07
0.075 0.75 2.60822e-07
0.075 0.7625 2.31344e-07
0.075 0.775 2.03382e-07
0.075 0.7875 1.77052e-07
0.075 0.8 1.52455e-07
0.075 0.8125 1.29677e-07
0.075 0.825 1.08783e-07
0.075 0.8375 8.98233e-08
0.075 0.85 7.2825e-08
0.075 0.8625 5.77957e-08
0.075 0.875 4.47206e-08
0.075 0.8875 3.35613e-08
0.075 0.9 2.42552e-08
0.075 0.9125 1.67139e-08
0.075 0.925 1.08222e-08
0.075 0.9375 6.43703e-09
0.075 0.95 3.38616e-09
0.075 0.9625 1.46719e-09
0.075 0.975 4.46329e-10
0.075 0.9875 5.72613e-11
0.075 1 0

0.0875 0 0
0.0875 0.0125 8.63956e-10
0.0875 0.025 6.28927e-09
0.0875 0.0375 1.92623e-08
0.0875 0.05 4.13269e-08
0.0875 0.0625 7.28882e-08
0.0875 0.075 1.13515e-07
0.0875 0.0875 1.62246e-07
0.0875 0.1 2.17885e-07
0.0875 0.1125 2.79242e-07
0.0875 0.125 3.45196e-07
0.0875 0.1375 4.14698e-07
0.0875 0.15 4.86768e-07
0.0875 0.1625 5.60491e-07
0.0875 0.175 6.35021e-07
0.0875 0.1875 7.09574e-07
0.0875 0.2 7.83429e-07
0.0875 0.2125 8.55925e-07
0.0875 0.225 9.26458e-07
0.0875 0.2375 9.94483e-07
0.0875 0.25 1.05951e-06
0.0875 0.2625 1.1211e-06
0.0875 0.275 1.17886e-06
0.0875 0.2875 1.23247e-06
0.0875 0.3 1.28162e-06
0.0875 0.3125 1.32608e-06
0.0875 0.325 1.36565e-06
0.0875 0.3375 1.40016e-06
0.0875 0.35 1.42952e-06
0.0875 0.3625 1.45363e-06
0.0875 0.375 1.47246e-06
0.0875 0.3875 1.486e-06
0.0875 0.4 1.49428e-06
0.0875 0.4125 1.49736e-06
0.0875 0.425 1.49534e-06
0.0875 0.4375 1.48833e-06
0.0875 0.45 1.47647e-06
0.0875 0.4625 1.45994e-06
0.0875 0.475 1.43892e-06
0.0875 0.4875 1.41364e-06
0.0875 0.5 1.38432e-06
0.0875 0.5125 1.35121e-06
0.0875 0.525 1.31457e-06
0.0875 0.5375 1.2747e-06
0.0875 0.55 1.23187e-06
0.0875 0.5625 1.18639e-06
0.0875 0.575 1.13858e-06
0.0875 0.5875 1.08874e-06
0.0875 0.6 1.0372e-06
0.0875 0.6125 9.84278e-07
0.0875 0.625 9.30311e-07
0.0875 0.6375 8.75619e-07
0.0875 0.65 8.20527e-07
0.0875 0.6625 7.65354e-07
0.0875 0.675 7.10414e-07
0.0875 0.6875 6.56013e-07
0.0875 0.7 6.02449e-07
0.0875 0.7125 5.50006e-07
0.0875 0.725 4.98958e-07
0.0875 0.7375 4.49562e-07
0.0875 0.75 4.02061e-07
0.0875 0.7625 3.56678e-07
0.0875 0.775 3.13616e-07
0.0875 0.7875 2.73057e-07
0.0875 0.8 2.35158e-07
0.0875 0.8125 2.00051e-07
0.0875 0.825 1.67842e-07
0.0875 0.8375 1.38608e-07
0.0875 0.85 1.12392e-07
0.0875 0.8625 8.92082e-08
0.0875 0.875 6.90351e-08
0.0875 0.8875 5.18148e-08
0.0875 0.9 3.74516e-08
0.0875 0.9125 2.58103e-08
0.0875 0.925 1.67139e-08
0.0875 0.9375 9.94246e-09
0.0875 0.95 5.23071e-09
0.0875 0.9625 2.26665e-09
0.0875 0.975 6.89596e-10
0.0875 0.9875 8.84786e-11
0.0875 1 0

0.1 0 0
0.1 0.0125 1.09264e-09
0.1 0.025 8.03037e-09
0.1 0.0375 2.484e-08
0.1 0.05 5.38395e-08
0.1 0.0625 9.59413e-08
0.1 0.075 1.50954e-07
0.1 0.0875 2.17885e-07
0.1 0.1 2.95244e-07
0.1 0.1125 3.81342e-07
0.1 0.125 4.74526e-07
0.1 0.1375 5.73244e-07
0.1 0.15 6.76046e-07
0.1 0.1625 7.81581e-07
0.1 0.175 8.88594e-07
0.1 0.1875 9.95924e-07
0.1 0.2 1.1025e-06
0.1 0.2125 1.20734e-06
0.1 0.225 1.30956e-06
0.1 0.2375 1.40832e-06
0.1 0.25 1.50292e-06
0.1 0.2625 1.59269e-06
0.1 0.275 1.67705e-06
0.1 0.2875 1.7555e-06
0.1 0.3 1.82761e-06
0.1 0.3125 1.893e-06
0.1 0.325 1.95137e-06
0.1 0.3375 2.00249e-06
0.1 0.35 2.04617e-06
0.1 0.3625 2.08229e-06
0.1 0.375 2.11078e-06
0.1 0.3875 2.13163e-06
0.1 0.4 2.14486e-06
0.1 0.4125 2.15056e-06
0.1 0.425 2.14885e-06
0.1 0.4375 2.13989e-06
0.1 0.45 2.12389e-06
0.1 0.4625 2.10109e-06
0.1 0.475 2.07177e-06
0.1 0.4875 2.03621e-06
0.1 0.5 1.99477e-06
0.1 0.5125 1.94779e-06
0.1 0.525 1.89567e-06
0.1 0.5375 1.8388e-06
0.1 0.55 1.7776e-06
0.1 0.5625 1.71251e-06
0.1 0.575 1.64398e-06
0.1 0.5875 1.57247e-06
0.1 0.6 1.49843e-06
0.1 0.6125 1.42236e-06
0.1 0.625 1.34471e-06
0.1 0.6375 1.26596e-06
0.1 0.65 1.18658e-06
0.1 0.6625 1.10704e-06
0.1 0.675 1.0278e-06
0.1 0.6875 9.49289e-07
0.1 0.7 8.71952e-07
0.1 0.7125 7.96202e-07
0.1 0.725 7.22438e-07
0.1 0.7375 6.51035e-07
0.1 0.75 5.82348e-07
0.1 0.7625 5.16701e-07
0.1 0.775 4.54393e-07
0.1 0.7875 3.95689e-07
0.1 0.8 3.40821e-07
0.1 0.8125 2.89983e-07
0.1 0.825 2.43329e-07
0.1 0.8375 2.00974e-07
0.1 0.85 1.62984e-07
0.1 0.8625 1.29382e-07
0.1 0.875 1.00137e-07
0.1 0.8875 7.51674e-08
0.1 0.9 5.43373e-08
0.1 0.9125 3.74516e-08
0.1 0.925 2.42552e-08
0.1 0.9375 1.44301e-08
0.1 0.95 7.59245e-09
0.1 0.9625 3.29041e-09
0.1 0.975 1.00116e-09
0.1 0.9875 1.28468e-10
0.1 1 0

0.1125 0 0
0.1125 0.0125 1.3355e-09
0.1125 0.025 9.8883e-09
0.1125 0.0375 3.08233e-08
0.1125 0.05 6.73403e-08
0.1125 0.0625 1.20976e-07
0.1125 0.075 1.91905e-07
0.1125 0.0875 2.79242e-07
0.1125 0.1 3.81342e-07
0.1125 0.1125 4.96104e-07
0.1125 0.125 6.21268e-07
0.1125 0.1375 7.54648e-07
0.1125 0.15 8.94198e-07
0.1125 0.1625 1.03801e-06
0.1125 0.175 1.18432e-06
0.1125 0.1875 1.33147e-06
0.1125 0.2 1.47796e-06
0.1125 0.2125 1.6224e-06
0.1125 0.225 1.76352e-06
0.1125 0.2375 1.90016e-06
0.1125 0.25 2.03128e-06
0.1125 0.2625 2.15596e-06
0.1125 0.275 2.27337e-06
0.1125 0.2875 2.38279e-06
0.1125 0.3 2.48359e-06
0.1125 0.3125 2.57524e-06
0.1125 0.325 2.65731e-06
0.1125 0.3375 2.72944e-06
0.1125 0.35 2.79138e-06
0.1125 0.3625 2.84292e-06
0.1125 0.375 2.88396e-06
0.1125 0.3875 2.91447e-06
0.1125 0.4 2.93447e-06
0.1125 0.4125 2.94406e-06
0.1125 0.425 2.94341e-06
0.1125 0.4375 2.93272e-06
0.1125 0.45 2.91228e-06
0.1125 0.4625 2.88241e-06
0.1125 0.475 2.84347e-06
0.1125 0.4875 2.79588e-06
0.1125 0.5 2.7401e-06
0.1125 0.5125 2.67661e-06
0.1125 0.525 2.60595e-06
0.1125 0.5375 2.52866e-06
0.1125 0.55 2.44533e-06
0.1125 0.5625 2.35655e-06
0.1125 0.575 2.26294e-06
0.1125 0.5875 2.16514e-06
0.1125 0.6 2.06378e-06
0.1125 0.6125 1.95953e-06
0.1125 0.625 1.85304e-06
0.1125 0.6375 1.74496e-06
0.1125 0.65 1.63594e-06
0.1125 0.6625 1.52663e-06
0.1125 0.675 1.41766e-06
0.1125 0.6875 1.30965e-06
0.1125 0.7 1.2032e-06
0.1125 0.7125 1.09889e-06
0.1125 0.725 9.97275e-07
0.1125 0.7375 8.98875e-07
0.1125 0.75 8.04182e-07
0.1125 0.7625 7.13652e-07
0.1125 0.775 6.27699e-07
0.1125 0.7875 5.46693e-07
0.1125 0.8 4.70959e-07
0.1125 0.8125 4.0077e-07
0.1125 0.825 3.36342e-07
0.1125 0.8375 2.77836e-07
0.1125 0.85 2.25348e-07
0.1125 0.8625 1.78912e-07
0.1125 0.875 1.38489e-07
0.1125 0.8875 1.0397e-07
0.1125 0.9 7.51674e-08
0.1125 0.9125 5.18148e-08
0.1125 0.925 3.35613e-08
0.1125 0.9375 1.99688e-08
0.1125 0.95 1.05078e-08
0.1125 0.9625 4.55436e-09
0.1125 0.975 1.38589e-09
0.1125 0.9875 1.77852e-10
0.1125 1 0

0.125 0 0
0.125 0.0125 1.58907e-09
0.125 0.025 1.18356e-08
0.125 0.0375 3.71204e-08
0.125 0.05 8.16137e-08
0.125 0.0625 1.47576e-07
0.125 0.075 2.35657e-07
0.125 0.0875 3.45196e-07
0.125 0.1 4.74526e-07
0.125 0.1125 6.21268e-07
0.125 0.125 7.82634e-07
0.125 0.1375 9.55726e-07
0.125 0.15 1.13777e-06
0.125 0.1625 1.32616e-06
0.125 0.175 1.5185e-06
0.125 0.1875 1.71255e-06
0.125 0.2 1.90624e-06
0.125 0.2125 2.09768e-06
0.125 0.225 2.28514e-06
0.125 0.2375 2.46704e-06
0.125 0.25 2.64196e-06
0.125 0.2625 2.80862e-06
0.125 0.275 2.96589e-06
0.125 0.2875 3.11277e-06
0.125 0.3 3.2484e-06
0.125 0.3125 3.37205e-06
0.125 0.325 3.4831e-06
0.125 0.3375 3.58107e-06
0.125 0.35 3.66556e-06
0.125 0.3625 3.73632e-06
0.125 0.375 3.79317e-06
0.125 0.3875 3.83604e-06
0.125 0.4 3.86496e-06
0.125 0.4125 3.88003e-06
0.125 0.425 3.88147e-06
0.125 0.4375 3.86953e-06
0.125 0.45 3.84458e-06
0.125 0.4625 3.80703e-06
0.125 0.475 3.75737e-06
0.125 0.4875 3.69613e-06
0.125 0.5 3.62392e-06
0.125 0.5125 3.54138e-06
0.125 0.525 3.44921e-06
0.125 0.5375 3.34813e-06
0.125 0.55 3.23892e-06
0.125 0.5625 3.12236e-06
0.125 0.575 2.99928e-06
0.125 0.5875 2.87052e-06
0.125 0.6 2.73694e-06
0.125 0.6125 2.59941e-06
0.125 0.625 2.4588e-06
0.125 0.6375 2.31598e-06
0.125 0.65 2.17182e-06
0.125 0.6625 2.02718e-06
0.125 0.675 1.88291e-06
0.125 0.6875 1.73984e-06
0.125 0.7 1.59876e-06
0.125 0.7125 1.46046e-06
0.125 0.725 1.32567e-06
0.125 0.7375 1.19509e-06
0.125 0.75 1.06939e-06
0.125 0.7625 9.49172e-07
0.125 0.775 8.34996e-07
0.125 0.7875 7.27359e-07
0.125 0.8 6.26699e-07
0.125 0.8125 5.33381e-07
0.125 0.825 4.47702e-07
0.125 0.8375 3.69879e-07
0.125 0.85 3.00046e-07
0.125 0.8625 2.3825e-07
0.125 0.875 1.84445e-07
0.125 0.8875 1.38489e-07
0.125 0.9 1.00137e-07
0.125 0.9125 6.90351e-08
0.125 0.925 4.47206e-08
0.125 0.9375 2.66115e-08
0.125 0.95 1.40049e-08
0.125 0.9625 6.07076e-09
0.125 0.975 1.84752e-09
0.125 0.9875 2.3712e-10
0.125 1 0

0.1375 0 0
0.1375 0.0125 1.8501e-09
0.1375 0.025 1.38465e-08
0.1375 0.0375 4.36453e-08
0.1375 0.05 9.64582e-08
0.1375 0.0625 1.7535e-07
0.1375 0.075 2.81541e-07
0.1375 0.0875 4.14698e-07
0.1375 0.1 5.73244e-07
0.1375 0.1125 7.54648e-07
0.1375 0.125 9.55726e-07
0.1375 0.1375 1.17294e-06
0.1375 0.15 1.40271e-06
0.1375 0.1625 1.6416e-06
0.1375 0.175 1.88643e-06
0.1375 0.1875 2.13425e-06
0.1375 0.2 2.38234e-06
0.1375 0.2125 2.62818e-06
0.1375 0.225 2.86947e-06
0.1375 0.2375 3.10413e-06
0.1375 0.25 3.33027e-06
0.1375 0.2625 3.54619e-06
0.1375 0.275 3.75037e-06
0.1375 0.2875 3.9415e-06
0.1375 0.3 4.1184e-06
0.1375 0.3125 4.2801e-06
0.1375 0.325 4.42576e-06
0.1375 0.3375 4.55472e-06
0.1375 0.35 4.66644e-06
0.1375 0.3625 4.76056e-06
0.1375 0.375 4.83681e-06
0.1375 0.3875 4.8951e-06
0.1375 0.4 4.93541e-06
0.1375 0.4125 4.95789e-06
0.1375 0.425 4.96275e-06
0.1375 0.4375 4.95034e-06
0.1375 0.45 4.92108e-06
0.1375 0.4625 4.87552e-06
0.1375 0.475 4.81425e-06
0.1375 0.4875 4.73797e-06
0.1375 0.5 4.64743e-06
0.1375 0.5125 4.54346e-06
0.1375 0.525 4.42695e-06
0.1375 0.5375 4.29883e-06
0.1375 0.55 4.16009e-06
0.1375 0.5625 4.01176e-06
0.1375 0.575 3.85488e-06
0.1375 0.5875 3.69055e-06
0.1375 0.6 3.51986e-06
0.1375 0.6125 3.34395e-06
0.1375 0.625 3.16393e-06
0.1375 0.6375 2.98094e-06
0.1375 0.65 2.7961e-06
0.1375 0.6625 2.61052e-06
0.1375 0.675 2.42531e-06
0.1375 0.6875 2.24152e-06
0.1375 0.7 2.06022e-06
0.1375 0.7125 1.88239e-06
0.1375 0.725 1.709e-06
0.1375 0.7375 1.54097e-06
0.1375 0.75 1.37915e-06
0.1375 0.7625 1.22433e-06
0.1375 0.775 1.07725e-06
0.1375 0.7875 9.38545e-07
0.1375 0.8 8.08791e-07
0.1375 0.8125 6.8847e-07
0.1375 0.825 5.77969e-07
0.1375 0.8375 4.77574e-07
0.1375 0.85 3.87464e-07
0.1375 0.8625 3.07707e-07
0.1375 0.875 2.3825e-07
0.1375 0.8875 1.78912e-07
0.1375 0.9 1.29382e-07
0.1375 0.9125 8.92082e-08
0.1375 0.925 5.77957e-08
0.1375 0.9375 3.43962e-08
0.1375 0.95 1.81039e-08
0.1375 0.9625 7.84843e-09
0.1375 0.975 2.38879e-09
0.1375 0.9875 3.06621e-10
0.1375 1 0

0.15 0 0
0.15 0.0125 2.11558e-09
0.15 0.025 1.58971e-08
0.15 0.0375 5.03181e-08
0.15 0.05 1.11686e-07
0.15 0.0625 2.03936e-07
0.15 0.075 3.28934e-07
0.15 0.0875 4.86768e-07
0.15 0.1 6.76046e-07
0.15 0.1125 8.94198e-07
0.15 0.125 1.13777e-06
0.15 0.1375 1.40271e-06
0.15 0.15 1.68469e-06
0.15 0.1625 1.97937e-06
0.15 0.175 2.28266e-06
0.15 0.1875 2.59076e-06
0.15 0.2 2.90014e-06
0.15 0.2125 3.20757e-06
0.15 0.225 3.51008e-06
0.15 0.2375 3.80496e-06
0.15 0.25 4.08977e-06
0.15 0.2625 4.3623e-06
0.15 0.275 4.62059e-06
0.15 0.2875 4.8629e-06
0.15 0.3 5.08772e-06
0.15 0.3125 5.29376e-06
0.15 0.325 5.47993e-06
0.15 0.3375 5.64533e-06
0.15 0.35 5.78925e-06
0.15 0.3625 5.91119e-06
0.15 0.375 6.01078e-06
0.15 0.3875 6.08785e-06
0.15 0.4 6.14238e-06
0.15 0.4125 6.17448e-06
0.15 0.425 6.18443e-06
0.15 0.4375 6.17263e-06
0.15 0.45 6.13959e-06
0.15 0.4625 6.08596e-06
0.15 0.475 6.01248e-06
0.15 0.4875 5.92002e-06
0.15 0.5 5.80951e-06
0.15 0.5125 5.68197e-06
0.15 0.525 5.53852e-06
0.15 0.5375 5.38032e-06
0.15 0.55 5.2086e-06
0.15 0.5625 5.02465e-06
0.15 0.575 4.82979e-06
0.15 0.5875 4.62538e-06
0.15 0.6 4.41282e-06
0.15 0.6125 4.19352e-06
0.15 0.625 3.96889e-06
0.15 0.6375 3.74036e-06
0.15 0.65 3.50935e-06
0.15 0.6625 3.27726e-06
0.15 0.675 3.04548e-06
0.15 0.6875 2.81536e-06
0.15 0.7 2.58822e-06
0.15 0.7125 2.36533e-06
0.15 0.725 2.14791e-06
0.15 0.7375 1.93711e-06
0.15 0.75 1.73403e-06
0.15 0.7625 1.53967e-06
0.15 0.775 1.35494e-06
0.15 0.7875 1.18069e-06
0.15 0.8 1.01764e-06
0.15 0.8125 8.66389e-07
0.15 0.825 7.27448e-07
0.15 0.8375 6.01181e-07
0.15 0.85 4.87823e-07
0.15 0.8625 3.87464e-07
0.15 0.875 3.00046e-07
0.15 0.8875 2.25348e-07
0.15 0.9 1.62984e-07
0.15 0.9125 1.12392e-07
0.15 0.925 7.2825e-08
0.15 0.9375 4.3346e-08
0.15 0.95 2.28172e-08
0.15 0.9625 9.89291e-09
0.15 0.975 3.0114e-09
0.15 0.9875 3.86582e-10
0.15 1 0

0.1625 0 0
0.1625 0.0125 2.38271e-09
0.1625 0.025 1.79651e-08
0.1625 0.0375 5.70644e-08
0.1625 0.05 1.27121e-07
0.1625 0.0625 2.32994e-07
0.1625 0.075 3.77257e-07
0.1625 0.0875 5.60491e-07
0.1625 0.1 7.81581e-07
0.1625 0.1125 1.03801e-06
0.1625 0.125 1.32616e-06
0.1625 0.1375 1.6416e-06
0.1625 0.15 1.97937e-06
0.1625 0.1625 2.33431e-06
0.1625 0.175 2.70132e-06
0.1625 0.1875 3.0756e-06
0.1625 0.2 3.4527e-06
0.1625 0.2125 3.82854e-06
0.1625 0.225 4.19935e-06
0.1625 0.2375 4.56171e-06
0.1625 0.25 4.91251e-06
0.1625 0.2625 5.24895e-06
0.1625 0.275 5.56854e-06
0.1625 0.2875 5.86905e-06
0.1625 0.3 6.14855e-06
0.1625 0.3125 6.40538e-06
0.1625 0.325 6.63813e-06
0.1625 0.3375 6.84564e-06
0.1625 0.35 7.02699e-06
0.1625 0.3625 7.18147e-06
0.1625 0.375 7.30862e-06
0.1625 0.3875 7.40816e-06
0.1625 0.4 7.48003e-06
0.1625 0.4125 7.52433e-06
0.1625 0.425 7.54135e-06
0.1625 0.4375 7.53157e-06
0.1625 0.45 7.49558e-06
0.1625 0.4625 7.43417e-06
0.1625 0.475 7.34821e-06
0.1625 0.4875 7.23875e-06
0.1625 0.5 7.10692e-06
0.1625 0.5125 6.95397e-06
0.1625 0.525 6.78125e-06
0.1625 0.5375 6.59018e-06
0.1625 0.55 6.38228e-06
0.1625 0.5625 6.15912e-06
0.1625 0.575 5.92232e-06
0.1625 0.5875 5.67357e-06
0.1625 0.6 5.41457e-06
0.1625 0.6125 5.14705e-06
0.1625 0.625 4.87277e-06
0.1625 0.6375 4.59348e-06
0.1625 0.65 4.31094e-06
0.1625 0.6625 4.02689e-06
0.1625 0.675 3.74302e-06
0.1625 0.6875 3.46102e-06
0.1625 0.7 3.18253e-06
0.1625 0.7125 2.90911e-06
0.1625 0.725 2.64227e-06
0.1625 0.7375 2.38346e-06
0.1625 0.75 2.13401e-06
0.1625 0.7625 1.89518e-06
0.1625 0.775 1.66812e-06
0.1625 0.7875 1.45386e-06
0.1625 0.8 1.25329e-06
0.1625 0.8125 1.0672e-06
0.1625 0.825 8.96206e-07
0.1625 0.8375 7.40766e-07
0.1625 0.85 6.01181e-07
0.1625 0.8625 4.77574e-07
0.1625 0.875 3.69879e-07
0.1625 0.8875 2.77836e-07
0.1625 0.9 2.00974e-07
0.1625 0.9125 1.38608e-07
0.1625 0.925 8.98233e-08
0.1625 0.9375 5.34703e-08
0.1625 0.95 2.815e-08
0.1625 0.9625 1.22066e-08
0.1625 0.975 3.71611e-09
0.1625 0.9875 4.77101e-10
0.1625 1 0

0.175 0 0
0.175 0.0125 2.64889e-09
0.175 0.025 2.00301e-08
0.175 0.0375 6.38152e-08
0.175 0.05 1.42603e-07
0.175 0.0625 2.62211e-07
0.175 0.075 4.25972e-07
0.175 0.0875 6.35021e-07
0.175 0.1 8.88594e-07
0.175 0.1125 1.18432e-06
0.175 0.125 1.5185e-06
0.175 0.1375 1.88643e-06
0.175 0.15 2.28266e-06
0.175 0.1625 2.70132e-06
0.175 0.175 3.13637e-06
0.175 0.1875 3.58194e-06
0.175 0.2 4.03251e-06
0.175 0.2125 4.48301e-06
0.175 0.225 4.92875e-06
0.175 0.2375 5.36548e-06
0.175 0.25 5.78932e-06
0.175 0.2625 6.19678e-06
0.175 0.275 6.58473e-06
0.175 0.2875 6.9504e-06
0.175 0.3 7.29135e-06
0.175 0.3125 7.60548e-06
0.175 0.325 7.89101e-06
0.175 0.3375 8.14646e-06
0.175 0.35 8.37063e-06
0.175 0.3625 8.56263e-06
0.175 0.375 8.7218e-06
0.175 0.3875 8.84777e-06
0.175 0.4 8.9404e-06
0.175 0.4125 8.99977e-06
0.175 0.425 9.0262e-06
0.175 0.4375 9.02019e-06
0.175 0.45 8.98245e-06
0.175 0.4625 8.91387e-06
0.175 0.475 8.81551e-06
0.175 0.4875 8.68858e-06
0.175 0.5 8.53443e-06
0.175 0.5125 8.35457e-06
0.175 0.525 8.15059e-06
0.175 0.5375 7.92421e-06
0.175 0.55 7.67725e-06
0.175 0.5625 7.41159e-06
0.175 0.575 7.1292e-06
0.175 0.5875 6.8321e-06
0.175 0.6 6.52235e-06
0.175 0.6125 6.20205e-06
0.175 0.625 5.87333e-06
0.175 0.6375 5.5383e-06
0.175 0.65 5.19909e-06
0.175 0.6625 4.85781e-06
0.175 0.675 4.51654e-06
0.175 0.6875 4.1773e-06
0.175 0.7 3.84209e-06
0.175 0.7125 3.51281e-06
0.175 0.725 3.19131e-06
0.175 0.7375 2.87933e-06
0.175 0.75 2.57852e-06
0.175 0.7625 2.2904e-06
0.175 0.775 2.01638e-06
0.175 0.7875 1.75771e-06
0.175 0.8 1.51551e-06
0.175 0.8125 1.29071e-06
0.175 0.825 1.08409e-06
0.175 0.8375 8.96206e-07
0.175 0.85 7.27448e-07
0.175 0.8625 5.77969e-07
0.175 0.875 4.47702e-07
0.175 0.8875 3.36342e-07
0.175 0.9 2.43329e-07
0.175 0.9125 1.67842e-07
0.175 0.925 1.08783e-07
0.175 0.9375 6.47653e-08
0.175 0.95 3.41008e-08
0.175 0.9625 1.47888e-08
0.175 0.975 4.50278e-09
0.175 0.9875 5.78167e-10
0.175 1 0

0.1875 0 0
0.1875 0.0125 2.91173e-09
0.1875 0.025 2.20731e-08
0.1875 0.0375 7.05071e-08
0.1875 0.05 1.57981e-07
0.1875 0.0625 2.91297e-07
0.1875 0.075 4.74581e-07
0.1875 0.0875 7.09574e-07
0.1875 0.1 9.95924e-07
0.1875 0.1125 1.33147e-06
0.1875 0.125 1.71255e-06
0.1875 0.1375 2.13425e-06
0.1875 0.15 2.59076e-06
0.1875 0.1625 3.0756e-06
0.1875 0.175 3.58194e-06
0.1875 0.1875 4.1029e-06
0.1875 0.2 4.63181e-06
0.1875 0.2125 5.16246e-06
0.1875 0.225 5.68912e-06
0.1875 0.2375 6.20659e-06
0.1875 0.25 6.71009e-06
0.1875 0.2625 7.19533e-06
0.1875 0.275 7.65847e-06
0.1875 0.2875 8.09607e-06
0.1875 0.3 8.50513e-06
0.1875 0.3125 8.88304e-06
0.1875 0.325 9.22756e-06
0.1875 0.3375 9.53685e-06
0.1875 0.35 9.80939e-06
0.1875 0.3625 1.0044e-05
0.1875 0.375 1.02399e-05
0.1875 0.3875 1.03965e-05
0.1875 0.4 1.05136e-05
0.1875 0.4125 1.05912e-05
0.1875 0.425 1.06297e-05
0.1875 0.4375 1.06296e-05
0.1875 0.45 1.05916e-05
0.1875 0.4625 1.05169e-05
0.1875 0.475 1.04065e-05
0.1875 0.4875 1.02621e-05
0.1875 0.5 1.0085e-05
0.1875 0.5125 9.8771e-06
0.1875 0.525 9.64027e-06
0.1875 0.5375 9.37651e-06
0.1875 0.55 9.08798e-06
0.1875 0.5625 8.77691e-06
0.1875 0.575 8.44563e-06
0.1875 0.5875 8.09653e-06
0.1875 0.6 7.73208e-06
0.1875 0.6125 7.35477e-06
0.1875 0.625 6.96712e-06
0.1875 0.6375 6.57167e-06
0.1875 0.65 6.17094e-06
0.1875 0.6625 5.76746e-06
0.1875 0.675 5.3637e-06
0.1875 0.6875 4.96211e-06
0.1875 0.7 4.56504e-06
0.1875 0.7125 4.1748e-06
0.1875 0.725 3.79358e-06
0.1875 0.7375 3.42348e-06
0.1875 0.75 3.06647e-06
0.1875 0.7625 2.7244e-06
0.1875 0.775 2.39893e-06
0.1875 0.7875 2.09159e-06
0.1875 0.8 1.80372e-06
0.1875 0.8125 1.53645e-06
0.1875 0.825 1.29071e-06
0.1875 0.8375 1.0672e-06
0.1875 0.85 8.66389e-07
0.1875 0.8625 6.8847e-07
0.1875 0.875 5.33381e-07
0.1875 0.8875 4.0077e-07
0.1875 0.9 2.89983e-07
0.1875 0.9125 2.00051e-07
0.1875 0.925 1.29677e-07
0.1875 0.9375 7.72149e-08
0.1875 0.95 4.06612e-08
0.1875 0.9625 1.76361e-08
0.1875 0.975 5.37038e-09
0.1875 0.9875 6.89654e-10
0.1875 1 0

0.2 0 0
0.2 0.0125 3.16905e-09
0.2 0.025 2.40766e-08
0.2 0.0375 7.70818e-08
0.2 0.05 1.73119e-07
0.2 0.0625 3.19985e-07
0.2 0.075 5.22627e-07
0.2 0.0875 7.83429e-07
0.2 0.1 1.1025e-06
0.2 0.1125 1.47796e-06
0.2 0.125 1.90624e-06
0.2 0.1375 2.38234e-06
0.2 0.15 2.90014e-06
0.2 0.1625 3.4527e-06
0.2 0.175 4.03251e-06
0.2 0.1875 4.63181e-06
0.2 0.2 5.24285e-06
0.2 0.2125 5.8582e-06
0.2 0.225 6.47097e-06
0.2 0.2375 7.07482e-06
0.2 0.25 7.66401e-06
0.2 0.2625 8.23332e-06
0.2 0.275 8.77807e-06
0.2 0.2875 9.29409e-06
0.2 0.3 9.77771e-06
0.2 0.3125 1.02257e-05
0.2 0.325 1.06354e-05
0.2 0.3375 1.10044e-05
0.2 0.35 1.13309e-05
0.2 0.3625 1.16135e-05
0.2 0.375 1.18509e-05
0.2 0.3875 1.20425e-05
0.2 0.4 1.21881e-05
0.2 0.4125 1.22874e-05
0.2 0.425 1.23408e-05
0.2 0.4375 1.2349e-05
0.2 0.45 1.23127e-05
0.2 0.4625 1.22332e-05
0.2 0.475 1.21118e-05
0.2 0.4875 1.19501e-05
0.2 0.5 1.17499e-05
0.2 0.5125 1.15133e-05
0.2 0.525 1.12424e-05
0.2 0.5375 1.09396e-05
0.2 0.55 1.06074e-05
0.2 0.5625 1.02485e-05
0.2 0.575 9.86542e-06
0.2 0.5875 9.4611e-06
0.2 0.6 9.0384e-06
0.2 0.6125 8.60023e-06
0.2 0.625 8.14956e-06
0.2 0.6375 7.68936e-06
0.2 0.65 7.22263e-06
0.2 0.6625 6.75231e-06
0.2 0.675 6.28133e-06
0.2 0.6875 5.81257e-06
0.2 0.7 5.34881e-06
0.2 0.7125 4.89276e-06
0.2 0.725 4.44704e-06
0.2 0.7375 4.01411e-06
0.2 0.75 3.5963e-06
0.2 0.7625 3.1958e-06
0.2 0.775 2.8146e-06
0.2 0.7875 2.4545e-06
0.2 0.8 2.11709e-06
0.2 0.8125 1.80372e-06
0.2 0.825 1.51551e-06
0.2 0.8375 1.25329e-06
0.2 0.85 1.01764e-06
0.2 0.8625 8.08791e-07
0.2 0.875 6.26699e-07
0.2 0.8875 4.70959e-07
0.2 0.9 3.40821e-07
0.2 0.9125 2.35158e-07
0.2 0.925 1.52455e-07
0.2 0.9375 9.07907e-08
0.2 0.95 4.78167e-08
0.2 0.9625 2.07425e-08
0.2 0.975 6.3171e-09
0.2 0.9875 8.1133e-10
0.2 1 0

0.2125 0 0
0.2125 0.0125 3.41885e-09
0.2125 0.025 2.60248e-08
0.2125 0.0375 8.34861e-08
0.2125 0.05 1.87891e-07
0.2125 0.0625 3.48033e-07
0.2125 0.075 5.69692e-07
0.2125 0.0875 8.55925e-07
0.2125 0.1 1.20734e-06
0.2125 0.1125 1.6224e-06
0.2125 0.125 2.09768e-06
0.2125 0.1375 2.62818e-06
0.2125 0.15 3.20757e-06
0.2125 0.1625 3.82854e-06
0.2125 0.175 4.48301e-06
0.2125 0.1875 5.16246e-06
0.2125 0.2 5.8582e-06
0.2125 0.2125 6.56167e-06
0.2125 0.225 7.26471e-06
0.2125 0.2375 7.95974e-06
0.2125 0.25 8.63989e-06
0.2125 0.2625 9.29891e-06
0.2125 0.275 9.93118e-06
0.2125 0.2875 1.05317e-05
0.2125 0.3 1.1096e-05
0.2125 0.3125 1.16202e-05
0.2125 0.325 1.2101e-05
0.2125 0.3375 1.25356e-05
0.2125 0.35 1.29216e-05
0.2125 0.3625 1.32573e-05
0.2125 0.375 1.35412e-05
0.2125 0.3875 1.37725e-05
0.2125 0.4 1.39506e-05
0.2125 0.4125 1.40753e-05
0.2125 0.425 1.4147e-05
0.2125 0.4375 1.41662e-05
0.2125 0.45 1.41339e-05
0.2125 0.4625 1.40513e-05
0.2125 0.475 1.39201e-05
0.2125 0.4875 1.37418e-05
0.2125 0.5 1.35188e-05
0.2125 0.5125 1.32532e-05
0.2125 0.525 1.29476e-05
0.2125 0.5375 1.26046e-05
0.2125 0.55 1.22272e-05
0.2125 0.5625 1.18183e-05
0.2125 0.575 1.13811e-05
0.2125 0.5875 1.09188e-05
0.2125 0.6 1.04348e-05
0.2125 0.6125 9.93234e-06
0.2125 0.625 9.415e-06
0.2125 0.6375 8.88618e-06
0.2125 0.65 8.34937e-06
0.2125 0.6625 7.80798e-06
0.2125 0.675 7.26543e-06
0.2125 0.6875 6.72506e-06
0.2125 0.7 6.19012e-06
0.2125 0.7125 5.66378e-06
0.2125 0.725 5.14908e-06
0.2125 0.7375 4.6489e-06
0.2125 0.75 4.16597e-06
0.2125 0.7625 3.70284e-06
0.2125 0.775 3.26186e-06
0.2125 0.7875 2.84512e-06
0.2125 0.8 2.4545e-06
0.2125 0.8125 2.09159e-06
0.2125 0.825 1.75771e-06
0.2125 0.8375 1.45386e-06
0.2125 0.85 1.18069e-06
0.2125 0.8625 9.38545e-07
0.2125 0.875 7.27359e-07
0.2125 0.8875 5.46693e-07
0.2125 0.9 3.95689e-07
0.2125 0.9125 2.73057e-07
0.2125 0.925 1.77052e-07
0.2125 0.9375 1.05454e-07
0.2125 0.95 5.55469e-08
0.2125 0.9625 2.40991e-08
0.2125 0.975 7.34032e-09
0.2125 0.9875 9.42868e-10
0.2125 1 0

0.225 0 0
0.225 0.0125 3.65934e-09
0.225 0.025 2.79033e-08
0.225 0.0375 8.96716e-08
0.225 0.05 2.02183e-07
0.225 0.0625 3.75217e-07
0.225 0.075 6.15394e-07
0.225 0.0875 9.26458e-07
0.225 0.1 1.30956e-06
0.225 0.1125 1.76352e-06
0.225 0.125 2.28514e-06
0.225 0.1375 2.86947e-06
0.225 0.15 3.51008e-06
0.225 0.1625 4.19935e-06
0.225 0.175 4.92875e-06
0.225 0.1875 5.68912e-06
0.225 0.2 6.47097e-06
0.225 0.2125 7.26471e-06
0.225 0.225 8.06099e-06
0.225 0.2375 8.85094e-06
0.225 0.25 9.62642e-06
0.225 0.2625 1.038e-05
0.225 0.275 1.1105e-05
0.225 0.2875 1.17955e-05
0.225 0.3 1.24461e-05
0.225 0.3125 1.30522e-05
0.225 0.325 1.36099e-05
0.225 0.3375 1.41157e-05
0.225 0.35 1.45667e-05
0.225 0.3625 1.49608e-05
0.225 0.375 1.52963e-05
0.225 0.3875 1.55718e-05
0.225 0.4 1.57868e-05
0.225 0.4125 1.59408e-05
0.225 0.425 1.60343e-05
0.225 0.4375 1.60676e-05
0.225 0.45 1.60418e-05
0.225 0.4625 1.59584e-05
0.225 0.475 1.58189e-05
0.225 0.4875 1.56254e-05
0.225 0.5 1.53802e-05
0.225 0.5125 1.50858e-05
0.225 0.525 1.47452e-05
0.225 0.5375 1.43614e-05
0.225 0.55 1.39377e-05
0.225 0.5625 1.34773e-05
0.225 0.575 1.29841e-05
0.225 0.5875 1.24615e-05
0.225 0.6 1.19135e-05
0.225 0.6125 1.1344e-05
0.225 0.625 1.07568e-05
0.225 0.6375 1.0156e-05
0.225 0.65 9.5455e-06
0.225 0.6625 8.92928e-06
0.225 0.675 8.31125e-06
0.225 0.6875 7.69526e-06
0.225 0.7 7.08508e-06
0.225 0.7125 6.48434e-06
0.225 0.725 5.89656e-06
0.225 0.7375 5.32507e-06
0.225 0.75 4.77302e-06
0.225 0.7625 4.24338e-06
0.225 0.775 3.73884e-06
0.225 0.7875 3.26186e-06
0.225 0.8 2.8146e-06
0.225 0.8125 2.39893e-06
0.225 0.825 2.01638e-06
0.225 0.8375 1.66812e-06
0.225 0.85 1.35494e-06
0.225 0.8625 1.07725e-06
0.225 0.875 8.34996e-07
0.225 0.8875 6.27699e-07
0.225 0.9 4.54393e-07
0.225 0.9125 3.13616e-07
0.225 0.925 2.03382e-07
0.225 0.9375 1.21154e-07
0.225 0.95 6.38262e-08
0.225 0.9625 2.76949e-08
0.225 0.975 8.43673e-09
0.225 0.9875 1.08385e-09
0.225 1 0

0.2375 0 0
0.2375 0.0125 3.88888e-09
0.2375 0.025 2.96992e-08
0.2375 0.0375 9.55948e-08
0.2375 0.05 2.15892e-07
0.2375 0.0625 4.01339e-07
0.2375 0.075 6.59389e-07
0.2375 0.0875 9.94483e-07
0.2375 0.1 1.40832e-06
0.2375 0.1125 1.90016e-06
0.2375 0.125 2.46704e-06
0.2375 0.1375 3.10413e-06
0.2375 0.15 3.80496e-06
0.2375 0.1625 4.56171e-06
0.2375 0.175 5.36548e-06
0.2375 0.1875 6.20659e-06
0.2375 0.2 7.07482e-06
0.2375 0.2125 7.95974e-06
0.2375 0.225 8.85094e-06
0.2375 0.2375 9.73833e-06
0.2375 0.25 1.06124e-05
0.2375 0.2625 1.14644e-05
0.2375 0.275 1.22866e-05
0.2375 0.2875 1.30718e-05
0.2375 0.3 1.38138e-05
0.2375 0.3125 1.45072e-05
0.2375 0.325 1.5147e-05
0.2375 0.3375 1.57293e-05
0.2375 0.35 1.62507e-05
0.2375 0.3625 1.67084e-05
0.2375 0.375 1.71002e-05
0.2375 0.3875 1.74248e-05
0.2375 0.4 1.7681e-05
0.2375 0.4125 1.78686e-05
0.2375 0.425 1.79874e-05
0.2375 0.4375 1.80382e-05
0.2375 0.45 1.8022e-05
0.2375 0.4625 1.79401e-05
0.2375 0.475 1.77945e-05
0.2375 0.4875 1.75873e-05
0.2375 0.5 1.73211e-05
0.2375 0.5125 1.69987e-05
0.2375 0.525 1.66235e-05
0.2375 0.5375 1.61986e-05
0.2375 0.55 1.5728e-05
0.2375 0.5625 1.52153e-05
0.2375 0.575 1.46646e-05
0.2375 0.5875 1.40801e-05
0.2375 0.6 1.34662e-05
0.2375 0.6125 1.28272e-05
0.2375 0.625 1.21675e-05
0.2375 0.6375 1.14919e-05
0.2375 0.65 1.08046e-05
0.2375 0.6625 1.01103e-05
0.2375 0.675 9.41336e-06
0.2375 0.6875 8.71824e-06
0.2375 0.7 8.0292e-06
0.2375 0.7125 7.3504e-06
0.2375 0.725 6.68586e-06
0.2375 0.7375 6.03939e-06
0.2375 0.75 5.41462e-06
0.2375 0.7625 4.81491e-06
0.2375 0.775 4.24338e-06
0.2375 0.7875 3.70284e-06
0.2375 0.8 3.1958e-06
0.2375 0.8125 2.7244e-06
0.2375 0.825 2.2904e-06
0.2375 0.8375 1.89518e-06
0.2375 0.85 1.53967e-06
0.2375 0.8625 1.22433e-06
0.2375 0.875 9.49172e-07
0.2375 0.8875 7.13652e-07
0.2375 0.9 5.16701e-07
0.2375 0.9125 3.56678e-07
0.2375 0.925 2.31344e-07
0.2375 0.9375 1.37832e-07
0.2375 0.95 7.26234e-08
0.2375 0.9625 3.15167e-08
0.2375 0.975 9.60232e-09
0.2375 0.9875 1.23376e-09
0.2375 1 0

0.25 0 1.11022e-16
0.25 0.0125 4.10604e-09
0.25 0.025 3.1401e-08
0.25 0.0375 1.01217e-07
0.25 0.05 2.28926e-07
0.25 0.0625 4.26217e-07
0.25 0.075 7.01366e-07
0.25 0.0875 1.05951e-06
0.25 0.1 1.50292e-06
0.25 0.1125 2.03128e-06
0.25 0.125 2.64196e-06
0.25 0.1375 3.33027e-06
0.25 0.15 4.08977e-06
0.25 0.1625 4.91251e-06
0.25 0.175 5.78932e-06
0.25 0.1875 6.71009e-06
0.25 0.2 7.66401e-06
0.25 0.2125 8.63989e-06
0.25 0.225 9.62642e-06
0.25 0.2375 1.06124e-05
0.25 0.25 1.15871e-05
0.25 0.2625 1.25403e-05
0.25 0.275 1.34631e-05
0.25 0.2875 1.4347e-05
0.25 0.3 1.51848e-05
0.25 0.3125 1.59699e-05
0.25 0.325 1.66968e-05
0.25 0.3375 1.73606e-05
0.25 0.35 1.79573e-05
0.25 0.3625 1.84835e-05
0.25 0.375 1.89367e-05
0.25 0.3875 1.9315e-05
0.25 0.4 1.9617e-05
0.25 0.4125 1.98422e-05
0.25 0.425 1.99905e-05
0.25 0.4375 2.00623e-05
0.25 0.45 2.00588e-05
0.25 0.4625 1.99813e-05
0.25 0.475 1.9832e-05
0.25 0.4875 1.96132e-05
0.25 0.5 1.93276e-05
0.25 0.5125 1.89785e-05
0.25 0.525 1.85693e-05
0.25 0.5375 1.81039e-05
0.25 0.55 1.75863e-05
0.25 0.5625 1.70208e-05
0.25 0.575 1.6412e-05
0.25 0.5875 1.57645e-05
0.25 0.6 1.50832e-05
0.25 0.6125 1.43729e-05
0.25 0.625 1.36389e-05
0.25 0.6375 1.2886e-05
0.25 0.65 1.21195e-05
0.25 0.6625 1.13444e-05
0.25 0.675 1.05657e-05
0.25 0.6875 9.78846e-06
0.25 0.7 9.01746e-06
0.25 0.7125 8.25743e-06
0.25 0.725 7.51291e-06
0.25 0.7375 6.78825e-06
0.25 0.75 6.08754e-06
0.25 0.7625 5.41462e-06
0.25 0.775 4.77302e-06
0.25 0.7875 4.16597e-06
0.25 0.8 3.5963e-06
0.25 0.8125 3.06647e-06
0.25 0.825 2.57852e-06
0.25 0.8375 2.13401e-06
0.25 0.85 1.73403e-06
0.25 0.8625 1.37915e-06
0.25 0.875 1.06939e-06
0.25 0.8875 8.04182e-07
0.25 0.9 5.82348e-07
0.25 0.9125 4.02061e-07
0.25 0.925 2.60822e-07
0.25 0.9375 1.5542e-07
0.25 0.95 8.19027e-08
0.25 0.9625 3.5549e-08
0.25 0.975 1.08324e-08
0.25 0.9875 1.39201e-09
0.25 1 1.11022e-16

0.2625 0 0
0.2625 0.0125 4.30952e-09
0.2625 0.025 3.29983e-08
0.2625 0.0375 1.06503e-07
0.2625 0.05 2.41204e-07
0.2625 0.0625 4.49694e-07
0.2625 0.075 7.41049e-07
0.2625 0.0875 1.1211e-06
0.2625 0.1 1.59269e-06
0.2625 0.1125 2.15596e-06
0.2625 0.125 2.80862e-06
0.2625 0.1375 3.54619e-06
0.2625 0.15 4.3623e-06
0.2625 0.1625 5.24895e-06
0.2625 0.175 6.19678e-06
0.2625 0.1875 7.19533e-06
0.2625 0.2 8.23332e-06
0.2625 0.2125 9.29891e-06
0.2625 0.225 1.038e-05
0.2625 0.2375 1.14644e-05
0.2625 0.25 1.25403e-05
0.2625 0.2625 1.35964e-05
0.2625 0.275 1.4622e-05
0.2625 0.2875 1.56076e-05
0.2625 0.3 1.65446e-05
0.2625 0.3125 1.74255e-05
0.2625 0.325 1.82437e-05
0.2625 0.3375 1.89935e-05
0.2625 0.35 1.96701e-05
0.2625 0.3625 2.02695e-05
0.2625 0.375 2.07887e-05
0.2625 0.3875 2.12253e-05
0.2625 0.4 2.15776e-05
0.2625 0.4125 2.18447e-05
0.2625 0.425 2.20264e-05
0.2625 0.4375 2.21231e-05
0.2625 0.45 2.21358e-05
0.2625 0.4625 2.2066e-05
0.2625 0.475 2.19158e-05
0.2625 0.4875 2.16878e-05
0.2625 0.5 2.13849e-05
0.2625 0.5125 2.10108e-05
0.2625 0.525 2.0569e-05
0.2625 0.5375 2.0064e-05
0.2625 0.55 1.95e-05
0.2625 0.5625 1.8882e-05
0.2625 0.575 1.82148e-05
0.2625 0.5875 1.75038e-05
0.2625 0.6 1.67543e-05
0.2625 0.6125 1.59717e-05
0.2625 0.625 1.51618e-05
0.2625 0.6375 1.43301e-05
0.2625 0.65 1.34824e-05
0.2625 0.6625 1.26244e-05
0.2625 0.675 1.17617e-05
0.2625 0.6875 1.08999e-05
0.2625 0.7 1.00444e-05
0.2625 0.7125 9.20045e-06
0.2625 0.725 8.37325e-06
0.2625 0.7375 7.56764e-06
0.2625 0.75 6.78825e-06
0.2625 0.7625 6.03939e-06
0.2625 0.775 5.32507e-06
0.2625 0.7875 4.6489e-06
0.2625 0.8 4.01411e-06
0.2625 0.8125 3.42348e-06
0.2625 0.825 2.87933e-06
0.2625 0.8375 2.38346e-06
0.2625 0.85 1.93711e-06
0.2625 0.8625 1.54097e-06
0.2625 0.875 1.19509e-06
0.2625 0.8875 8.98875e-07
0.2625 0.9 6.51035e-07
0.2625 0.9125 4.49562e-07
0.2625 0.925 2.91686e-07
0.2625 0.9375 1.73839e-07
0.2625 0.95 9.1624e-08
0.2625 0.9625 3.97746e-08
0.2625 0.975 1.21219e-08
0.2625 0.9875 1.55793e-09
0.2625 1 0

0.275 0 1.11022e-16
0.275 0.0125 4.49822e-09
0.275 0.025 3.44824e-08
0.275 0.0375 1.11423e-07
0.275 0.05 2.52652e-07
0.275 0.0625 4.71627e-07
0.275 0.075 7.78196e-07
0.275 0.0875 1.17886e-06
0.275 0.1 1.67705e-06
0.275 0.1125 2.27337e-06
0.275 0.125 2.96589e-06
0.275 0.1375 3.75037e-06
0.275 0.15 4.62059e-06
0.275 0.1625 5.56854e-06
0.275 0.175 6.58473e-06
0.275 0.1875 7.65847e-06
0.275 0.2 8.77807e-06
0.275 0.2125 9.93118e-06
0.275 0.225 1.1105e-05
0.275 0.2375 1.22866e-05
0.275 0.25 1.34631e-05
0.275 0.2625 1.4622e-05
0.275 0.275 1.57514e-05
0.275 0.2875 1.68405e-05
0.275 0.3 1.78792e-05
0.275 0.3125 1.8859e-05
0.275 0.325 1.9772e-05
0.275 0.3375 2.06116e-05
0.275 0.35 2.13723e-05
0.275 0.3625 2.20493e-05
0.275 0.375 2.26389e-05
0.275 0.3875 2.31381e-05
0.275 0.4 2.35451e-05
0.275 0.4125 2.38584e-05
0.275 0.425 2.40778e-05
0.275 0.4375 2.42033e-05
0.275 0.45 2.42359e-05
0.275 0.4625 2.41772e-05
0.275 0.475 2.40294e-05
0.275 0.4875 2.3795e-05
0.275 0.5 2.34775e-05
0.275 0.5125 2.30804e-05
0.275 0.525 2.2608e-05
0.275 0.5375 2.20648e-05
0.275 0.55 2.14557e-05
0.275 0.5625 2.07859e-05
0.275 0.575 2.00609e-05
0.275 0.5875 1.92865e-05
0.275 0.6 1.84685e-05
0.275 0.6125 1.76132e-05
0.275 0.625 1.67266e-05
0.275 0.6375 1.58151e-05
0.275 0.65 1.4885e-05
0.275 0.6625 1.39426e-05
0.275 0.675 1.29942e-05
0.275 0.6875 1.2046e-05
0.275 0.7 1.11039e-05
0.275 0.7125 1.01741e-05
0.275 0.725 9.26202e-06
0.275 0.7375 8.37325e-06
0.275 0.75 7.51291e-06
0.275 0.7625 6.68586e-06
0.275 0.775 5.89656e-06
0.275 0.7875 5.14908e-06
0.275 0.8 4.44704e-06
0.275 0.8125 3.79358e-06
0.275 0.825 3.19131e-06
0.275 0.8375 2.64227e-06
0.275 0.85 2.14791e-06
0.275 0.8625 1.709e-06
0.275 0.875 1.32567e-06
0.275 0.8875 9.97275e-07
0.275 0.9 7.22438e-07
0.275 0.9125 4.98958e-07
0.275 0.925 3.23791e-07
0.275 0.9375 1.93006e-07
0.275 0.95 1.01743e-07
0.275 0.9625 4.41743e-08
0.275 0.975 1.34649e-08
0.275 0.9875 1.7308e-09
0.275 1 1.11022e-16

0.2875 0 1.11022e-16
0.2875 0.0125 4.67119e-09
0.2875 0.025 3.58454e-08
0.2875 0.0375 1.15952e-07
0.2875 0.05 2.63211e-07
0.2875 0.0625 4.91896e-07
0.2875 0.075 8.12595e-07
0.2875 0.0875 1.23247e-06
0.2875 0.1 1.7555e-06
0.2875 0.1125 2.38279e-06
0.2875 0.125 3.11277e-06
0.2875 0.1375 3.9415e-06
0.2875 0.15 4.8629e-06
0.2875 0.1625 5.86905e-06
0.2875 0.175 6.9504e-06
0.2875 0.1875 8.09607e-06
0.2875 0.2 9.29409e-06
0.2875 0.2125 1.05317e-05
0.2875 0.225 1.17955e-05
0.2875 0.2375 1.30718e-05
0.2875 0.25 1.4347e-05
0.2875 0.2625 1.56076e-05
0.2875 0.275 1.68405e-05
0.2875 0.2875 1.80335e-05
0.2875 0.3 1.91754e-05
0.2875 0.3125 2.0256e-05
0.2875 0.325 2.12664e-05
0.2875 0.3375 2.21991e-05
0.2875 0.35 2.30473e-05
0.2875 0.3625 2.38057e-05
0.2875 0.375 2.44697e-05
0.2875 0.3875 2.50359e-05
0.2875 0.4 2.55017e-05
0.2875 0.4125 2.58656e-05
0.2875 0.425 2.61267e-05
0.2875 0.4375 2.62851e-05
0.2875 0.45 2.63416e-05
0.2875 0.4625 2.62977e-05
0.2875 0.475 2.61557e-05
0.2875 0.4875 2.59183e-05
0.2875 0.5 2.5589e-05
0.2875 0.5125 2.51718e-05
0.2875 0.525 2.4671e-05
0.2875 0.5375 2.40917e-05
0.2875 0.55 2.34392e-05
0.2875 0.5625 2.2719e-05
0.2875 0.575 2.19373e-05
0.2875 0.5875 2.11003e-05
0.2875 0.6 2.02144e-05
0.2875 0.6125 1.92864e-05
0.2875 0.625 1.83232e-05
0.2875 0.6375 1.73315e-05
0.2875 0.65 1.63184e-05
0.2875 0.6625 1.52908e-05
0.2875 0.675 1.42556e-05
0.2875 0.6875 1.32198e-05
0.2875 0.7 1.21899e-05
0.2875 0.7125 1.11726e-05
0.2875 0.725 1.01741e-05
0.2875 0.7375 9.20045e-06
0.2875 0.75 8.25743e-06
0.2875 0.7625 7.3504e-06
0.2875 0.775 6.48434e-06
0.2875 0.7875 5.66378e-06
0.2875 0.8 4.89276e-06
0.2875 0.8125 4.1748e-06
0.2875 0.825 3.51281e-06
0.2875 0.8375 2.90911e-06
0.2875 0.85 2.36533e-06
0.2875 0.8625 1.88239e-06
0.2875 0.875 1.46046e-06
0.2875 0.8875 1.09889e-06
0.2875 0.9 7.96202e-07
0.2875 0.9125 5.50006e-07
0.2875 0.925 3.56982e-07
0.2875 0.9375 2.12828e-07
0.2875 0.95 1.12211e-07
0.2875 0.9625 4.87275e-08
0.2875 0.975 1.48551e-08
0.2875 0.9875 1.90981e-09
0.2875 1 1.11022e-16

0.3 0 0
0.3 0.0125 4.82763e-09
0.3 0.025 3.7081e-08
0.3 0.0375 1.20066e-07
0.3 0.05 2.72826e-07
0.3 0.0625 5.10397e-07
0.3 0.075 8.44065e-07
0.3 0.0875 1.28162e-06
0.3 0.1 1.82761e-06
0.3 0.1125 2.48359e-06
0.3 0.125 3.2484e-06
0.3 0.1375 4.1184e-06
0.3 0.15 5.08772e-06
0.3 0.1625 6.14855e-06
0.3 0.175 7.29135e-06
0.3 0.1875 8.50513e-06
0.3 0.2 9.77771e-06
0.3 0.2125 1.1096e-05
0.3 0.225 1.24461e-05
0.3 0.2375 1.38138e-05
0.3 0.25 1.51848e-05
0.3 0.2625 1.65446e-05
0.3 0.275 1.78792e-05
0.3 0.2875 1.91754e-05
0.3 0.3 2.04203e-05
0.3 0.3125 2.16027e-05
0.3 0.325 2.27123e-05
0.3 0.3375 2.37403e-05
0.3 0.35 2.4679e-05
0.3 0.3625 2.55219e-05
0.3 0.375 2.6264e-05
0.3 0.3875 2.69009e-05
0.3 0.4 2.74296e-05
0.3 0.4125 2.7848e-05
0.3 0.425 2.81551e-05
0.3 0.4375 2.83505e-05
0.3 0.45 2.84349e-05
0.3 0.4625 2.84098e-05
0.3 0.475 2.82773e-05
0.3 0.4875 2.80405e-05
0.3 0.5 2.77028e-05
0.3 0.5125 2.72686e-05
0.3 0.525 2.67424e-05
0.3 0.5375 2.61296e-05
0.3 0.55 2.54359e-05
0.3 0.5625 2.46674e-05
0.3 0.575 2.38307e-05
0.3 0.5875 2.29325e-05
0.3 0.6 2.19799e-05
0.3 0.6125 2.09802e-05
0.3 0.625 1.99408e-05
0.3 0.6375 1.88692e-05
0.3 0.65 1.77732e-05
0.3 0.6625 1.66603e-05
0.3 0.675 1.5538e-05
0.3 0.6875 1.4414e-05
0.3 0.7 1.32956e-05
0.3 0.7125 1.21899e-05
0.3 0.725 1.11039e-05
0.3 0.7375 1.00444e-05
0.3 0.75 9.01746e-06
0.3 0.7625 8.0292e-06
0.3 0.775 7.08508e-06
0.3 0.7875 6.19012e-06
0.3 0.8 5.34881e-06
0.3 0.8125 4.56504e-06
0.3 0.825 3.84209e-06
0.3 0.8375 3.18253e-06
0.3 0.85 2.58822e-06
0.3 0.8625 2.06022e-06
0.3 0.875 1.59876e-06
0.3 0.8875 1.2032e-06
0.3 0.9 8.71952e-07
0.3 0.9125 6.02449e-07
0.3 0.925 3.91094e-07
0.3 0.9375 2.33207e-07
0.3 0.95 1.22977e-07
0.3 0.9625 5.34119e-08
0.3 0.975 1.6286e-08
0.3 0.9875 2.0941e-09
0.3 1 0

0.3125 0 0
0.3125 0.0125 4.96687e-09
0.3125 0.025 3.81839e-08
0.3125 0.0375 1.23748e-07
0.3125 0.05 2.81454e-07
0.3125 0.0625 5.27044e-07
0.3125 0.075 8.72456e-07
0.3125 0.0875 1.32608e-06
0.3125 0.1 1.893e-06
0.3125 0.1125 2.57524e-06
0.3125 0.125 3.37205e-06
0.3125 0.1375 4.2801e-06
0.3125 0.15 5.29376e-06
0.3125 0.1625 6.40538e-06
0.3125 0.175 7.60548e-06
0.3125 0.1875 8.88304e-06
0.3125 0.2 1.02257e-05
0.3125 0.2125 1.16202e-05
0.3125 0.225 1.30522e-05
0.3125 0.2375 1.45072e-05
0.3125 0.25 1.59699e-05
0.3125 0.2625 1.74255e-05
0.3125 0.275 1.8859e-05
0.3125 0.2875 2.0256e-05
0.3125 0.3 2.16027e-05
0.3125 0.3125 2.28865e-05
0.3125 0.325 2.40958e-05
0.3125 0.3375 2.52204e-05
0.3125 0.35 2.62514e-05
0.3125 0.3625 2.71816e-05
0.3125 0.375 2.80046e-05
0.3125 0.3875 2.87156e-05
0.3125 0.4 2.93109e-05
0.3125 0.4125 2.97878e-05
0.3125 0.425 3.01448e-05
0.3125 0.4375 3.03813e-05
0.3125 0.45 3.04978e-05
0.3125 0.4625 3.04955e-05
0.3125 0.475 3.03767e-05
0.3125 0.4875 3.01443e-05
0.3125 0.5 2.9802e-05
0.3125 0.5125 2.93542e-05
0.3125 0.525 2.8806e-05
0.3125 0.5375 2.81628e-05
0.3125 0.55 2.74309e-05
0.3125 0.5625 2.66168e-05
0.3125 0.575 2.57274e-05
0.3125 0.5875 2.47701e-05
0.3125 0.6 2.37526e-05
0.3125 0.6125 2.26827e-05
0.3125 0.625 2.15684e-05
0.3125 0.6375 2.04181e-05
0.3125 0.65 1.92399e-05
0.3125 0.6625 1.80421e-05
0.3125 0.675 1.68331e-05
0.3125 0.6875 1.56211e-05
0.3125 0.7 1.4414e-05
0.3125 0.7125 1.32198e-05
0.3125 0.725 1.2046e-05
0.3125 0.7375 1.08999e-05
0.3125 0.75 9.78846e-06
0.3125 0.7625 8.71824e-06
0.3125 0.775 7.69526e-06
0.3125 0.7875 6.72506e-06
0.3125 0.8 5.81257e-06
0.3125 0.8125 4.96211e-06
0.3125 0.825 4.1773e-06
0.3125 0.8375 3.46102e-06
0.3125 0.85 2.81536e-06
0.3125 0.8625 2.24152e-06
0.3125 0.875 1.73984e-06
0.3125 0.8875 1.30965e-06
0.3125 0.9 9.49289e-07
0.3125 0.9125 6.56013e-07
0.3125 0.925 4.25949e-07
0.3125 0.9375 2.54039e-07
0.3125 0.95 1.33987e-07
0.3125 0.9625 5.82041e-08
0.3125 0.975 1.77502e-08
0.3125 0.9875 2.28277e-09
0.3125 1 0

0.325 0 0
0.325 0.0125 5.0884e-09
0.325 0.025 3.91497e-08
0.325 0.0375 1.26984e-07
0.325 0.05 2.89061e-07
0.325 0.0625 5.41766e-07
0.325 0.075 8.97644e-07
0.325 0.0875 1.36565e-06
0.325 0.1 1.95137e-06
0.325 0.1125 2.65731e-06
0.325 0.125 3.4831e-06
0.325 0.1375 4.42576e-06
0.325 0.15 5.47993e-06
0.325 0.1625 6.63813e-06
0.325 0.175 7.89101e-06
0.325 0.1875 9.22756e-06
0.325 0.2 1.06354e-05
0.325 0.2125 1.2101e-05
0.325 0.225 1.36099e-05
0.325 0.2375 1.5147e-05
0.325 0.25 1.66968e-05
0.325 0.2625 1.82437e-05
0.325 0.275 1.9772e-05
0.325 0.2875 2.12664e-05
0.325 0.3 2.27123e-05
0.325 0.3125 2.40958e-05
0.325 0.325 2.5404e-05
0.325 0.3375 2.66254e-05
0.325 0.35 2.77498e-05
0.325 0.3625 2.87688e-05
0.325 0.375 2.96752e-05
0.325 0.3875 3.04632e-05
0.325 0.4 3.11283e-05
0.325 0.4125 3.16672e-05
0.325 0.425 3.2078e-05
0.325 0.4375 3.23596e-05
0.325 0.45 3.25122e-05
0.325 0.4625 3.2537e-05
0.325 0.475 3.2436e-05
0.325 0.4875 3.22122e-05
0.325 0.5 3.18694e-05
0.325 0.5125 3.14121e-05
0.325 0.525 3.08456e-05
0.325 0.5375 3.01757e-05
0.325 0.55 2.94089e-05
0.325 0.5625 2.85523e-05
0.325 0.575 2.76133e-05
0.325 0.5875 2.65997e-05
0.325 0.6 2.55197e-05
0.325 0.6125 2.43818e-05
0.325 0.625 2.31947e-05
0.325 0.6375 2.19673e-05
0.325 0.65 2.07084e-05
0.325 0.6625 1.94272e-05
0.325 0.675 1.81324e-05
0.325 0.6875 1.68331e-05
0.325 0.7 1.5538e-05
0.325 0.7125 1.42556e-05
0.325 0.725 1.29942e-05
0.325 0.7375 1.17617e-05
0.325 0.75 1.05657e-05
0.325 0.7625 9.41336e-06
0.325 0.775 8.31125e-06
0.325 0.7875 7.26543e-06
0.325 0.8 6.28133e-06
0.325 0.8125 5.3637e-06
0.325 0.825 4.51654e-06
0.325 0.8375 3.74302e-06
0.325 0.85 3.04548e-06
0.325 0.8625 2.42531e-06
0.325 0.875 1.88291e-06
0.325 0.8875 1.41766e-06
0.325 0.9 1.0278e-06
0.325 0.9125 7.10414e-07
0.325 0.925 4.61364e-07
0.325 0.9375 2.75214e-07
0.325 0.95 1.45184e-07
0.325 0.9625 6.30794e-08
0.325 0.975 1.92405e-08
0.325 0.9875 2.47486e-09
0.325 1 0

0.3375 0 1.11022e-16
0.3375 0.0125 5.19186e-09
0.3375 0.025 3.99754e-08
0.3375 0.0375 1.29762e-07
0.3375 0.05 2.95619e-07
0.3375 0.0625 5.5451e-07
0.3375 0.075 9.19534e-07
0.3375 0.0875 1.40016e-06
0.3375 0.1 2.00249e-06
0.3375 0.1125 2.72944e-06
0.3375 0.125 3.58107e-06
0.3375 0.1375 4.55472e-06
0.3375 0.15 5.64533e-06
0.3375 0.1625 6.84564e-06
0.3375 0.175 8.14646e-06
0.3375 0.1875 9.53685e-06
0.3375 0.2 1.10044e-05
0.3375 0.2125 1.25356e-05
0.3375 0.225 1.41157e-05
0.3375 0.2375 1.57293e-05
0.3375 0.25 1.73606e-05
0.3375 0.2625 1.89935e-05
0.3375 0.275 2.06116e-05
0.3375 0.2875 2.21991e-05
0.3375 0.3 2.37403e-05
0.3375 0.3125 2.52204e-05
0.3375 0.325 2.66254e-05
0.3375 0.3375 2.79425e-05
0.3375 0.35 2.91603e-05
0.3375 0.3625 3.02689e-05
0.3375 0.375 3.12602e-05
0.3375 0.3875 3.21273e-05
0.3375 0.4 3.28649e-05
0.3375 0.4125 3.3469e-05
0.3375 0.425 3.39371e-05
0.3375 0.4375 3.42677e-05
0.3375 0.45 3.44606e-05
0.3375 0.4625 3.45166e-05
0.3375 0.475 3.44378e-05
0.3375 0.4875 3.42269e-05
0.3375 0.5 3.38879e-05
0.3375 0.5125 3.34253e-05
0.3375 0.525 3.28447e-05
0.3375 0.5375 3.21522e-05
0.3375 0.55 3.13546e-05
0.3375 0.5625 3.04593e-05
0.3375 0.575 2.94742e-05
0.3375 0.5875 2.84076e-05
0.3375 0.6 2.72683e-05
0.3375 0.6125 2.60654e-05
0.3375 0.625 2.48082e-05
0.3375 0.6375 2.35061e-05
0.3375 0.65 2.21688e-05
0.3375 0.6625 2.08059e-05
0.3375 0.675 1.94272e-05
0.3375 0.6875 1.80421e-05
0.3375 0.7 1.66603e-05
0.3375 0.7125 1.52908e-05
0.3375 0.725 1.39426e-05
0.3375 0.7375 1.26244e-05
0.3375 0.75 1.13444e-05
0.3375 0.7625 1.01103e-05
0.3375 0.775 8.92928e-06
0.3375 0.7875 7.80798e-06
0.3375 0.8 6.75231e-06
0.3375 0.8125 5.76746e-06
0.3375 0.825 4.85781e-06
0.3375 0.8375 4.02689e-06
0.3375 0.85 3.27726e-06
0.3375 0.8625 2.61052e-06
0.3375 0.875 2.02718e-06
0.3375 0.8875 1.52663e-06
0.3375 0.9 1.10704e-06
0.3375 0.9125 7.65354e-07
0.3375 0.925 4.97147e-07
0.3375 0.9375 2.9662e-07
0.3375 0.95 1.56507e-07
0.3375 0.9625 6.80121e-08
0.3375 0.975 2.0749e-08
0.3375 0.9875 2.66937e-09
0.3375 1 1.11022e-16

0.35 0 0
0.35 0.0125 5.27697e-09
0.35 0.025 4.06589e-08
0.35 0.0375 1.32075e-07
0.35 0.05 3.01109e-07
0.35 0.0625 5.65236e-07
0.35 0.075 9.38054e-07
0.35 0.0875 1.42952e-06
0.35 0.1 2.04617e-06
0.35 0.1125 2.79138e-06
0.35 0.125 3.66556e-06
0.35 0.1375 4.66644e-06
0.35 0.15 5.78925e-06
0.35 0.1625 7.02699e-06
0.35 0.175 8.37063e-06
0.35 0.1875 9.80939e-06
0.35 0.2 1.13309e-05
0.35 0.2125 1.29216e-05
0.35 0.225 1.45667e-05
0.35 0.2375 1.62507e-05
0.35 0.25 1.79573e-05
0.35 0.2625 1.96701e-05
0.35 0.275 2.13723e-05
0.35 0.2875 2.30473e-05
0.35 0.3 2.4679e-05
0.35 0.3125 2.62514e-05
0.35 0.325 2.77498e-05
0.35 0.3375 2.91603e-05
0.35 0.35 3.04701e-05
0.35 0.3625 3.16681e-05
0.35 0.375 3.27448e-05
0.35 0.3875 3.36924e-05
0.35 0.4 3.45046e-05
0.35 0.4125 3.51767e-05
0.35 0.425 3.57052e-05
0.35 0.4375 3.60884e-05
0.35 0.45 3.63254e-05
0.35 0.4625 3.64169e-05
0.35 0.475 3.63645e-05
0.35 0.4875 3.61711e-05
0.35 0.5 3.58405e-05
0.35 0.5125 3.53773e-05
0.35 0.525 3.47872e-05
0.35 0.5375 3.40766e-05
0.35 0.55 3.32526e-05
0.35 0.5625 3.23229e-05
0.35 0.575 3.12958e-05
0.35 0.5875 3.01803e-05
0.35 0.6 2.89855e-05
0.35 0.6125 2.77211e-05
0.35 0.625 2.6397e-05
0.35 0.6375 2.50234e-05
0.35 0.65 2.36105e-05
0.35 0.6625 2.21688e-05
0.35 0.675 2.07084e-05
0.35 0.6875 1.92399e-05
0.35 0.7 1.77732e-05
0.35 0.7125 1.63184e-05
0.35 0.725 1.4885e-05
0.35 0.7375 1.34824e-05
0.35 0.75 1.21195e-05
0.35 0.7625 1.08046e-05
0.35 0.775 9.5455e-06
0.35 0.7875 8.34937e-06
0.35 0.8 7.22263e-06
0.35 0.8125 6.17094e-06
0.35 0.825 5.19909e-06
0.35 0.8375 4.31094e-06
0.35 0.85 3.50935e-06
0.35 0.8625 2.7961e-06
0.35 0.875 2.17182e-06
0.35 0.8875 1.63594e-06
0.35 0.9 1.18658e-06
0.35 0.9125 8.20527e-07
0.35 0.925 5.33101e-07
0.35 0.9375 3.18139e-07
0.35 0.95 1.67895e-07
0.35 0.9625 7.29757e-08
0.35 0.975 2.22675e-08
0.35 0.9875 2.86528e-09
0.35 1 0

0.3625 0 1.11022e-16
0.3625 0.0125 5.34363e-09
0.3625 0.025 4.11991e-08
0.3625 0.0375 1.33918e-07
0.3625 0.05 3.0552e-07
0.3625 0.0625 5.73922e-07
0.3625 0.075 9.53161e-07
0.3625 0.0875 1.45363e-06
0.3625 0.1 2.08229e-06
0.3625 0.1125 2.84292e-06
0.3625 0.125 3.73632e-06
0.3625 0.1375 4.76056e-06
0.3625 0.15 5.91119e-06
0.3625 0.1625 7.18147e-06
0.3625 0.175 8.56263e-06
0.3625 0.1875 1.0044e-05
0.3625 0.2 1.16135e-05
0.3625 0.2125 1.32573e-05
0.3625 0.225 1.49608e-05
0.3625 0.2375 1.67084e-05
0.3625 0.25 1.84835e-05
0.3625 0.2625 2.02695e-05
0.3625 0.275 2.20493e-05
0.3625 0.2875 2.38057e-05
0.3625 0.3 2.55219e-05
0.3625 0.3125 2.71816e-05
0.3625 0.325 2.87688e-05
0.3625 0.3375 3.02689e-05
0.3625 0.35 3.16681e-05
0.3625 0.3625 3.29539e-05
0.3625 0.375 3.41157e-05
0.3625 0.3875 3.51443e-05
0.3625 0.4 3.60325e-05
0.3625 0.4125 3.67745e-05
0.3625 0.425 3.73662e-05
0.3625 0.4375 3.78051e-05
0.3625 0.45 3.80899e-05
0.3625 0.4625 3.82209e-05
0.3625 0.475 3.81994e-05
0.3625 0.4875 3.8028e-05
0.3625 0.5 3.77105e-05
0.3625 0.5125 3.72515e-05
0.3625 0.525 3.66569e-05
0.3625 0.5375 3.59331e-05
0.3625 0.55 3.50875e-05
0.3625 0.5625 3.41282e-05
0.3625 0.575 3.30639e-05
0.3625 0.5875 3.19039e-05
0.3625 0.6 3.0658e-05
0.3625 0.6125 2.93364e-05
0.3625 0.625 2.79496e-05
0.3625 0.6375 2.65082e-05
0.3625 0.65 2.50234e-05
0.3625 0.6625 2.35061e-05
0.3625 0.675 2.19673e-05
0.3625 0.6875 2.04181e-05
0.3625 0.7 1.88692e-05
0.3625 0.7125 1.73315e-05
0.3625 0.725 1.58151e-05
0.3625 0.7375 1.43301e-05
0.3625 0.75 1.2886e-05
0.3625 0.7625 1.14919e-05
0.3625 0.775 1.0156e-05
0.3625 0.7875 8.88618e-06
0.3625 0.8 7.68936e-06
0.3625 0.8125 6.57167e-06
0.3625 0.825 5.5383e-06
0.3625 0.8375 4.59348e-06
0.3625 0.85 3.74036e-06
0.3625 0.8625 2.98094e-06
0.3625 0.875 2.31598e-06
0.3625 0.8875 1.74496e-06
0.3625 0.9 1.26596e-06
0.3625 0.9125 8.75619e-07
0.3625 0.925 5.69023e-07
0.3625 0.9375 3.39651e-07
0.3625 0.95 1.79286e-07
0.3625 0.9625 7.79428e-08
0.3625 0.975 2.3788e-08
0.3625 0.9875 3.06152e-09
0.3625 1 1.11022e-16

0.375 0 0
0.375 0.0125 5.39183e-09
0.375 0.025 4.15956e-08
0.375 0.0375 1.35291e-07
0.375 0.05 3.08849e-07
0.375 0.0625 5.80556e-07
0.375 0.075 9.64833e-07
0.375 0.0875 1.47246e-06
0.375 0.1 2.11078e-06
0.375 0.1125 2.88396e-06
0.375 0.125 3.79317e-06
0.375 0.1375 4.83681e-06
0.375 0.15 6.01078e-06
0.375 0.1625 7.30862e-06
0.375 0.175 8.7218e-06
0.375 0.1875 1.02399e-05
0.375 0.2 1.18509e-05
0.375 0.2125 1.35412e-05
0.375 0.225 1.52963e-05
0.375 0.2375 1.71002e-05
0.375 0.25 1.89367e-05
0.375 0.2625 2.07887e-05
0.375 0.275 2.26389e-05
0.375 0.2875 2.44697e-05
0.375 0.3 2.6264e-05
0.375 0.3125 2.80046e-05
0.375 0.325 2.96752e-05
0.375 0.3375 3.12602e-05
0.375 0.35 3.27448e-05
0.375 0.3625 3.41157e-05
0.375 0.375 3.53608e-05
0.375 0.3875 3.64699e-05
0.375 0.4 3.74345e-05
0.375 0.4125 3.82478e-05
0.375 0.425 3.89048e-05
0.375 0.4375 3.94022e-05
0.375 0.45 3.97382e-05
0.375 0.4625 3.99125e-05
0.375 0.475 3.99261e-05
0.375 0.4875 3.97813e-05
0.375 0.5 3.94817e-05
0.375 0.5125 3.9032e-05
0.375 0.525 3.8438e-05
0.375 0.5375 3.77062e-05
0.375 0.55 3.68443e-05
0.375 0.5625 3.58607e-05
0.375 0.575 3.47644e-05
0.375 0.5875 3.35651e-05
0.375 0.6 3.22731e-05
0.375 0.6125 3.08991e-05
0.375 0.625 2.94541e-05
0.375 0.6375 2.79496e-05
0.375 0.65 2.6397e-05
0.375 0.6625 2.48082e-05
0.375 0.675 2.31947e-05
0.375 0.6875 2.15684e-05
0.375 0.7 1.99408e-05
0.375 0.7125 1.83232e-05
0.375 0.725 1.67266e-05
0.375 0.7375 1.51618e-05
0.375 0.75 1.36389e-05
0.375 0.7625 1.21675e-05
0.375 0.775 1.07568e-05
0.375 0.7875 9.415e-06
0.375 0.8 8.14956e-06
0.375 0.8125 6.96712e-06
0.375 0.825 5.87333e-06
0.375 0.8375 4.87277e-06
0.375 0.85 3.96889e-06
0.375 0.8625 3.16393e-06
0.375 0.875 2.4588e-06
0.375 0.8875 1.85304e-06
0.375 0.9 1.34471e-06
0.375 0.9125 9.30311e-07
0.375 0.925 6.04707e-07
0.375 0.9375 3.61032e-07
0.375 0.95 1.90614e-07
0.375 0.9625 8.28857e-08
0.375 0.975 2.53019e-08
0.375 0.9875 3.25702e-09
0.375 1 0

0.3875 0 0
0.3875 0.0125 5.42165e-09
0.3875 0.025 4.18492e-08
0.3875 0.0375 1.36194e-07
0.3875 0.05 3.11097e-07
0.3875 0.0625 5.85142e-07
0.3875 0.075 9.7307e-07
0.3875 0.0875 1.486e-06
0.3875 0.1 2.13163e-06
0.3875 0.1125 2.91447e-06
0.3875 0.125 3.83604e-06
0.3875 0.1375 4.8951e-06
0.3875 0.15 6.08785e-06
0.3875 0.1625 7.40816e-06
0.3875 0.175 8.84777e-06
0.3875 0.1875 1.03965e-05
0.3875 0.2 1.20425e-05
0.3875 0.2125 1.37725e-05
0.3875 0.225 1.55718e-05
0.3875 0.2375 1.74248e-05
0.3875 0.25 1.9315e-05
0.3875 0.2625 2.12253e-05
0.3875 0.275 2.31381e-05
0.3875 0.2875 2.50359e-05
0.3875 0.3 2.69009e-05
0.3875 0.3125 2.87156e-05
0.3875 0.325 3.04632e-05
0.3875 0.3375 3.21273e-05
0.3875 0.35 3.36924e-05
0.3875 0.3625 3.51443e-05
0.3875 0.375 3.64699e-05
0.3875 0.3875 3.76578e-05
0.3875 0.4 3.86982e-05
0.3875 0.4125 3.95832e-05
0.3875 0.425 4.0307e-05
0.3875 0.4375 4.08651e-05
0.3875 0.45 4.12552e-05
0.3875 0.4625 4.14764e-05
0.3875 0.475 4.15291e-05
0.3875 0.4875 4.14154e-05
0.3875 0.5 4.11386e-05
0.3875 0.5125 4.07033e-05
0.3875 0.525 4.01151e-05
0.3875 0.5375 3.93809e-05
0.3875 0.55 3.85084e-05
0.3875 0.5625 3.75061e-05
0.3875 0.575 3.63834e-05
0.3875 0.5875 3.51504e-05
0.3875 0.6 3.38179e-05
0.3875 0.6125 3.23969e-05
0.3875 0.625 3.08991e-05
0.3875 0.6375 2.93364e-05
0.3875 0.65 2.77211e-05
0.3875 0.6625 2.60654e-05
0.3875 0.675 2.43818e-05
0.3875 0.6875 2.26827e-05
0.3875 0.7 2.09802e-05
0.3875 0.7125 1.92864e-05
0.3875 0.725 1.76132e-05
0.3875 0.7375 1.59717e-05
0.3875 0.75 1.43729e-05
0.3875 0.7625 1.28272e-05
0.3875 0.775 1.1344e-05
0.3875 0.7875 9.93234e-06
0.3875 0.8 8.60023e-06
0.3875 0.8125 7.35477e-06
0.3875 0.825 6.20205e-06
0.3875 0.8375 5.14705e-06
0.3875 0.85 4.19352e-06
0.3875 0.8625 3.34395e-06
0.3875 0.875 2.59941e-06
0.3875 0.8875 1.95953e-06
0.3875 0.9 1.42236e-06
0.3875 0.9125 9.84278e-07
0.3875 0.925 6.39942e-07
0.3875 0.9375 3.8216e-07
0.3875 0.95 2.01816e-07
0.3875 0.9625 8.77761e-08
0.3875 0.975 2.68006e-08
0.3875 0.9875 3.45068e-09
0.3875 1 0

0.4 0 0
0.4 0.0125 5.43333e-09
0.4 0.025 4.19614e-08
0.4 0.0375 1.36633e-07
0.4 0.05 3.12275e-07
0.4 0.0625 5.87695e-07
0.4 0.075 9.77895e-07
0.4 0.0875 1.49428e-06
0.4 0.1 2.14486e-06
0.4 0.1125 2.93447e-06
0.4 0.125 3.86496e-06
0.4 0.1375 4.93541e-06
0.4 0.15 6.14238e-06
0.4 0.1625 7.48003e-06
0.4 0.175 8.9404e-06
0.4 0.1875 1.05136e-05
0.4 0.2 1.21881e-05
0.4 0.2125 1.39506e-05
0.4 0.225 1.57868e-05
0.4 0.2375 1.7681e-05
0.4 0.25 1.9617e-05
0.4 0.2625 2.15776e-05
0.4 0.275 2.35451e-05
0.4 0.2875 2.55017e-05
0.4 0.3 2.74296e-05
0.4 0.3125 2.93109e-05
0.4 0.325 3.11283e-05
0.4 0.3375 3.28649e-05
0.4 0.35 3.45046e-05
0.4 0.3625 3.60325e-05
0.4 0.375 3.74345e-05
0.4 0.3875 3.86982e-05
0.4 0.4 3.98128e-05
0.4 0.4125 4.07691e-05
0.4 0.425 4.15601e-05
0.4 0.4375 4.21805e-05
0.4 0.45 4.26271e-05
0.4 0.4625 4.28982e-05
0.4 0.475 4.29938e-05
0.4 0.4875 4.29155e-05
0.4 0.5 4.26663e-05
0.4 0.5125 4.22505e-05
0.4 0.525 4.16737e-05
0.4 0.5375 4.09428e-05
0.4 0.55 4.00654e-05
0.4 0.5625 3.90505e-05
0.4 0.575 3.79075e-05
0.4 0.5875 3.66469e-05
0.4 0.6 3.52798e-05
0.4 0.6125 3.38179e-05
0.4 0.625 3.22731e-05
0.4 0.6375 3.0658e-05
0.4 0.65 2.89855e-05
0.4 0.6625 2.72683e-05
0.4 0.675 2.55197e-05
0.4 0.6875 2.37526e-05
0.4 0.7 2.19799e-05
0.4 0.7125 2.02144e-05
0.4 0.725 1.84685e-05
0.4 0.7375 1.67543e-05
0.4 0.75 1.50832e-05
0.4 0.7625 1.34662e-05
0.4 0.775 1.19135e-05
0.4 0.7875 1.04348e-05
0.4 0.8 9.0384e-06
0.4 0.8125 7.73208e-06
0.4 0.825 6.52235e-06
0.4 0.8375 5.41457e-06
0.4 0.85 4.41282e-06
0.4 0.8625 3.51986e-06
0.4 0.875 2.73694e-06
0.4 0.8875 2.06378e-06
0.4 0.9 1.49843e-06
0.4 0.9125 1.0372e-06
0.4 0.925 6.74519e-07
0.4 0.9375 4.02908e-07
0.4 0.95 2.12824e-07
0.4 0.9625 9.25855e-08
0.4 0.975 2.82754e-08
0.4 0.9875 3.64138e-09
0.4 1 0

0.4125 0 0
0.4125 0.0125 5.42715e-09
0.4125 0.025 4.19345e-08
0.4125 0.0375 1.36615e-07
0.4125 0.05 3.12397e-07
0.4125 0.0625 5.88242e-07
0.4125 0.075 9.79352e-07
0.4125 0.0875 1.49736e-06
0.4125 0.1 2.15056e-06
0.4125 0.1125 2.94406e-06
0.4125 0.125 3.88003e-06
0.4125 0.1375 4.95789e-06
0.4125 0.15 6.17448e-06
0.4125 0.1625 7.52433e-06
0.4125 0.175 8.99977e-06
0.4125 0.1875 1.05912e-05
0.4125 0.2 1.22874e-05
0.4125 0.2125 1.40753e-05
0.4125 0.225 1.59408e-05
0.4125 0.2375 1.78686e-05
0.4125 0.25 1.98422e-05
0.4125 0.2625 2.18447e-05
0.4125 0.275 2.38584e-05
0.4125 0.2875 2.58656e-05
0.4125 0.3 2.7848e-05
0.4125 0.3125 2.97878e-05
0.4125 0.325 3.16672e-05
0.4125 0.3375 3.3469e-05
0.4125 0.35 3.51767e-05
0.4125 0.3625 3.67745e-05
0.4125 0.375 3.82478e-05
0.4125 0.3875 3.95832e-05
0.4125 0.4 4.07691e-05
0.4125 0.4125 4.17951e-05
0.4125 0.425 4.26529e-05
0.4125 0.4375 4.33364e-05
0.4125 0.45 4.38412e-05
0.4125 0.4625 4.41648e-05
0.4125 0.475 4.43067e-05
0.4125 0.4875 4.42678e-05
0.4125 0.5 4.40508e-05
0.4125 0.5125 4.36596e-05
0.4125 0.525 4.30998e-05
0.4125 0.5375 4.2378e-05
0.4125 0.55 4.15019e-05
0.4125 0.5625 4.04806e-05
0.4125 0.575 3.93237e-05
0.4125 0.5875 3.80421e-05
0.4125 0.6 3.66469e-05
0.4125 0.6125 3.51504e-05
0.4125 0.625 3.35651e-05
0.4125 0.6375 3.19039e-05
0.4125 0.65 3.01803e-05
0.4125 0.6625 2.84076e-05
0.4125 0.675 2.65997e-05
0.4125 0.6875 2.47701e-05
0.4125 0.7 2.29325e-05
0.4125 0.7125 2.11003e-05
0.4125 0.725 1.92865e-05
0.4125 0.7375 1.75038e-05
0.4125 0.75 1.57645e-05
0.4125 0.7625 1.40801e-05
0.4125 0.775 1.24615e-05
0.4125 0.7875 1.09188e-05
0.4125 0.8 9.4611e-06
0.4125 0.8125 8.09653e-06
0.4125 0.825 6.8321e-06
0.4125 0.8375 5.67357e-06
0.4125 0.85 4.62538e-06
0.4125 0.8625 3.69055e-06
0.4125 0.875 2.87052e-06
0.4125 0.8875 2.16514e-06
0.4125 0.9 1.57247e-06
0.4125 0.9125 1.08874e-06
0.4125 0.925 7.08225e-07
0.4125 0.9375 4.23151e-07
0.4125 0.95 2.23573e-07
0.4125 0.9625 9.72854e-08
0.4125 0.975 2.97178e-08
0.4125 0.9875 3.82802e-09
0.4125 1 0

0.425 0 1.11022e-16
0.425 0.0125 5.40354e-09
0.425 0.025 4.17714e-08
0.425 0.0375 1.36149e-07
0.425 0.05 3.11485e-07
0.425 0.0625 5.86823e-07
0.425 0.075 9.77501e-07
0.425 0.0875 1.49534e-06
0.425 0.1 2.14885e-06
0.425 0.1125 2.94341e-06
0.425 0.125 3.88147e-06
0.425 0.1375 4.96275e-06
0.425 0.15 6.18443e-06
0.425 0.1625 7.54135e-06
0.425 0.175 9.0262e-06
0.425 0.1875 1.06297e-05
0.425 0.2 1.23408e-05
0.425 0.2125 1.4147e-05
0.425 0.225 1.60343e-05
0.425 0.2375 1.79874e-05
0.425 0.25 1.99905e-05
0.425 0.2625 2.20264e-05
0.425 0.275 2.40778e-05
0.425 0.2875 2.61267e-05
0.425 0.3 2.81551e-05
0.425 0.3125 3.01448e-05
0.425 0.325 3.2078e-05
0.425 0.3375 3.39371e-05
0.425 0.35 3.57052e-05
0.425 0.3625 3.73662e-05
0.425 0.375 3.89048e-05
0.425 0.3875 4.0307e-05
0.425 0.4 4.15601e-05
0.425 0.4125 4.26529e-05
0.425 0.425 4.35762e-05
0.425 0.4375 4.43225e-05
0.425 0.45 4.48864e-05
0.425 0.4625 4.52646e-05
0.425 0.475 4.54556e-05
0.425 0.4875 4.54598e-05
0.425 0.5 4.52793e-05
0.425 0.5125 4.49177e-05
0.425 0.525 4.43803e-05
0.425 0.5375 4.36735e-05
0.425 0.55 4.2805e-05
0.425 0.5625 4.17837e-05
0.425 0.575 4.06197e-05
0.425 0.5875 3.93237e-05
0.425 0.6 3.79075e-05
0.425 0.6125 3.63834e-05
0.425 0.625 3.47644e-05
0.425 0.6375 3.30639e-05
0.425 0.65 3.12958e-05
0.425 0.6625 2.94742e-05
0.425 0.675 2.76133e-05
0.425 0.6875 2.57274e-05
0.425 0.7 2.38307e-05
0.425 0.7125 2.19373e-05
0.425 0.725 2.00609e-05
0.425 0.7375 1.82148e-05
0.425 0.75 1.6412e-05
0.425 0.7625 1.46646e-05
0.425 0.775 1.29841e-05
0.425 0.7875 1.13811e-05
0.425 0.8 9.86542e-06
0.425 0.8125 8.44563e-06
0.425 0.825 7.1292e-06
0.425 0.8375 5.92232e-06
0.425 0.85 4.82979e-06
0.425 0.8625 3.85488e-06
0.425 0.875 2.99928e-06
0.425 0.8875 2.26294e-06
0.425 0.9 1.64398e-06
0.425 0.9125 1.13858e-06
0.425 0.925 7.40852e-07
0.425 0.9375 4.42764e-07
0.425 0.95 2.33996e-07
0.425 0.9625 1.01847e-07
0.425 0.975 3.1119e-08
0.425 0.9875 4.00947e-09
0.425 1 1.11022e-16

0.4375 0 1.11022e-16
0.4375 0.0125 5.36297e-09
0.4375 0.025 4.1476e-08
0.4375 0.0375 1.35247e-07
0.4375 0.05 3.09566e-07
0.4375 0.0625 5.83486e-07
0.4375 0.075 9.72422e-07
0.4375 0.0875 1.48833e-06
0.4375 0.1 2.13989e-06
0.4375 0.1125 2.93272e-06
0.4375 0.125 3.86953e-06
0.4375 0.1375 4.95034e-06
0.4375 0.15 6.17263e-06
0.4375 0.1625 7.53157e-06
0.4375 0.175 9.02019e-06
0.4375 0.1875 1.06296e-05
0.4375 0.2 1.2349e-05
0.4375 0.2125 1.41662e-05
0.4375 0.225 1.60676e-05
0.4375 0.2375 1.80382e-05
0.4375 0.25 2.00623e-05
0.4375 0.2625 2.21231e-05
0.4375 0.275 2.42033e-05
0.4375 0.2875 2.62851e-05
0.4375 0.3 2.83505e-05
0.4375 0.3125 3.03813e-05
0.4375 0.325 3.23596e-05
0.4375 0.3375 3.42677e-05
0.4375 0.35 3.60884e-05
0.4375 0.3625 3.78051e-05
0.4375 0.375 3.94022e-05
0.4375 0.3875 4.08651e-05
0.4375 0.4 4.21805e-05
0.4375 0.4125 4.33364e-05
0.4375 0.425 4.43225e-05
0.4375 0.4375 4.51304e-05
0.4375 0.45 4.57534e-05
0.4375 0.4625 4.61873e-05
0.4375 0.475 4.64297e-05
0.4375 0.4875 4.64801e-05
0.4375 0.5 4.63402e-05
0.4375 0.5125 4.60129e-05
0.4375 0.525 4.55032e-05
0.4375 0.5375 4.48172e-05
0.4375 0.55 4.39625e-05
0.4375 0.5625 4.2948e-05
0.4375 0.575 4.17837e-05
0.4375 0.5875 4.04806e-05
0.4375 0.6 3.90505e-05
0.4375 0.6125 3.75061e-05
0.4375 0.625 3.58607e-05
0.4375 0.6375 3.41282e-05
0.4375 0.65 3.23229e-05
0.4375 0.6625 3.04593e-05
0.4375 0.675 2.85523e-05
0.4375 0.6875 2.66168e-05
0.4375 0.7 2.46674e-05
0.4375 0.7125 2.2719e-05
0.4375 0.725 2.07859e-05
0.4375 0.7375 1.8882e-05
0.4375 0.75 1.70208e-05
0.4375 0.7625 1.52153e-05
0.4375 0.775 1.34773e-05
0.4375 0.7875 1.18183e-05
0.4375 0.8 1.02485e-05
0.4375 0.8125 8.77691e-06
0.4375 0.825 7.41159e-06
0.4375 0.8375 6.15912e-06
0.4375 0.85 5.02465e-06
0.4375 0.8625 4.01176e-06
0.4375 0.875 3.12236e-06
0.4375 0.8875 2.35655e-06
0.4375 0.9 1.71251e-06
0.4375 0.9125 1.18639e-06
0.4375 0.925 7.72189e-07
0.4375 0.9375 4.61623e-07
0.4375 0.95 2.4403e-07
0.4375 0.9625 1.06242e-07
0.4375 0.975 3.24703e-08
0.4375 0.9875 4.18464e-09
0.4375 1 1.11022e-16

0.45 0 0
0.45 0.0125 5.30603e-09
0.45 0.025 4.10526e-08
0.45 0.0375 1.33924e-07
0.45 0.05 3.06671e-07
0.45 0.0625 5.78291e-07
0.45 0.075 9.64212e-07
0.45 0.0875 1.47647e-06
0.45 0.1 2.12389e-06
0.45 0.1125 2.91228e-06
0.45 0.125 3.84458e-06
0.45 0.1375 4.92108e-06
0.45 0.15 6.13959e-06
0.45 0.1625 7.49558e-06
0.45 0.175 8.98245e-06
0.45 0.1875 1.05916e-05
0.45 0.2 1.23127e-05
0.45 0.2125 1.41339e-05
0.45 0.225 1.60418e-05
0.45 0.2375 1.8022e-05
0.45 0.25 2.00588e-05
0.45 0.2625 2.21358e-05
0.45 0.275 2.42359e-05
0.45 0.2875 2.63416e-05
0.45 0.3 2.84349e-05
0.45 0.3125 3.04978e-05
0.45 0.325 3.25122e-05
0.45 0.3375 3.44606e-05
0.45 0.35 3.63254e-05
0.45 0.3625 3.80899e-05
0.45 0.375 3.97382e-05
0.45 0.3875 4.12552e-05
0.45 0.4 4.26271e-05
0.45 0.4125 4.38412e-05
0.45 0.425 4.48864e-05
0.45 0.4375 4.57534e-05
0.45 0.45 4.64346e-05
0.45 0.4625 4.69245e-05
0.45 0.475 4.72198e-05
0.45 0.4875 4.73191e-05
0.45 0.5 4.72232e-05
0.45 0.5125 4.69346e-05
0.45 0.525 4.64577e-05
0.45 0.5375 4.57982e-05
0.45 0.55 4.49636e-05
0.45 0.5625 4.39625e-05
0.45 0.575 4.2805e-05
0.45 0.5875 4.15019e-05
0.45 0.6 4.00654e-05
0.45 0.6125 3.85084e-05
0.45 0.625 3.68443e-05
0.45 0.6375 3.50875e-05
0.45 0.65 3.32526e-05
0.45 0.6625 3.13546e-05
0.45 0.675 2.94089e-05
0.45 0.6875 2.74309e-05
0.45 0.7 2.54359e-05
0.45 0.7125 2.34392e-05
0.45 0.725 2.14557e-05
0.45 0.7375 1.95e-05
0.45 0.75 1.75863e-05
0.45 0.7625 1.5728e-05
0.45 0.775 1.39377e-05
0.45 0.7875 1.22272e-05
0.45 0.8 1.06074e-05
0.45 0.8125 9.08798e-06
0.45 0.825 7.67725e-06
0.45 0.8375 6.38228e-06
0.45 0.85 5.2086e-06
0.45 0.8625 4.16009e-06
0.45 0.875 3.23892e-06
0.45 0.8875 2.44533e-06
0.45 0.9 1.7776e-06
0.45 0.9125 1.23187e-06
0.45 0.925 8.02032e-07
0.45 0.9375 4.79604e-07
0.45 0.95 2.53608e-07
0.45 0.9625 1.10443e-07
0.45 0.975 3.37633e-08
0.45 0.9875 4.35242e-09
0.45 1 0

0.4625 0 0
0.4625 0.0125 5.23336e-09
0.4625 0.025 4.05062e-08
0.4625 0.0375 1.32195e-07
0.4625 0.05 3.02837e-07
0.4625 0.0625 5.71305e-07
0.4625 0.075 9.52984e-07
0.4625 0.0875 1.45994e-06
0.4625 0.1 2.10109e-06
0.4625 0.1125 2.88241e-06
0.4625 0.125 3.80703e-06
0.4625 0.1375 4.87552e-06
0.4625 0.15 6.08596e-06
0.4625 0.1625 7.43417e-06
0.4625 0.175 8.91387e-06
0.4625 0.1875 1.05169e-05
0.4625 0.2 1.22332e-05
0.4625 0.2125 1.40513e-05
0.4625 0.225 1.59584e-05
0.4625 0.2375 1.79401e-05
0.4625 0.25 1.99813e-05
0.4625 0.2625 2.2066e-05
0.4625 0.275 2.41772e-05
0.4625 0.2875 2.62977e-05
0.4625 0.3 2.84098e-05
0.4625 0.3125 3.04955e-05
0.4625 0.325 3.2537e-05
0.4625 0.3375 3.45166e-05
0.4625 0.35 3.64169e-05
0.4625 0.3625 3.82209e-05
0.4625 0.375 3.99125e-05
0.4625 0.3875 4.14764e-05
0.4625 0.4 4.28982e-05
0.4625 0.4125 4.41648e-05
0.4625 0.425 4.52646e-05
0.4625 0.4375 4.61873e-05
0.4625 0.45 4.69245e-05
0.4625 0.4625 4.74697e-05
0.4625 0.475 4.78185e-05
0.4625 0.4875 4.79685e-05
0.4625 0.5 4.79196e-05
0.4625 0.5125 4.76735e-05
0.4625 0.525 4.72341e-05
0.4625 0.5375 4.66066e-05
0.4625 0.55 4.57982e-05
0.4625 0.5625 4.48172e-05
0.4625 0.575 4.36735e-05
0.4625 0.5875 4.2378e-05
0.4625 0.6 4.09428e-05
0.4625 0.6125 3.93809e-05
0.4625 0.625 3.77062e-05
0.4625 0.6375 3.59331e-05
0.4625 0.65 3.40766e-05
0.4625 0.6625 3.21522e-05
0.4625 0.675 3.01757e-05
0.4625 0.6875 2.81628e-05
0.4625 0.7 2.61296e-05
0.4625 0.7125 2.40917e-05
0.4625 0.725 2.20648e-05
0.4625 0.7375 2.0064e-05
0.4625 0.75 1.81039e-05
0.4625 0.7625 1.61986e-05
0.4625 0.775 1.43614e-05
0.4625 0.7875 1.26046e-05
0.4625 0.8 1.09396e-05
0.4625 0.8125 9.37651e-06
0.4625 0.825 7.92421e-06
0.4625 0.8375 6.59018e-06
0.4625 0.85 5.38032e-06
0.4625 0.8625 4.29883e-06
0.4625 0.875 3.34813e-06
0.4625 0.8875 2.52866e-06
0.4625 0.9 1.8388e-06
0.4625 0.9125 1.2747e-06
0.4625 0.925 8.30179e-07
0.4625 0.9375 4.96589e-07
0.4625 0.95 2.62668e-07
0.4625 0.9625 1.14422e-07
0.4625 0.975 3.49896e-08
0.4625 0.9875 4.51173e-09
0.4625 1 0

0.475 0 0
0.475 0.0125 5.14569e-09
0.475 0.025 3.98424e-08
0.475 0.0375 1.30078e-07
0.475 0.05 2.98105e-07
0.475 0.0625 5.62606e-07
0.475 0.075 9.38863e-07
0.475 0.0875 1.43892e-06
0.475 0.1 2.07177e-06
0.475 0.1125 2.84347e-06
0.475 0.125 3.75737e-06
0.475 0.1375 4.81425e-06
0.475 0.15 6.01248e-06
0.475 0.1625 7.34821e-06
0.475 0.175 8.81551e-06
0.475 0.1875 1.04065e-05
0.475 0.2 1.21118e-05
0.475 0.2125 1.39201e-05
0.475 0.225 1.58189e-05
0.475 0.2375 1.77945e-05
0.475 0.25 1.9832e-05
0.475 0.2625 2.19158e-05
0.475 0.275 2.40294e-05
0.475 0.2875 2.61557e-05
0.475 0.3 2.82773e-05
0.475 0.3125 3.03767e-05
0.475 0.325 3.2436e-05
0.475 0.3375 3.44378e-05
0.475 0.35 3.63645e-05
0.475 0.3625 3.81994e-05
0.475 0.375 3.99261e-05
0.475 0.3875 4.15291e-05
0.475 0.4 4.29938e-05
0.475 0.4125 4.43067e-05
0.475 0.425 4.54556e-05
0.475 0.4375 4.64297e-05
0.475 0.45 4.72198e-05
0.475 0.4625 4.78185e-05
0.475 0.475 4.82204e-05
0.475 0.4875 4.8422e-05
0.475 0.5 4.84222e-05
0.475 0.5125 4.82221e-05
0.475 0.525 4.78244e-05
0.475 0.5375 4.72341e-05
0.475 0.55 4.64577e-05
0.475 0.5625 4.55032e-05
0.475 0.575 4.43803e-05
0.475 0.5875 4.30998e-05
0.475 0.6 4.16737e-05
0.475 0.6125 4.01151e-05
0.475 0.625 3.8438e-05
0.475 0.6375 3.66569e-05
0.475 0.65 3.47872e-05
0.475 0.6625 3.28447e-05
0.475 0.675 3.08456e-05
0.475 0.6875 2.8806e-05
0.475 0.7 2.67424e-05
0.475 0.7125 2.4671e-05
0.475 0.725 2.2608e-05
0.475 0.7375 2.0569e-05
0.475 0.75 1.85693e-05
0.475 0.7625 1.66235e-05
0.475 0.775 1.47452e-05
0.475 0.7875 1.29476e-05
0.475 0.8 1.12424e-05
0.475 0.8125 9.64027e-06
0.475 0.825 8.15059e-06
0.475 0.8375 6.78125e-06
0.475 0.85 5.53852e-06
0.475 0.8625 4.42695e-06
0.475 0.875 3.44921e-06
0.475 0.8875 2.60595e-06
0.475 0.9 1.89567e-06
0.475 0.9125 1.31457e-06
0.475 0.925 8.56434e-07
0.475 0.9375 5.12459e-07
0.475 0.95 2.71148e-07
0.475 0.9625 1.18152e-07
0.475 0.975 3.61409e-08
0.475 0.9875 4.66153e-09
0.475 1 0

0.4875 0 0
0.4875 0.0125 5.04379e-09
0.4875 0.025 3.90672e-08
0.4875 0.0375 1.27593e-07
0.4875 0.05 2.92519e-07
0.4875 0.0625 5.52276e-07
0.4875 0.075 9.2199e-07
0.4875 0.0875 1.41364e-06
0.4875 0.1 2.03621e-06
0.4875 0.1125 2.79588e-06
0.4875 0.125 3.69613e-06
0.4875 0.1375 4.73797e-06
0.4875 0.15 5.92002e-06
0.4875 0.1625 7.23875e-06
0.4875 0.175 8.68858e-06
0.4875 0.1875 1.02621e-05
0.4875 0.2 1.19501e-05
0.4875 0.2125 1.37418e-05
0.4875 0.225 1.56254e-05
0.4875 0.2375 1.75873e-05
0.4875 0.25 1.96132e-05
0.4875 0.2625 2.16878e-05
0.4875 0.275 2.3795e-05
0.4875 0.2875 2.59183e-05
0.4875 0.3 2.80405e-05
0.4875 0.3125 3.01443e-05
0.4875 0.325 3.22122e-05
0.4875 0.3375 3.42269e-05
0.4875 0.35 3.61711e-05
0.4875 0.3625 3.8028e-05
0.4875 0.375 3.97813e-05
0.4875 0.3875 4.14154e-05
0.4875 0.4 4.29155e-05
0.4875 0.4125 4.42678e-05
0.4875 0.425 4.54598e-05
0.4875 0.4375 4.64801e-05
0.4875 0.45 4.73191e-05
0.4875 0.4625 4.79685e-05
0.4875 0.475 4.8422e-05
0.4875 0.4875 4.86753e-05
0.4875 0.5 4.8726e-05
0.4875 0.5125 4.85743e-05
0.4875 0.525 4.82221e-05
0.4875 0.5375 4.76735e-05
0.4875 0.55 4.69346e-05
0.4875 0.5625 4.60129e-05
0.4875 0.575 4.49177e-05
0.4875 0.5875 4.36596e-05
0.4875 0.6 4.22505e-05
0.4875 0.6125 4.07033e-05
0.4875 0.625 3.9032e-05
0.4875 0.6375 3.72515e-05
0.4875 0.65 3.53773e-05
0.4875 0.6625 3.34253e-05
0.4875 0.675 3.14121e-05
0.4875 0.6875 2.93542e-05
0.4875 0.7 2.72686e-05
0.4875 0.7125 2.51718e-05
0.4875 0.725 2.30804e-05
0.4875 0.7375 2.10108e-05
0.4875 0.75 1.89785e-05
0.4875 0.7625 1.69987e-05
0.4875 0.775 1.50858e-05
0.4875 0.7875 1.32532e-05
0.4875 0.8 1.15133e-05
0.4875 0.8125 9.8771e-06
0.4875 0.825 8.35457e-06
0.4875 0.8375 6.95397e-06
0.4875 0.85 5.68197e-06
0.4875 0.8625 4.54346e-06
0.4875 0.875 3.54138e-06
0.4875 0.8875 2.67661e-06
0.4875 0.9 1.94779e-06
0.4875 0.9125 1.35121e-06
0.4875 0.925 8.80607e-07
0.4875 0.9375 5.27102e-07
0.4875 0.95 2.78987e-07
0.4875 0.9625 1.21607e-07
0.4875 0.975 3.72093e-08
0.4875 0.9875 4.8008e-09
0.4875 1 0

0.5 0 0
0.5 0.0125 4.92853e-09
0.5 0.025 3.81872e-08
0.5 0.0375 1.24762e-07
0.5 0.05 2.8613e-07
0.5 0.0625 5.40409e-07
0.5 0.075 9.02517e-07
0.5 0.0875 1.38432e-06
0.5 0.1 1.99477e-06
0.5 0.1125 2.7401e-06
0.5 0.125 3.62392e-06
0.5 0.1375 4.64743e-06
0.5 0.15 5.80951e-06
0.5 0.1625 7.10692e-06
0.5 0.175 8.53443e-06
0.5 0.1875 1.0085e-05
0.5 0.2 1.17499e-05
0.5 0.2125 1.35188e-05
0.5 0.225 1.53802e-05
0.5 0.2375 1.73211e-05
0.5 0.25 1.93276e-05
0.5 0.2625 2.13849e-05
0.5 0.275 2.34775e-05
0.5 0.2875 2.5589e-05
0.5 0.3 2.77028e-05
0.5 0.3125 2.9802e-05
0.5 0.325 3.18694e-05
0.5 0.3375 3.38879e-05
0.5 0.35 3.58405e-05
0.5 0.3625 3.77105e-05
0.5 0.375 3.94817e-05
0.5 0.3875 4.11386e-05
0.5 0.4 4.26663e-05
0.5 0.4125 4.40508e-05
0.5 0.425 4.52793e-05
0.5 0.4375 4.63402e-05
0.5 0.45 4.72232e-05
0.5 0.4625 4.79196e-05
0.5 0.475 4.84222e-05
0.5 0.4875 4.8726e-05
0.5 0.5 4.88277e-05
0.5 0.5125 4.8726e-05
0.5 0.525 4.84222e-05
0.5 0.5375 4.79196e-05
0.5 0.55 4.72232e-05
0.5 0.5625 4.63402e-05
0.5 0.575 4.52793e-05
0.5 0.5875 4.40508e-05
0.5 0.6 4.26663e-05
0.5 0.6125 4.11386e-05
0.5 0.625 3.94817e-05
0.5 0.6375 3.77105e-05
0.5 0.65 3.58405e-05
0.5 0.6625 3.38879e-05
0.5 0.675 3.18694e-05
0.5 0.6875 2.9802e-05
0.5 0.7 2.77028e-05
0.5 0.7125 2.5589e-05
0.5 0.725 2.34775e-05
0.5 0.7375 2.13849e-05
0.5 0.75 1.93276e-05
0.5 0.7625 1.73211e-05
0.5 0.775 1.53802e-05
0.5 0.7875 1.35188e-05
0.5 0.8 1.17499e-05
0.5 0.8125 1.0085e-05
0.5 0.825 8.53443e-06
0.5 0.8375 7.10692e-06
0.5 0.85 5.80951e-06
0.5 0.8625 4.64743e-06
0.5 0.875 3.62392e-06
0.5 0.8875 2.7401e-06
0.5 0.9 1.99477e-06
0.5 0.9125 1.38432e-06
0.5 0.925 9.02517e-07
0.5 0.9375 5.40409e-07
0.5 0.95 2.8613e-07
0.5 0.9625 1.24762e-07
0.5 0.975 3.81872e-08
0.5 0.9875 4.92853e-09
0.5 1 0

0.5125 0 0
0.5125 0.0125 4.8008e-09
0.5125 0.025 3.72093e-08
0.5125 0.0375 1.21607e-07
0.5125 0.05 2.78987e-07
0.5125 0.0625 5.27102e-07
0.5125 0.075 8.80607e-07
0.5125 0.0875 1.35121e-06
0.5125 0.1 1.94779e-06
0.5125 0.1125 2.67661e-06
0.5125 0.125 3.54138e-06
0.5125 0.1375 4.54346e-06
0.5125 0.15 5.68197e-06
0.5125 0.1625 6.95397e-06
0.5125 0.175 8.35457e-06
0.5125 0.1875 9.8771e-06
0.5125 0.2 1.15133e-05
0.5125 0.2125 1.32532e-05
0.5125 0.225 1.50858e-05
0.5125 0.2375 1.69987e-05
0.5125 0.25 1.89785e-05
0.5125 0.2625 2.10108e-05
0.5125 0.275 2.30804e-05
0.5125 0.2875 2.51718e-05
0.5125 0.3 2.72686e-05
0.5125 0.3125 2.93542e-05
0.5125 0.325 3.14121e-05
0.5125 0.3375 3.34253e-05
0.5125 0.35 3.53773e-05
0.5125 0.3625 3.72515e-05
0.5125 0.375 3.9032e-05
0.5125 0.3875 4.07033e-05
0.5125 0.4 4.22505e-05
0.5125 0.4125 4.36596e-05
0.5125 0.425 4.49177e-05
0.5125 0.4375 4.60129e-05
0.5125 0.45 4.69346e-05
0.5125 0.4625 4.76735e-05
0.5125 0.475 4.82221e-05
0.5125 0.4875 4.85743e-05
0.5125 0.5 4.8726e-05
0.5125 0.5125 4.86753e-05
0.5125 0.525 4.8422e-05
0.5125 0.5375 4.79685e-05
0.5125 0.55 4.73191e-05
0.5125 0.5625 4.64801e-05
0.5125 0.575 4.54598e-05
0.5125 0.5875 4.42678e-05
0.5125 0.6 4.29155e-05
0.5125 0.6125 4.14154e-05
0.5125 0.625 3.97813e-05
0.5125 0.6375 3.8028e-05
0.5125 0.65 3.61711e-05
0.5125 0.6625 3.42269e-05
0.5125 0.675 3.22122e-05
0.5125 0.6875 3.01443e-05
0.5125 0.7 2.80405e-05
0.5125 0.7125 2.59183e-05
0.5125 0.725 2.3795e-05
0.5125 0.7375 2.16878e-05
0.5125 0.75 1.96132e-05
0.5125 0.7625 1.75873e-05
0.5125 0.775 1.56254e-05
0.5125 0.7875 1.37418e-05
0.5125 0.8 1.19501e-05
0.5125 0.8125 1.02621e-05
0.5125 0.825 8.68858e-06
0.5125 0.8375 7.23875e-06
0.5125 0.85 5.92002e-06
0.5125 0.8625 4.73797e-06
0.5125 0.875 3.69613e-06
0.5125 0.8875 2.79588e-06
0.5125 0.9 2.03621e-06
0.5125 0.9125 1.41364e-06
0.5125 0.925 9.2199e-07
0.5125 0.9375 5.52276e-07
0.5125 0.95 2.92519e-07
0.5125 0.9625 1.27593e-07
0.5125 0.975 3.90672e-08
0.5125 0.9875 5.04379e-09
0.5125 1 0

0.525 0 0
0.525 0.0125 4.66153e-09
0.525 0.025 3.61409e-08
0.525 0.0375 1.18152e-07
0.525 0.05 2.71148e-07
0.525 0.0625 5.12459e-07
0.525 0.075 8.56434e-07
0.525 0.0875 1.31457e-06
0.525 0.1 1.89567e-06
0.525 0.1125 2.60595e-06
0.525 0.125 3.44921e-06
0.525 0.1375 4.42695e-06
0.525 0.15 5.53852e-06
0.525 0.1625 6.78125e-06
0.525 0.175 8.15059e-06
0.525 0.1875 9.64027e-06
0.525 0.2 1.12424e-05
0.525 0.2125 1.29476e-05
0.525 0.225 1.47452e-05
0.525 0.2375 1.66235e-05
0.525 0.25 1.85693e-05
0.525 0.2625 2.0569e-05
0.525 0.275 2.2608e-05
0.525 0.2875 2.4671e-05
0.525 0.3 2.67424e-05
0.525 0.3125 2.8806e-05
0.525 0.325 3.08456e-05
0.525 0.3375 3.28447e-05
0.525 0.35 3.47872e-05
0.525 0.3625 3.66569e-05
0.525 0.375 3.8438e-05
0.525 0.3875 4.01151e-05
0.525 0.4 4.16737e-05
0.525 0.4125 4.30998e-05
0.525 0.425 4.43803e-05
0.525 0.4375 4.55032e-05
0.525 0.45 4.64577e-05
0.525 0.4625 4.72341e-05
0.525 0.475 4.78244e-05
0.525 0.4875 4.82221e-05
0.525 0.5 4.84222e-05
0.525 0.5125 4.8422e-05
0.525 0.525 4.82204e-05
0.525 0.5375 4.78185e-05
0.525 0.55 4.72198e-05
0.525 0.5625 4.64297e-05
0.525 0.575 4.54556e-05
0.525 0.5875 4.43067e-05
0.525 0.6 4.29938e-05
0.525 0.6125 4.15291e-05
0.525 0.625 3.99261e-05
0.525 0.6375 3.81994e-05
0.525 0.65 3.63645e-05
0.525 0.6625 3.44378e-05
0.525 0.675 3.2436e-05
0.525 0.6875 3.03767e-05
0.525 0.7 2.82773e-05
0.525 0.7125 2.61557e-05
0.525 0.725 2.40294e-05
0.525 0.7375 2.19158e-05
0.525 0.75 1.9832e-05
0.525 0.7625 1.77945e-05
0.525 0.775 1.58189e-05
0.525 0.7875 1.39201e-05
0.525 0.8 1.21118e-05
0.525 0.8125 1.04065e-05
0.525 0.825 8.81551e-06
0.525 0.8375 7.34821e-06
0.525 0.85 6.01248e-06
0.525 0.8625 4.81425e-06
0.525 0.875 3.75737e-06
0.525 0.8875 2.84347e-06
0.525 0.9 2.07177e-06
0.525 0.9125 1.43892e-06
0.525 0.925 9.38863e-07
0.525 0.9375 5.62606e-07
0.525 0.95 2.98105e-07
0.525 0.9625 1.30078e-07
0.525 0.975 3.98424e-08
0.525 0.9875 5.14569e-09
0.525 1 0

0.5375 0 0
0.5375 0.0125 4.51173e-09
0.5375 0.025 3.49896e-08
0.5375 0.0375 1.14422e-07
0.5375 0.05 2.62668e-07
0.5375 0.0625 4.96589e-07
0.5375 0.075 8.30179e-07
0.5375 0.0875 1.2747e-06
0.5375 0.1 1.8388e-06
0.5375 0.1125 2.52866e-06
0.5375 0.125 3.34813e-06
0.5375 0.1375 4.29883e-06
0.5375 0.15 5.38032e-06
0.5375 0.1625 6.59018e-06
0.5375 0.175 7.92421e-06
0.5375 0.1875 9.37651e-06
0.5375 0.2 1.09396e-05
0.5375 0.2125 1.26046e-05
0.5375 0.225 1.43614e-05
0.5375 0.2375 1.61986e-05
0.5375 0.25 1.81039e-05
0.5375 0.2625 2.0064e-05
0.5375 0.275 2.20648e-05
0.5375 0.2875 2.40917e-05
0.5375 0.3 2.61296e-05
0.5375 0.3125 2.81628e-05
0.5375 0.325 3.01757e-05
0.5375 0.3375 3.21522e-05
0.5375 0.35 3.40766e-05
0.5375 0.3625 3.59331e-05
0.5375 0.375 3.77062e-05
0.5375 0.3875 3.93809e-05
0.5375 0.4 4.09428e-05
0.5375 0.4125 4.2378e-05
0.5375 0.425 4.36735e-05
0.5375 0.4375 4.48172e-05
0.5375 0.45 4.57982e-05
0.5375 0.4625 4.66066e-05
0.5375 0.475 4.72341e-05
0.5375 0.4875 4.76735e-05
0.5375 0.5 4.79196e-05
0.5375 0.5125 4.79685e-05
0.5375 0.525 4.78185e-05
0.5375 0.5375 4.74697e-05
0.5375 0.55 4.69245e-05
0.5375 0.5625 4.61873e-05
0.5375 0.575 4.52646e-05
0.5375 0.5875 4.41648e-05
0.5375 0.6 4.28982e-05
0.5375 0.6125 4.14764e-05
0.5375 0.625 3.99125e-05
0.5375 0.6375 3.82209e-05
0.5375 0.65 3.64169e-05
0.5375 0.6625 3.45166e-05
0.5375 0.675 3.2537e-05
0.5375 0.6875 3.04955e-05
0.5375 0.7 2.84098e-05
0.5375 0.7125 2.62977e-05
0.5375 0.725 2.41772e-05
0.5375 0.7375 2.2066e-05
0.5375 0.75 1.99813e-05
0.5375 0.7625 1.79401e-05
0.5375 0.775 1.59584e-05
0.5375 0.7875 1.40513e-05
0.5375 0.8 1.22332e-05
0.5375 0.8125 1.05169e-05
0.5375 0.825 8.91387e-06
0.5375 0.8375 7.43417e-06
0.5375 0.85 6.08596e-06
0.5375 0.8625 4.87552e-06
0.5375 0.875 3.80703e-06
0.5375 0.8875 2.88241e-06
0.5375 0.9 2.10109e-06
0.5375 0.9125 1.45994e-06
0.5375 0.925 9.52984e-07
0.5375 0.9375 5.71305e-07
0.5375 0.95 3.02837e-07
0.5375 0.9625 1.32195e-07
0.5375 0.975 4.05062e-08
0.5375 0.9875 5.23336e-09
0.5375 1 0

0.55 0 0
0.55 0.0125 4.35242e-09
0.55 0.025 3.37633e-08
0.55 0.0375 1.10443e-07
0.55 0.05 2.53608e-07
0.55 0.0625 4.79604e-07
0.55 0.075 8.02032e-07
0.55 0.0875 1.23187e-06
0.55 0.1 1.7776e-06
0.55 0.1125 2.44533e-06
0.55 0.125 3.23892e-06
0.55 0.1375 4.16009e-06
0.55 0.15 5.2086e-06
0.55 0.1625 6.38228e-06
0.55 0.175 7.67725e-06
0.55 0.1875 9.08798e-06
0.55 0.2 1.06074e-05
0.55 0.2125 1.22272e-05
0.55 0.225 1.39377e-05
0.55 0.2375 1.5728e-05
0.55 0.25 1.75863e-05
0.55 0.2625 1.95e-05
0.55 0.275 2.14557e-05
0.55 0.2875 2.34392e-05
0.55 0.3 2.54359e-05
0.55 0.3125 2.74309e-05
0.55 0.325 2.94089e-05
0.55 0.3375 3.13546e-05
0.55 0.35 3.32526e-05
0.55 0.3625 3.50875e-05
0.55 0.375 3.68443e-05
0.55 0.3875 3.85084e-05
0.55 0.4 4.00654e-05
0.55 0.4125 4.15019e-05
0.55 0.425 4.2805e-05
0.55 0.4375 4.39625e-05
0.55 0.45 4.49636e-05
0.55 0.4625 4.57982e-05
0.55 0.475 4.64577e-05
0.55 0.4875 4.69346e-05
0.55 0.5 4.72232e-05
0.55 0.5125 4.73191e-05
0.55 0.525 4.72198e-05
0.55 0.5375 4.69245e-05
0.55 0.55 4.64346e-05
0.55 0.5625 4.57534e-05
0.55 0.575 4.48864e-05
0.55 0.5875 4.38412e-05
0.55 0.6 4.26271e-05
0.55 0.6125 4.12552e-05
0.55 0.625 3.97382e-05
0.55 0.6375 3.80899e-05
0.55 0.65 3.63254e-05
0.55 0.6625 3.44606e-05
0.55 0.675 3.25122e-05
0.55 0.6875 3.04978e-05
0.55 0.7 2.84349e-05
0.55 0.7125 2.63416e-05
0.55 0.725 2.42359e-05
0.55 0.7375 2.21358e-05
0.55 0.75 2.00588e-05
0.55 0.7625 1.8022e-05
0.55 0.775 1.60418e-05
0.55 0.7875 1.41339e-05
0.55 0.8 1.23127e-05
0.55 0.8125 1.05916e-05
0.55 0.825 8.98245e-06
0.55 0.8375 7.49558e-06
0.55 0.85 6.13959e-06
0.55 0.8625 4.92108e-06
0.55 0.875 3.84458e-06
0.55 0.8875 2.91228e-06
0.55 0.9 2.12389e-06
0.55 0.9125 1.47647e-06
0.55 0.925 9.64212e-07
0.55 0.9375 5.78291e-07
0.55 0.95 3.06671e-07
0.55 0.9625 1.33924e-07
0.55 0.975 4.10526e-08
0.55 0.9875 5.30603e-09
0.55 1 0

0.5625 0 1.11022e-16
0.5625 0.0125 4.18464e-09
0.5625 0.025 3.24703e-08
0.5625 0.0375 1.06242e-07
0.5625 0.05 2.4403e-07
0.5625 0.0625 4.61623e-07
0.5625 0.075 7.72189e-07
0.5625 0.0875 1.18639e-06
0.5625 0.1 1.71251e-06
0.5625 0.1125 2.35655e-06
0.5625 0.125 3.12236e-06
0.5625 0.1375 4.01176e-06
0.5625 0.15 5.02465e-06
0.5625 0.1625 6.15912e-06
0.5625 0.175 7.41159e-06
0.5625 0.1875 8.77691e-06
0.5625 0.2 1.02485e-05
0.5625 0.2125 1.18183e-05
0.5625 0.225 1.34773e-05
0.5625 0.2375 1.52153e-05
0.5625 0.25 1.70208e-05
0.5625 0.2625 1.8882e-05
0.5625 0.275 2.07859e-05
0.5625 0.2875 2.2719e-05
0.5625 0.3 2.46674e-05
0.5625 0.3125 2.66168e-05
0.5625 0.325 2.85523e-05
0.5625 0.3375 3.04593e-05
0.5625 0.35 3.23229e-05
0.5625 0.3625 3.41282e-05
0.5625 0.375 3.58607e-05
0.5625 0.3875 3.75061e-05
0.5625 0.4 3.90505e-05
0.5625 0.4125 4.04806e-05
0.5625 0.425 4.17837e-05
0.5625 0.4375 4.2948e-05
0.5625 0.45 4.39625e-05
0.5625 0.4625 4.48172e-05
0.5625 0.475 4.55032e-05
0.5625 0.4875 4.60129e-05
0.5625 0.5 4.63402e-05
0.5625 0.5125 4.64801e-05
0.5625 0.525 4.64297e-05
0.5625 0.5375 4.61873e-05
0.5625 0.55 4.57534e-05
0.5625 0.5625 4.51304e-05
0.5625 0.575 4.43225e-05
0.5625 0.5875 4.33364e-05
0.5625 0.6 4.21805e-05
0.5625 0.6125 4.08651e-05
0.5625 0.625 3.94022e-05
0.5625 0.6375 3.78051e-05
0.5625 0.65 3.60884e-05
0.5625 0.6625 3.42677e-05
0.5625 0.675 3.23596e-05
0.5625 0.6875 3.03813e-05
0.5625 0.7 2.83505e-05
0.5625 0.7125 2.62851e-05
0.5625 0.725 2.42033e-05
0.5625 0.7375 2.21231e-05
0.5625 0.75 2.00623e-05
0.5625 0.7625 1.80382e-05
0.5625 0.775 1.60676e-05
0.5625 0.7875 1.41662e-05
0.5625 0.8 1.2349e-05
0.5625 0.8125 1.06296e-05
0.5625 0.825 9.02019e-06
0.5625 0.8375 7.53157e-06
0.5625 0.85 6.17263e-06
0.5625 0.8625 4.95034e-06
0.5625 0.875 3.86953e-06
0.5625 0.8875 2.93272e-06
0.5625 0.9 2.13989e-06
0.5625 0.9125 1.48833e-06
0.5625 0.925 9.72422e-07
0.5625 0.9375 5.83486e-07
0.5625 0.95 3.09566e-07
0.5625 0.9625 1.35247e-07
0.5625 0.975 4.1476e-08
0.5625 0.9875 5.36297e-09
0.5625 1 1.11022e-16

0.575 0 1.11022e-16
0.575 0.0125 4.00947e-09
0.575 0.025 3.1119e-08
0.575 0.0375 1.01847e-07
0.575 0.05 2.33996e-07
0.575 0.0625 4.42764e-07
0.575 0.075 7.40852e-07
0.575 0.0875 1.13858e-06
0.575 0.1 1.64398e-06
0.575 0.1125 2.26294e-06
0.575 0.125 2.99928e-06
0.575 0.1375 3.85488e-06
0.575 0.15 4.82979e-06
0.575 0.1625 5.92232e-06
0.575 0.175 7.1292e-06
0.575 0.1875 8.44563e-06
0.575 0.2 9.86542e-06
0.575 0.2125 1.13811e-05
0.575 0.225 1.29841e-05
0.575 0.2375 1.46646e-05
0.575 0.25 1.6412e-05
0.575 0.2625 1.82148e-05
0.575 0.275 2.00609e-05
0.575 0.2875 2.19373e-05
0.575 0.3 2.38307e-05
0.575 0.3125 2.57274e-05
0.575 0.325 2.76133e-05
0.575 0.3375 2.94742e-05
0.575 0.35 3.12958e-05
0.575 0.3625 3.30639e-05
0.575 0.375 3.47644e-05
0.575 0.3875 3.63834e-05
0.575 0.4 3.79075e-05
0.575 0.4125 3.93237e-05
0.575 0.425 4.06197e-05
0.575 0.4375 4.17837e-05
0.575 0.45 4.2805e-05
0.575 0.4625 4.36735e-05
0.575 0.475 4.43803e-05
0.575 0.4875 4.49177e-05
0.575 0.5 4.52793e-05
0.575 0.5125 4.54598e-05
0.575 0.525 4.54556e-05
0.575 0.5375 4.52646e-05
0.575 0.55 4.48864e-05
0.575 0.5625 4.43225e-05
0.575 0.575 4.35762e-05
0.575 0.5875 4.26529e-05
0.575 0.6 4.15601e-05
0.575 0.6125 4.0307e-05
0.575 0.625 3.89048e-05
0.575 0.6375 3.73662e-05
0.575 0.65 3.57052e-05
0.575 0.6625 3.39371e-05
0.575 0.675 3.2078e-05
0.575 0.6875 3.01448e-05
0.575 0.7 2.81551e-05
0.575 0.7125 2.61267e-05
0.575 0.725 2.40778e-05
0.575 0.7375 2.20264e-05
0.575 0.75 1.99905e-05
0.575 0.7625 1.79874e-05
0.575 0.775 1.60343e-05
0.575 0.7875 1.4147e-05
0.575 0.8 1.23408e-05
0.575 0.8125 1.06297e-05
0.575 0.825 9.0262e-06
0.575 0.8375 7.54135e-06
0.575 0.85 6.18443e-06
0.575 0.8625 4.96275e-06
0.575 0.875 3.88147e-06
0.575 0.8875 2.94341e-06
0.575 0.9 2.14885e-06
0.575 0.9125 1.49534e-06
0.575 0.925 9.77501e-07
0.575 0.9375 5.86823e-07
0.575 0.95 3.11485e-07
0.575 0.9625 1.36149e-07
0.575 0.975 4.17714e-08
0.575 0.9875 5.40354e-09
0.575 1 1.11022e-16

0.5875 0 0
0.5875 0.0125 3.82802e-09
0.5875 0.025 2.97178e-08
0.5875 0.0375 9.72854e-08
0.5875 0.05 2.23573e-07
0.5875 0.0625 4.23151e-07
0.5875 0.075 7.08225e-07
0.5875 0.0875 1.08874e-06
0.5875 0.1 1.57247e-06
0.5875 0.1125 2.16514e-06
0.5875 0.125 2.87052e-06
0.5875 0.1375 3.69055e-06
0.5875 0.15 4.62538e-06
0.5875 0.1625 5.67357e-06
0.5875 0.175 6.8321e-06
0.5875 0.1875 8.09653e-06
0.5875 0.2 9.4611e-06
0.5875 0.2125 1.09188e-05
0.5875 0.225 1.24615e-05
0.5875 0.2375 1.40801e-05
0.5875 0.25 1.57645e-05
0.5875 0.2625 1.75038e-05
0.5875 0.275 1.92865e-05
0.5875 0.2875 2.11003e-05
0.5875 0.3 2.29325e-05
0.5875 0.3125 2.47701e-05
0.5875 0.325 2.65997e-05
0.5875 0.3375 2.84076e-05
0.5875 0.35 3.01803e-05
0.5875 0.3625 3.19039e-05
0.5875 0.375 3.35651e-05
0.5875 0.3875 3.51504e-05
0.5875 0.4 3.66469e-05
0.5875 0.4125 3.80421e-05
0.5875 0.425 3.93237e-05
0.5875 0.4375 4.04806e-05
0.5875 0.45 4.15019e-05
0.5875 0.4625 4.2378e-05
0.5875 0.475 4.30998e-05
0.5875 0.4875 4.36596e-05
0.5875 0.5 4.40508e-05
0.5875 0.5125 4.42678e-05
0.5875 0.525 4.43067e-05
0.5875 0.5375 4.41648e-05
0.5875 0.55 4.38412e-05
0.5875 0.5625 4.33364e-05
0.5875 0.575 4.26529e-05
0.5875 0.5875 4.17951e-05
0.5875 0.6 4.07691e-05
0.5875 0.6125 3.95832e-05
0.5875 0.625 3.82478e-05
0.5875 0.6375 3.67745e-05
0.5875 0.65 3.51767e-05
0.5875 0.6625 3.3469e-05
0.5875 0.675 3.16672e-05
0.5875 0.6875 2.97878e-05
0.5875 0.7 2.7848e-05
0.5875 0.7125 2.58656e-05
0.5875 0.725 2.38584e-05
0.5875 0.7375 2.18447e-05
0.5875 0.75 1.98422e-05
0.5875 0.7625 1.78686e-05
0.5875 0.775 1.59408e-05
0.5875 0.7875 1.40753e-05
0.5875 0.8 1.22874e-05
0.5875 0.8125 1.05912e-05
0.5875 0.825 8.99977e-06
0.5875 0.8375 7.52433e-06
0.5875 0.85 6.17448e-06
0.5875 0.8625 4.95789e-06
0.5875 0.875 3.88003e-06
0.5875 0.8875 2.94406e-06
0.5875 0.9 2.15056e-06
0.5875 0.9125 1.49736e-06
0.5875 0.925 9.79352e-07
0.5875 0.9375 5.88242e-07
0.5875 0.95 3.12397e-07
0.5875 0.9625 1.36615e-07
0.5875 0.975 4.19345e-08
0.5875 0.9875 5.42715e-09
0.5875 1 0

0.6 0 0
0.6 0.0125 3.64138e-09
0.6 0.025 2.82754e-08
0.6 0.0375 9.25855e-08
0.6 0.05 2.12824e-07
0.6 0.0625 4.02908e-07
0.6 0.075 6.74519e-07
0.6 0.0875 1.0372e-06
0.6 0.1 1.49843e-06
0.6 0.1125 2.06378e-06
0.6 0.125 2.73694e-06
0.6 0.1375 3.51986e-06
0.6 0.15 4.41282e-06
0.6 0.1625 5.41457e-06
0.6 0.175 6.52235e-06
0.6 0.1875 7.73208e-06
0.6 0.2 9.0384e-06
0.6 0.2125 1.04348e-05
0.6 0.225 1.19135e-05
0.6 0.2375 1.34662e-05
0.6 0.25 1.50832e-05
0.6 0.2625 1.67543e-05
0.6 0.275 1.84685e-05
0.6 0.2875 2.02144e-05
0.6 0.3 2.19799e-05
0.6 0.3125 2.37526e-05
0.6 0.325 2.55197e-05
0.6 0.3375 2.72683e-05
0.6 0.35 2.89855e-05
0.6 0.3625 3.0658e-05
0.6 0.375 3.22731e-05
0.6 0.3875 3.38179e-05
0.6 0.4 3.52798e-05
0.6 0.4125 3.66469e-05
0.6 0.425 3.79075e-05
0.6 0.4375 3.90505e-05
0.6 0.45 4.00654e-05
0.6 0.4625 4.09428e-05
0.6 0.475 4.16737e-05
0.6 0.4875 4.22505e-05
0.6 0.5 4.26663e-05
0.6 0.5125 4.29155e-05
0.6 0.525 4.29938e-05
0.6 0.5375 4.28982e-05
0.6 0.55 4.26271e-05
0.6 0.5625 4.21805e-05
0.6 0.575 4.15601e-05
0.6 0.5875 4.07691e-05
0.6 0.6 3.98128e-05
0.6 0.6125 3.86982e-05
0.6 0.625 3.74345e-05
0.6 0.6375 3.60325e-05
0.6 0.65 3.45046e-05
0.6 0.6625 3.28649e-05
0.6 0.675 3.11283e-05
0.6 0.6875 2.93109e-05
0.6 0.7 2.74296e-05
0.6 0.7125 2.55017e-05
0.6 0.725 2.35451e-05
0.6 0.7375 2.15776e-05
0.6 0.75 1.9617e-05
0.6 0.7625 1.7681e-05
0.6 0.775 1.57868e-05
0.6 0.7875 1.39506e-05
0.6 0.8 1.21881e-05
0.6 0.8125 1.05136e-05
0.6 0.825 8.9404e-06
0.6 0.8375 7.48003e-06
0.6 0.85 6.14238e-06
0.6 0.8625 4.93541e-06
0.6 0.875 3.86496e-06
0.6 0.8875 2.93447e-06
0.6 0.9 2.14486e-06
0.6 0.9125 1.49428e-06
0.6 0.925 9.77895e-07
0.6 0.9375 5.87695e-07
0.6 0.95 3.12275e-07
0.6 0.9625 1.36633e-07
0.6 0.975 4.19614e-08
0.6 0.9875 5.43333e-09
0.6 1 0

0.6125 0 0
0.6125 0.0125 3.45068e-09
0.6125 0.025 2.68006e-08
0.6125 0.0375 8.77761e-08
0.6125 0.05 2.01816e-07
0.6125 0.0625 3.8216e-07
0.6125 0.075 6.39942e-07
0.6125 0.0875 9.84278e-07
0.6125 0.1 1.42236e-06
0.6125 0.1125 1.95953e-06
0.6125 0.125 2.59941e-06
0.6125 0.1375 3.34395e-06
0.6125 0.15 4.19352e-06
0.6125 0.1625 5.14705e-06
0.6125 0.175 6.20205e-06
0.6125 0.1875 7.35477e-06
0.6125 0.2 8.60023e-06
0.6125 0.2125 9.93234e-06
0.6125 0.225 1.1344e-05
0.6125 0.2375 1.28272e-05
0.6125 0.25 1.43729e-05
0.6125 0.2625 1.59717e-05
0.6125 0.275 1.76132e-05
0.6125 0.2875 1.92864e-05
0.6125 0.3 2.09802e-05
0.6125 0.3125 2.26827e-05
0.6125 0.325 2.43818e-05
0.6125 0.3375 2.60654e-05
0.6125 0.35 2.77211e-05
0.6125 0.3625 2.93364e-05
0.6125 0.375 3.08991e-05
0.6125 0.3875 3.23969e-05
0.6125 0.4 3.38179e-05
0.6125 0.4125 3.51504e-05
0.6125 0.425 3.63834e-05
0.6125 0.4375 3.75061e-05
0.6125 0.45 3.85084e-05
0.6125 0.4625 3.93809e-05
0.6125 0.475 4.01151e-05
0.6125 0.4875 4.07033e-05
0.6125 0.5 4.11386e-05
0.6125 0.5125 4.14154e-05
0.6125 0.525 4.15291e-05
0.6125 0.5375 4.14764e-05
0.6125 0.55 4.12552e-05
0.6125 0.5625 4.08651e-05
0.6125 0.575 4.0307e-05
0.6125 0.5875 3.95832e-05
0.6125 0.6 3.86982e-05
0.6125 0.6125 3.76578e-05
0.6125 0.625 3.64699e-05
0.6125 0.6375 3.51443e-05
0.6125 0.65 3.36924e-05
0.6125 0.6625 3.21273e-05
0.6125 0.675 3.04632e-05
0.6125 0.6875 2.87156e-05
0.6125 0.7 2.69009e-05
0.6125 0.7125 2.50359e-05
0.6125 0.725 2.31381e-05
0.6125 0.7375 2.12253e-05
0.6125 0.75 1.9315e-05
0.6125 0.7625 1.74248e-05
0.6125 0.775 1.55718e-05
0.6125 0.7875 1.37725e-05
0.6125 0.8 1.20425e-05
0.6125 0.8125 1.03965e-05
0.6125 0.825 8.84777e-06
0.6125 0.8375 7.40816e-06
0.6125 0.85 6.08785e-06
0.6125 0.8625 4.8951e-06
0.6125 0.875 3.83604e-06
0.6125 0.8875 2.91447e-06
0.6125 0.9 2.13163e-06
0.6125 0.9125 1.486e-06
0.6125 0.925 9.7307e-07
0.6125 0.9375 5.85142e-07
0.6125 0.95 3.11097e-07
0.6125 0.9625 1.36194e-07
0.6125 0.975 4.18492e-08
0.6125 0.9875 5.42165e-09
0.6125 1 0

0.625 0 0
0.625 0.0125 3.25702e-09
0.625 0.025 2.53019e-08
0.625 0.0375 8.28857e-08
0.625 0.05 1.90614e-07
0.625 0.0625 3.61032e-07
0.625 0.075 6.04707e-07
0.625 0.0875 9.30311e-07
0.625 0.1 1.34471e-06
0.625 0.1125 1.85304e-06
0.625 0.125 2.4588e-06
0.625 0.1375 3.16393e-06
0.625 0.15 3.96889e-06
0.625 0.1625 4.87277e-06
0.625 0.175 5.87333e-06
0.625 0.1875 6.96712e-06
0.625 0.2 8.14956e-06
0.625 0.2125 9.415e-06
0.625 0.225 1.07568e-05
0.625 0.2375 1.21675e-05
0.625 0.25 1.36389e-05
0.625 0.2625 1.51618e-05
0.625 0.275 1.67266e-05
0.625 0.2875 1.83232e-05
0.625 0.3 1.99408e-05
0.625 0.3125 2.15684e-05
0.625 0.325 2.31947e-05
0.625 0.3375 2.48082e-05
0.625 0.35 2.6397e-05
0.625 0.3625 2.79496e-05
0.625 0.375 2.94541e-05
0.625 0.3875 3.08991e-05
0.625 0.4 3.22731e-05
0.625 0.4125 3.35651e-05
0.625 0.425 3.47644e-05
0.625 0.4375 3.58607e-05
0.625 0.45 3.68443e-05
0.625 0.4625 3.77062e-05
0.625 0.475 3.8438e-05
0.625 0.4875 3.9032e-05
0.625 0.5 3.94817e-05
0.625 0.5125 3.97813e-05
0.625 0.525 3.99261e-05
0.625 0.5375 3.99125e-05
0.625 0.55 3.97382e-05
0.625 0.5625 3.94022e-05
0.625 0.575 3.89048e-05
0.625 0.5875 3.82478e-05
0.625 0.6 3.74345e-05
0.625 0.6125 3.64699e-05
0.625 0.625 3.53608e-05
0.625 0.6375 3.41157e-05
0.625 0.65 3.27448e-05
0.625 0.6625 3.12602e-05
0.625 0.675 2.96752e-05
0.625 0.6875 2.80046e-05
0.625 0.7 2.6264e-05
0.625 0.7125 2.44697e-05
0.625 0.725 2.26389e-05
0.625 0.7375 2.07887e-05
0.625 0.75 1.89367e-05
0.625 0.7625 1.71002e-05
0.625 0.775 1.52963e-05
0.625 0.7875 1.35412e-05
0.625 0.8 1.18509e-05
0.625 0.8125 1.02399e-05
0.625 0.825 8.7218e-06
0.625 0.8375 7.30862e-06
0.625 0.85 6.01078e-06
0.625 0.8625 4.83681e-06
0.625 0.875 3.79317e-06
0.625 0.8875 2.88396e-06
0.625 0.9 2.11078e-06
0.625 0.9125 1.47246e-06
0.625 0.925 9.64833e-07
0.625 0.9375 5.80556e-07
0.625 0.95 3.08849e-07
0.625 0.9625 1.35291e-07
0.625 0.975 4.15956e-08
0.625 0.9875 5.39183e-09
0.625 1 0

0.6375 0 1.11022e-16
0.6375 0.0125 3.06152e-09
0.6375 0.025 2.3788e-08
0.6375 0.0375 7.79428e-08
0.6375 0.05 1.79286e-07
0.6375 0.0625 3.39651e-07
0.6375 0.075 5.69023e-07
0.6375 0.0875 8.75619e-07
0.6375 0.1 1.26596e-06
0.6375 0.1125 1.74496e-06
0.6375 0.125 2.31598e-06
0.6375 0.1375 2.98094e-06
0.6375 0.15 3.74036e-06
0.6375 0.1625 4.59348e-06
0.6375 0.175 5.5383e-06
0.6375 0.1875 6.57167e-06
0.6375 0.2 7.68936e-06
0.6375 0.2125 8.88618e-06
0.6375 0.225 1.0156e-05
0.6375 0.2375 1.14919e-05
0.6375 0.25 1.2886e-05
0.6375 0.2625 1.43301e-05
0.6375 0.275 1.58151e-05
0.6375 0.2875 1.73315e-05
0.6375 0.3 1.88692e-05
0.6375 0.3125 2.04181e-05
0.6375 0.325 2.19673e-05
0.6375 0.3375 2.35061e-05
0.6375 0.35 2.50234e-05
0.6375 0.3625 2.65082e-05
0.6375 0.375 2.79496e-05
0.6375 0.3875 2.93364e-05
0.6375 0.4 3.0658e-05
0.6375 0.4125 3.19039e-05
0.6375 0.425 3.30639e-05
0.6375 0.4375 3.41282e-05
0.6375 0.45 3.50875e-05
0.6375 0.4625 3.59331e-05
0.6375 0.475 3.66569e-05
0.6375 0.4875 3.72515e-05
0.6375 0.5 3.77105e-05
0.6375 0.5125 3.8028e-05
0.6375 0.525 3.81994e-05
0.6375 0.5375 3.82209e-05
0.6375 0.55 3.80899e-05
0.6375 0.5625 3.78051e-05
0.6375 0.575 3.73662e-05
0.6375 0.5875 3.67745e-05
0.6375 0.6 3.60325e-05
0.6375 0.6125 3.51443e-05
0.6375 0.625 3.41157e-05
0.6375 0.6375 3.29539e-05
0.6375 0.65 3.16681e-05
0.6375 0.6625 3.02689e-05
0.6375 0.675 2.87688e-05
0.6375 0.6875 2.71816e-05
0.6375 0.7 2.55219e-05
0.6375 0.7125 2.38057e-05
0.6375 0.725 2.20493e-05
0.6375 0.7375 2.02695e-05
0.6375 0.75 1.84835e-05
0.6375 0.7625 1.67084e-05
0.6375 0.775 1.49608e-05
0.6375 0.7875 1.32573e-05
0.6375 0.8 1.16135e-05
0.6375 0.8125 1.0044e-05
0.6375 0.825 8.56263e-06
0.6375 0.8375 7.18147e-06
0.6375 0.85 5.91119e-06
0.6375 0.8625 4.76056e-06
0.6375 0.875 3.73632e-06
0.6375 0.8875 2.84292e-06
0.6375 0.9 2.08229e-06
0.6375 0.9125 1.45363e-06
0.6375 0.925 9.53161e-07
0.6375 0.9375 5.73922e-07
0.6375 0.95 3.0552e-07
0.6375 0.9625 1.33918e-07
0.6375 0.975 4.11991e-08
0.6375 0.9875 5.34363e-09
0.6375 1 1.11022e-16

0.65 0 0
0.65 0.0125 2.86528e-09
0.65 0.025 2.22675e-08
0.65 0.0375 7.29757e-08
0.65 0.05 1.67895e-07
0.65 0.0625 3.18139e-07
0.65 0.075 5.33101e-07
0.65 0.0875 8.20527e-07
0.65 0.1 1.18658e-06
0.65 0.1125 1.63594e-06
0.65 0.125 2.17182e-06
0.65 0.1375 2.7961e-06
0.65 0.15 3.50935e-06
0.65 0.1625 4.31094e-06
0.65 0.175 5.19909e-06
0.65 0.1875 6.17094e-06
0.65 0.2 7.22263e-06
0.65 0.2125 8.34937e-06
0.65 0.225 9.5455e-06
0.65 0.2375 1.08046e-05
0.65 0.25 1.21195e-05
0.65 0.2625 1.34824e-05
0.65 0.275 1.4885e-05
0.65 0.2875 1.63184e-05
0.65 0.3 1.77732e-05
0.65 0.3125 1.92399e-05
0.65 0.325 2.07084e-05
0.65 0.3375 2.21688e-05
0.65 0.35 2.36105e-05
0.65 0.3625 2.50234e-05
0.65 0.375 2.6397e-05
0.65 0.3875 2.77211e-05
0.65 0.4 2.89855e-05
0.65 0.4125 3.01803e-05
0.65 0.425 3.12958e-05
0.65 0.4375 3.23229e-05
0.65 0.45 3.32526e-05
0.65 0.4625 3.40766e-05
0.65 0.475 3.47872e-05
0.65 0.4875 3.53773e-05
0.65 0.5 3.58405e-05
0.65 0.5125 3.61711e-05
0.65 0.525 3.63645e-05
0.65 0.5375 3.64169e-05
0.65 0.55 3.63254e-05
0.65 0.5625 3.60884e-05
0.65 0.575 3.57052e-05
0.65 0.5875 3.51767e-05
0.65 0.6 3.45046e-05
0.65 0.6125 3.36924e-05
0.65 0.625 3.27448e-05
0.65 0.6375 3.16681e-05
0.65 0.65 3.04701e-05
0.65 0.6625 2.91603e-05
0.65 0.675 2.77498e-05
0.65 0.6875 2.62514e-05
0.65 0.7 2.4679e-05
0.65 0.7125 2.30473e-05
0.65 0.725 2.13723e-05
0.65 0.7375 1.96701e-05
0.65 0.75 1.79573e-05
0.65 0.7625 1.62507e-05
0.65 0.775 1.45667e-05
0.65 0.7875 1.29216e-05
0.65 0.8 1.13309e-05
0.65 0.8125 9.80939e-06
0.65 0.825 8.37063e-06
0.65 0.8375 7.02699e-06
0.65 0.85 5.78925e-06
0.65 0.8625 4.66644e-06
0.65 0.875 3.66556e-06
0.65 0.8875 2.79138e-06
0.65 0.9 2.04617e-06
0.65 0.9125 1.42952e-06
0.65 0.925 9.38054e-07
0.65 0.9375 5.65236e-07
0.65 0.95 3.01109e-07
0.65 0.9625 1.32075e-07
0.65 0.975 4.06589e-08
0.65 0.9875 5.27697e-09
0.65 1 0

0.6625 0 1.11022e-16
0.6625 0.0125 2.66937e-09
0.6625 0.025 2.0749e-08
0.6625 0.0375 6.80121e-08
0.6625 0.05 1.56507e-07
0.6625 0.0625 2.9662e-07
0.6625 0.075 4.97147e-07
0.6625 0.0875 7.65354e-07
0.6625 0.1 1.10704e-06
0.6625 0.1125 1.52663e-06
0.6625 0.125 2.02718e-06
0.6625 0.1375 2.61052e-06
0.6625 0.15 3.27726e-06
0.6625 0.1625 4.02689e-06
0.6625 0.175 4.85781e-06
0.6625 0.1875 5.76746e-06
0.6625 0.2 6.75231e-06
0.6625 0.2125 7.80798e-06
0.6625 0.225 8.92928e-06
0.6625 0.2375 1.01103e-05
0.6625 0.25 1.13444e-05
0.6625 0.2625 1.26244e-05
0.6625 0.275 1.39426e-05
0.6625 0.2875 1.52908e-05
0.6625 0.3 1.66603e-05
0.6625 0.3125 1.80421e-05
0.6625 0.325 1.94272e-05
0.6625 0.3375 2.08059e-05
0.6625 0.35 2.21688e-05
0.6625 0.3625 2.35061e-05
0.6625 0.375 2.48082e-05
0.6625 0.3875 2.60654e-05
0.6625 0.4 2.72683e-05
0.6625 0.4125 2.84076e-05
0.6625 0.425 2.94742e-05
0.6625 0.4375 3.04593e-05
0.6625 0.45 3.13546e-05
0.6625 0.4625 3.21522e-05
0.6625 0.475 3.28447e-05
0.6625 0.4875 3.34253e-05
0.6625 0.5 3.38879e-05
0.6625 0.5125 3.42269e-05
0.6625 0.525 3.44378e-05
0.6625 0.5375 3.45166e-05
0.6625 0.55 3.44606e-05
0.6625 0.5625 3.42677e-05
0.6625 0.575 3.39371e-05
0.6625 0.5875 3.3469e-05
0.6625 0.6 3.28649e-05
0.6625 0.6125 3.21273e-05
0.6625 0.625 3.12602e-05
0.6625 0.6375 3.02689e-05
0.6625 0.65 2.91603e-05
0.6625 0.6625 2.79425e-05
0.6625 0.675 2.66254e-05
0.6625 0.6875 2.52204e-05
0.6625 0.7 2.37403e-05
0.6625 0.7125 2.21991e-05
0.6625 0.725 2.06116e-05
0.6625 0.7375 1.89935e-05
0.6625 0.75 1.73606e-05
0.6625 0.7625 1.57293e-05
0.6625 0.775 1.41157e-05
0.6625 0.7875 1.25356e-05
0.6625 0.8 1.10044e-05
0.6625 0.8125 9.53685e-06
0.6625 0.825 8.14646e-06
0.6625 0.8375 6.84564e-06
0.6625 0.85 5.64533e-06
0.6625 0.8625 4.55472e-06
0.6625 0.875 3.58107e-06
0.6625 0.8875 2.72944e-06
0.6625 0.9 2.00249e-06
0.6625 0.9125 1.40016e-06
0.6625 0.925 9.19534e-07
0.6625 0.9375 5.5451e-07
0.6625 0.95 2.95619e-07
0.6625 0.9625 1.29762e-07
0.6625 0.975 3.99754e-08
0.6625 0.9875 5.19186e-09
0.6625 1 1.11022e-16

0.675 0 0
0.675 0.0125 2.47486e-09
0.675 0.025 1.92405e-08
0.675 0.0375 6.30794e-08
0.675 0.05 1.45184e-07
0.675 0.0625 2.75214e-07
0.675 0.075 4.61364e-07
0.675 0.0875 7.10414e-07
0.675 0.1 1.0278e-06
0.675 0.1125 1.41766e-06
0.675 0.125 1.88291e-06
0.675 0.1375 2.42531e-06
0.675 0.15 3.04548e-06
0.675 0.1625 3.74302e-06
0.675 0.175 4.51654e-06
0.675 0.1875 5.3637e-06
0.675 0.2 6.28133e-06
0.675 0.2125 7.26543e-06
0.675 0.225 8.31125e-06
0.675 0.2375 9.41336e-06
0.675 0.25 1.05657e-05
0.675 0.2625 1.17617e-05
0.675 0.275 1.29942e-05
0.675 0.2875 1.42556e-05
0.675 0.3 1.5538e-05
0.675 0.3125 1.68331e-05
0.675 0.325 1.81324e-05
0.675 0.3375 1.94272e-05
0.675 0.35 2.07084e-05
0.675 0.3625 2.19673e-05
0.675 0.375 2.31947e-05
0.675 0.3875 2.43818e-05
0.675 0.4 2.55197e-05
0.675 0.4125 2.65997e-05
0.675 0.425 2.76133e-05
0.675 0.4375 2.85523e-05
0.675 0.45 2.94089e-05
0.675 0.4625 3.01757e-05
0.675 0.475 3.08456e-05
0.675 0.4875 3.14121e-05
0.675 0.5 3.18694e-05
0.675 0.5125 3.22122e-05
0.675 0.525 3.2436e-05
0.675 0.5375 3.2537e-05
0.675 0.55 3.25122e-05
0.675 0.5625 3.23596e-05
0.675 0.575 3.2078e-05
0.675 0.5875 3.16672e-05
0.675 0.6 3.11283e-05
0.675 0.6125 3.04632e-05
0.675 0.625 2.96752e-05
0.675 0.6375 2.87688e-05
0.675 0.65 2.77498e-05
0.675 0.6625 2.66254e-05
0.675 0.675 2.5404e-05
0.675 0.6875 2.40958e-05
0.675 0.7 2.27123e-05
0.675 0.7125 2.12664e-05
0.675 0.725 1.9772e-05
0.675 0.7375 1.82437e-05
0.675 0.75 1.66968e-05
0.675 0.7625 1.5147e-05
0.675 0.775 1.36099e-05
0.675 0.7875 1.2101e-05
0.675 0.8 1.06354e-05
0.675 0.8125 9.22756e-06
0.675 0.825 7.89101e-06
0.675 0.8375 6.63813e-06
0.675 0.85 5.47993e-06
0.675 0.8625 4.42576e-06
0.675 0.875 3.4831e-06
0.675 0.8875 2.65731e-06
0.675 0.9 1.95137e-06
0.675 0.9125 1.36565e-06
0.675 0.925 8.97644e-07
0.675 0.9375 5.41766e-07
0.675 0.95 2.89061e-07
0.675 0.9625 1.26984e-07
0.675 0.975 3.91497e-08
0.675 0.9875 5.0884e-09
0.675 1 0

0.6875 0 0
0.6875 0.0125 2.28277e-09
0.6875 0.025 1.77502e-08
0.6875 0.0375 5.82041e-08
0.6875 0.05 1.33987e-07
0.6875 0.0625 2.54039e-07
0.6875 0.075 4.25949e-07
0.6875 0.0875 6.56013e-07
0.6875 0.1 9.49289e-07
0.6875 0.1125 1.30965e-06
0.6875 0.125 1.73984e-06
0.6875 0.1375 2.24152e-06
0.6875 0.15 2.81536e-06
0.6875 0.1625 3.46102e-06
0.6875 0.175 4.1773e-06
0.6875 0.1875 4.96211e-06
0.6875 0.2 5.81257e-06
0.6875 0.2125 6.72506e-06
0.6875 0.225 7.69526e-06
0.6875 0.2375 8.71824e-06
0.6875 0.25 9.78846e-06
0.6875 0.2625 1.08999e-05
0.6875 0.275 1.2046e-05
0.6875 0.2875 1.32198e-05
0.6875 0.3 1.4414e-05
0.6875 0.3125 1.56211e-05
0.6875 0.325 1.68331e-05
0.6875 0.3375 1.80421e-05
0.6875 0.35 1.92399e-05
0.6875 0.3625 2.04181e-05
0.6875 0.375 2.15684e-05
0.6875 0.3875 2.26827e-05
0.6875 0.4 2.37526e-05
0.6875 0.4125 2.47701e-05
0.6875 0.425 2.57274e-05
0.6875 0.4375 2.66168e-05
0.6875 0.45 2.74309e-05
0.6875 0.4625 2.81628e-05
0.6875 0.475 2.8806e-05
0.6875 0.4875 2.93542e-05
0.6875 0.5 2.9802e-05
0.6875 0.5125 3.01443e-05
0.6875 0.525 3.03767e-05
0.6875 0.5375 3.04955e-05
0.6875 0.55 3.04978e-05
0.6875 0.5625 3.03813e-05
0.6875 0.575 3.01448e-05
0.6875 0.5875 2.97878e-05
0.6875 0.6 2.93109e-05
0.6875 0.6125 2.87156e-05
0.6875 0.625 2.80046e-05
0.6875 0.6375 2.71816e-05
0.6875 0.65 2.62514e-05
0.6875 0.6625 2.52204e-05
0.6875 0.675 2.40958e-05
0.6875 0.6875 2.28865e-05
0.6875 0.7 2.16027e-05
0.6875 0.7125 2.0256e-05
0.6875 0.725 1.8859e-05
0.6875 0.7375 1.74255e-05
0.6875 0.75 1.59699e-05
0.6875 0.7625 1.45072e-05
0.6875 0.775 1.30522e-05
0.6875 0.7875 1.16202e-05
0.6875 0.8 1.02257e-05
0.6875 0.8125 8.88304e-06
0.6875 0.825 7.60548e-06
0.6875 0.8375 6.40538e-06
0.6875 0.85 5.29376e-06
0.6875 0.8625 4.2801e-06
0.6875 0.875 3.37205e-06
0.6875 0.8875 2.57524e-06
0.6875 0.9 1.893e-06
0.6875 0.9125 1.32608e-06
0.6875 0.925 8.72456e-07
0.6875 0.9375 5.27044e-07
0.6875 0.95 2.81454e-07
0.6875 0.9625 1.23748e-07
0.6875 0.975 3.81839e-08
0.6875 0.9875 4.96687e-09
0.6875 1 0

0.7 0 0
0.7 0.0125 2.0941e-09
0.7 0.025 1.6286e-08
0.7 0.0375 5.34119e-08
0.7 0.05 1.22977e-07
0.7 0.0625 2.33207e-07
0.7 0.075 3.91094e-07
0.7 0.0875 6.02449e-07
0.7 0.1 8.71952e-07
0.7 0.1125 1.2032e-06
0.7 0.125 1.59876e-06
0.7 0.1375 2.06022e-06
0.7 0.15 2.58822e-06
0.7 0.1625 3.18253e-06
0.7 0.175 3.84209e-06
0.7 0.1875 4.56504e-06
0.7 0.2 5.34881e-06
0.7 0.2125 6.19012e-06
0.7 0.225 7.08508e-06
0.7 0.2375 8.0292e-06
0.7 0.25 9.01746e-06
0.7 0.2625 1.00444e-05
0.7 0.275 1.11039e-05
0.7 0.2875 1.21899e-05
0.7 0.3 1.32956e-05
0.7 0.3125 1.4414e-05
0.7 0.325 1.5538e-05
0.7 0.3375 1.66603e-05
0.7 0.35 1.77732e-05
0.7 0.3625 1.88692e-05
0.7 0.375 1.99408e-05
0.7 0.3875 2.09802e-05
0.7 0.4 2.19799e-05
0.7 0.4125 2.29325e-05
0.7 0.425 2.38307e-05
0.7 0.4375 2.46674e-05
0.7 0.45 2.54359e-05
0.7 0.4625 2.61296e-05
0.7 0.475 2.67424e-05
0.7 0.4875 2.72686e-05
0.7 0.5 2.77028e-05
0.7 0.5125 2.80405e-05
0.7 0.525 2.82773e-05
0.7 0.5375 2.84098e-05
0.7 0.55 2.84349e-05
0.7 0.5625 2.83505e-05
0.7 0.575 2.81551e-05
0.7 0.5875 2.7848e-05
0.7 0.6 2.74296e-05
0.7 0.6125 2.69009e-05
0.7 0.625 2.6264e-05
0.7 0.6375 2.55219e-05
0.7 0.65 2.4679e-05
0.7 0.6625 2.37403e-05
0.7 0.675 2.27123e-05
0.7 0.6875 2.16027e-05
0.7 0.7 2.04203e-05
0.7 0.7125 1.91754e-05
0.7 0.725 1.78792e-05
0.7 0.7375 1.65446e-05
0.7 0.75 1.51848e-05
0.7 0.7625 1.38138e-05
0.7 0.775 1.24461e-05
0.7 0.7875 1.1096e-05
0.7 0.8 9.77771e-06
0.7 0.8125 8.50513e-06
0.7 0.825 7.29135e-06
0.7 0.8375 6.14855e-06
0.7 0.85 5.08772e-06
0.7 0.8625 4.1184e-06
0.7 0.875 3.2484e-06
0.7 0.8875 2.48359e-06
0.7 0.9 1.82761e-06
0.7 0.9125 1.28162e-06
0.7 0.925 8.44065e-07
0.7 0.9375 5.10397e-07
0.7 0.95 2.72826e-07
0.7 0.9625 1.20066e-07
0.7 0.975 3.7081e-08
0.7 0.9875 4.82763e-09
0.7 1 0

0.7125 0 1.11022e-16
0.7125 0.0125 1.90981e-09
0.7125 0.025 1.48551e-08
0.7125 0.0375 4.87275e-08
0.7125 0.05 1.12211e-07
0.7125 0.0625 2.12828e-07
0.7125 0.075 3.56982e-07
0.7125 0.0875 5.50006e-07
0.7125 0.1 7.96202e-07
0.7125 0.1125 1.09889e-06
0.7125 0.125 1.46046e-06
0.7125 0.1375 1.88239e-06
0.7125 0.15 2.36533e-06
0.7125 0.1625 2.90911e-06
0.7125 0.175 3.51281e-06
0.7125 0.1875 4.1748e-06
0.7125 0.2 4.89276e-06
0.7125 0.2125 5.66378e-06
0.7125 0.225 6.48434e-06
0.7125 0.2375 7.3504e-06
0.7125 0.25 8.25743e-06
0.7125 0.2625 9.20045e-06
0.7125 0.275 1.01741e-05
0.7125 0.2875 1.11726e-05
0.7125 0.3 1.21899e-05
0.7125 0.3125 1.32198e-05
0.7125 0.325 1.42556e-05
0.7125 0.3375 1.52908e-05
0.7125 0.35 1.63184e-05
0.7125 0.3625 1.73315e-05
0.7125 0.375 1.83232e-05
0.7125 0.3875 1.92864e-05
0.7125 0.4 2.02144e-05
0.7125 0.4125 2.11003e-05
0.7125 0.425 2.19373e-05
0.7125 0.4375 2.2719e-05
0.7125 0.45 2.34392e-05
0.7125 0.4625 2.40917e-05
0.7125 0.475 2.4671e-05
0.7125 0.4875 2.51718e-05
0.7125 0.5 2.5589e-05
0.7125 0.5125 2.59183e-05
0.7125 0.525 2.61557e-05
0.7125 0.5375 2.62977e-05
0.7125 0.55 2.63416e-05
0.7125 0.5625 2.62851e-05
0.7125 0.575 2.61267e-05
0.7125 0.5875 2.58656e-05
0.7125 0.6 2.55017e-05
0.7125 0.6125 2.50359e-05
0.7125 0.625 2.44697e-05
0.7125 0.6375 2.38057e-05
0.7125 0.65 2.30473e-05
0.7125 0.6625 2.21991e-05
0.7125 0.675 2.12664e-05
0.7125 0.6875 2.0256e-05
0.7125 0.7 1.91754e-05
0.7125 0.7125 1.80335e-05
0.7125 0.725 1.68405e-05
0.7125 0.7375 1.56076e-05
0.7125 0.75 1.4347e-05
0.7125 0.7625 1.30718e-05
0.7125 0.775 1.17955e-05
0.7125 0.7875 1.05317e-05
0.7125 0.8 9.29409e-06
0.7125 0.8125 8.09607e-06
0.7125 0.825 6.9504e-06
0.7125 0.8375 5.86905e-06
0.7125 0.85 4.8629e-06
0.7125 0.8625 3.9415e-06
0.7125 0.875 3.11277e-06
0.7125 0.8875 2.38279e-06
0.7125 0.9 1.7555e-06
0.7125 0.9125 1.23247e-06
0.7125 0.925 8.12595e-07
0.7125 0.9375 4.91896e-07
0.7125 0.95 2.63211e-07
0.7125 0.9625 1.15952e-07
0.7125 0.975 3.58454e-08
0.7125 0.9875 4.67119e-09
0.7125 1 1.11022e-16

0.725 0 1.11022e-16
0.725 0.0125 1.7308e-09
0.725 0.025 1.34649e-08
0.725 0.0375 4.41743e-08
0.725 0.05 1.01743e-07
0.725 0.0625 1.93006e-07
0.725 0.075 3.23791e-07
0.725 0.0875 4.98958e-07
0.725 0.1 7.22438e-07
0.725 0.1125 9.97275e-07
0.725 0.125 1.32567e-06
0.725 0.1375 1.709e-06
0.725 0.15 2.14791e-06
0.725 0.1625 2.64227e-06
0.725 0.175 3.19131e-06
0.725 0.1875 3.79358e-06
0.725 0.2 4.44704e-06
0.725 0.2125 5.14908e-06
0.725 0.225 5.89656e-06
0.725 0.2375 6.68586e-06
0.725 0.25 7.51291e-06
0.725 0.2625 8.37325e-06
0.725 0.275 9.26202e-06
0.725 0.2875 1.01741e-05
0.725 0.3 1.11039e-05
0.725 0.3125 1.2046e-05
0.725 0.325 1.29942e-05
0.725 0.3375 1.39426e-05
0.725 0.35 1.4885e-05
0.725 0.3625 1.58151e-05
0.725 0.375 1.67266e-05
0.725 0.3875 1.76132e-05
0.725 0.4 1.84685e-05
0.725 0.4125 1.92865e-05
0.725 0.425 2.00609e-05
0.725 0.4375 2.07859e-05
0.725 0.45 2.14557e-05
0.725 0.4625 2.20648e-05
0.725 0.475 2.2608e-05
0.725 0.4875 2.30804e-05
0.725 0.5 2.34775e-05
0.725 0.5125 2.3795e-05
0.725 0.525 2.40294e-05
0.725 0.5375 2.41772e-05
0.725 0.55 2.42359e-05
0.725 0.5625 2.42033e-05
0.725 0.575 2.40778e-05
0.725 0.5875 2.38584e-05
0.725 0.6 2.35451e-05
0.725 0.6125 2.31381e-05
0.725 0.625 2.26389e-05
0.725 0.6375 2.20493e-05
0.725 0.65 2.13723e-05
0.725 0.6625 2.06116e-05
0.725 0.675 1.9772e-05
0.725 0.6875 1.8859e-05
0.725 0.7 1.78792e-05
0.725 0.7125 1.68405e-05
0.725 0.725 1.57514e-05
0.725 0.7375 1.4622e-05
0.725 0.75 1.34631e-05
0.725 0.7625 1.22866e-05
0.725 0.775 1.1105e-05
0.725 0.7875 9.93118e-06
0.725 0.8 8.77807e-06
0.725 0.8125 7.65847e-06
0.725 0.825 6.58473e-06
0.725 0.8375 5.56854e-06
0.725 0.85 4.62059e-06
0.725 0.8625 3.75037e-06
0.725 0.875 2.96589e-06
0.725 0.8875 2.27337e-06
0.725 0.9 1.67705e-06
0.725 0.9125 1.17886e-06
0.725 0.925 7.78196e-07
0.725 0.9375 4.71627e-07
0.725 0.95 2.52652e-07
0.725 0.9625 1.11423e-07
0.725 0.975 3.44824e-08
0.725 0.9875 4.49822e-09
0.725 1 1.11022e-16

0.7375 0 0
0.7375 0.0125 1.55793e-09
0.7375 0.025 1.21219e-08
0.7375 0.0375 3.97746e-08
0.7375 0.05 9.1624e-08
0.7375 0.0625 1.73839e-07
0.7375 0.075 2.91686e-07
0.7375 0.0875 4.49562e-07
0.7375 0.1 6.51035e-07
0.7375 0.1125 8.98875e-07
0.7375 0.125 1.19509e-06
0.7375 0.1375 1.54097e-06
0.7375 0.15 1.93711e-06
0.7375 0.1625 2.38346e-06
0.7375 0.175 2.87933e-06
0.7375 0.1875 3.42348e-06
0.7375 0.2 4.01411e-06
0.7375 0.2125 4.6489e-06
0.7375 0.225 5.32507e-06
0.7375 0.2375 6.03939e-06
0.7375 0.25 6.78825e-06
0.7375 0.2625 7.56764e-06
0.7375 0.275 8.37325e-06
0.7375 0.2875 9.20045e-06
0.7375 0.3 1.00444e-05
0.7375 0.3125 1.08999e-05
0.7375 0.325 1.17617e-05
0.7375 0.3375 1.26244e-05
0.7375 0.35 1.34824e-05
0.7375 0.3625 1.43301e-05
0.7375 0.375 1.51618e-05
0.7375 0.3875 1.59717e-05
0.7375 0.4 1.67543e-05
0.7375 0.4125 1.75038e-05
0.7375 0.425 1.82148e-05
0.7375 0.4375 1.8882e-05
0.7375 0.45 1.95e-05
0.7375 0.4625 2.0064e-05
0.7375 0.475 2.0569e-05
0.7375 0.4875 2.10108e-05
0.7375 0.5 2.13849e-05
0.7375 0.5125 2.16878e-05
0.7375 0.525 2.19158e-05
0.7375 0.5375 2.2066e-05
0.7375 0.55 2.21358e-05
0.7375 0.5625 2.21231e-05
0.7375 0.575 2.20264e-05
0.7375 0.5875 2.18447e-05
0.7375 0.6 2.15776e-05
0.7375 0.6125 2.12253e-05
0.7375 0.625 2.07887e-05
0.7375 0.6375 2.02695e-05
0.7375 0.65 1.96701e-05
0.7375 0.6625 1.89935e-05
0.7375 0.675 1.82437e-05
0.7375 0.6875 1.74255e-05
0.7375 0.7 1.65446e-05
0.7375 0.7125 1.56076e-05
0.7375 0.725 1.4622e-05
0.7375 0.7375 1.35964e-05
0.7375 0.75 1.25403e-05
0.7375 0.7625 1.14644e-05
0.7375 0.775 1.038e-05
0.7375 0.7875 9.29891e-06
0.7375 0.8 8.23332e-06
0.7375 0.8125 7.19533e-06
0.7375 0.825 6.19678e-06
0.7375 0.8375 5.24895e-06
0.7375 0.85 4.3623e-06
0.7375 0.8625 3.54619e-06
0.7375 0.875 2.80862e-06
0.7375 0.8875 2.15596e-06
0.7375 0.9 1.59269e-06
0.7375 0.9125 1.1211e-06
0.7375 0.925 7.41049e-07
0.7375 0.9375 4.49694e-07
0.7375 0.95 2.41204e-07
0.7375 0.9625 1.06503e-07
0.7375 0.975 3.29983e-08
0.7375 0.9875 4.30952e-09
0.7375 1 0

0.75 0 1.11022e-16
0.75 0.0125 1.39201e-09
0.75 0.025 1.08324e-08
0.75 0.0375 3.5549e-08
0.75 0.05 8.19027e-08
0.75 0.0625 1.5542e-07
0.75 0.075 2.60822e-07
0.75 0.0875 4.02061e-07
0.75 0.1 5.82348e-07
0.75 0.1125 8.04182e-07
0.75 0.125 1.06939e-06
0.75 0.1375 1.37915e-06
0.75 0.15 1.73403e-06
0.75 0.1625 2.13401e-06
0.75 0.175 2.57852e-06
0.75 0.1875 3.06647e-06
0.75 0.2 3.5963e-06
0.75 0.2125 4.16597e-06
0.75 0.225 4.77302e-06
0.75 0.2375 5.41462e-06
0.75 0.25 6.08754e-06
0.75 0.2625 6.78825e-06
0.75 0.275 7.51291e-06
0.75 0.2875 8.25743e-06
0.75 0.3 9.01746e-06
0.75 0.3125 9.78846e-06
0.75 0.325 1.05657e-05
0.75 0.3375 1.13444e-05
0.75 0.35 1.21195e-05
0.75 0.3625 1.2886e-05
0.75 0.375 1.36389e-05
0.75 0.3875 1.43729e-05
0.75 0.4 1.50832e-05
0.75 0.4125 1.57645e-05
0.75 0.425 1.6412e-05
0.75 0.4375 1.70208e-05
0.75 0.45 1.75863e-05
0.75 0.4625 1.81039e-05
0.75 0.475 1.85693e-05
0.75 0.4875 1.89785e-05
0.75 0.5 1.93276e-05
0.75 0.5125 1.96132e-05
0.75 0.525 1.9832e-05
0.75 0.5375 1.99813e-05
0.75 0.55 2.00588e-05
0.75 0.5625 2.00623e-05
0.75 0.575 1.99905e-05
0.75 0.5875 1.98422e-05
0.75 0.6 1.9617e-05
0.75 0.6125 1.9315e-05
0.75 0.625 1.89367e-05
0.75 0.6375 1.84835e-05
0.75 0.65 1.79573e-05
0.75 0.6625 1.73606e-05
0.75 0.675 1.66968e-05
0.75 0.6875 1.59699e-05
0.75 0.7 1.51848e-05
0.75 0.7125 1.4347e-05
0.75 0.725 1.34631e-05
0.75 0.7375 1.25403e-05
0.75 0.75 1.15871e-05
0.75 0.7625 1.06124e-05
0.75 0.775 9.62642e-06
0.75 0.7875 8.63989e-06
0.75 0.8 7.66401e-06
0.75 0.8125 6.71009e-06
0.75 0.825 5.78932e-06
0.75 0.8375 4.91251e-06
0.75 0.85 4.08977e-06
0.75 0.8625 3.33027e-06
0.75 0.875 2.64196e-06
0.75 0.8875 2.03128e-06
0.75 0.9 1.50292e-06
0.75 0.9125 1.05951e-06
0.75 0.925 7.01366e-07
0.75 0.9375 4.26217e-07
0.75 0.95 2.28926e-07
0.75 0.9625 1.01217e-07
0.75 0.975 3.1401e-08
0.75 0.9875 4.10604e-09
0.75 1 1.11022e-16

0.7625 0 0
0.7625 0.0125 1.23376e-09
0.7625 0.025 9.60232e-09
0.7625 0.0375 3.15167e-08
0.7625 0.05 7.26234e-08
0.7625 0.0625 1.37832e-07
0.7625 0.075 2.31344e-07
0.7625 0.0875 3.56678e-07
0.7625 0.1 5.16701e-07
0.7625 0.1125 7.13652e-07
0.7625 0.125 9.49172e-07
0.7625 0.1375 1.22433e-06
0.7625 0.15 1.53967e-06
0.7625 0.1625 1.89518e-06
0.7625 0.175 2.2904e-06
0.7625 0.1875 2.7244e-06
0.7625 0.2 3.1958e-06
0.7625 0.2125 3.70284e-06
0.7625 0.225 4.24338e-06
0.7625 0.2375 4.81491e-06
0.7625 0.25 5.41462e-06
0.7625 0.2625 6.03939e-06
0.7625 0.275 6.68586e-06
0.7625 0.2875 7.3504e-06
0.7625 0.3 8.0292e-06
0.7625 0.3125 8.71824e-06
0.7625 0.325 9.41336e-06
0.7625 0.3375 1.01103e-05
0.7625 0.35 1.08046e-05
0.7625 0.3625 1.14919e-05
0.7625 0.375 1.21675e-05
0.7625 0.3875 1.28272e-05
0.7625 0.4 1.34662e-05
0.7625 0.4125 1.40801e-05
0.7625 0.425 1.46646e-05
0.7625 0.4375 1.52153e-05
0.7625 0.45 1.5728e-05
0.7625 0.4625 1.61986e-05
0.7625 0.475 1.66235e-05
0.7625 0.4875 1.69987e-05
0.7625 0.5 1.73211e-05
0.7625 0.5125 1.75873e-05
0.7625 0.525 1.77945e-05
0.7625 0.5375 1.79401e-05
0.7625 0.55 1.8022e-05
0.7625 0.5625 1.80382e-05
0.7625 0.575 1.79874e-05
0.7625 0.5875 1.78686e-05
0.7625 0.6 1.7681e-05
0.7625 0.6125 1.74248e-05
0.7625 0.625 1.71002e-05
0.7625 0.6375 1.67084e-05
0.7625 0.65 1.62507e-05
0.7625 0.6625 1.57293e-05
0.7625 0.675 1.5147e-05
0.7625 0.6875 1.45072e-05
0.7625 0.7 1.38138e-05
0.7625 0.7125 1.30718e-05
0.7625 0.725 1.22866e-05
0.7625 0.7375 1.14644e-05
0.7625 0.75 1.06124e-05
0.7625 0.7625 9.73833e-06
0.7625 0.775 8.85094e-06
0.7625 0.7875 7.95974e-06
0.7625 0.8 7.07482e-06
0.7625 0.8125 6.20659e-06
0.7625 0.825 5.36548e-06
0.7625 0.8375 4.56171e-06
0.7625 0.85 3.80496e-06
0.7625 0.8625 3.10413e-06
0.7625 0.875 2.46704e-06
0.7625 0.8875 1.90016e-06
0.7625 0.9 1.40832e-06
0.7625 0.9125 9.94483e-07
0.7625 0.925 6.59389e-07
0.7625 0.9375 4.01339e-07
0.7625 0.95 2.15892e-07
0.7625 0.9625 9.55948e-08
0.7625 0.975 2.96992e-08
0.7625 0.9875 3.88888e-09
0.7625 1 0

0.775 0 0
0.775 0.0125 1.08385e-09
0.775 0.025 8.43673e-09
0.775 0.0375 2.76949e-08
0.775 0.05 6.38262e-08
0.775 0.0625 1.21154e-07
0.775 0.075 2.03382e-07
0.775 0.0875 3.13616e-07
0.775 0.1 4.54393e-07
0.775 0.1125 6.27699e-07
0.775 0.125 8.34996e-07
0.775 0.1375 1.07725e-06
0.775 0.15 1.35494e-06
0.775 0.1625 1.66812e-06
0.775 0.175 2.01638e-06
0.775 0.1875 2.39893e-06
0.775 0.2 2.8146e-06
0.775 0.2125 3.26186e-06
0.775 0.225 3.73884e-06
0.775 0.2375 4.24338e-06
0.775 0.25 4.77302e-06
0.775 0.2625 5.32507e-06
0.775 0.275 5.89656e-06
0.775 0.2875 6.48434e-06
0.775 0.3 7.08508e-06
0.775 0.3125 7.69526e-06
0.775 0.325 8.31125e-06
0.775 0.3375 8.92928e-06
0.775 0.35 9.5455e-06
0.775 0.3625 1.0156e-05
0.775 0.375 1.07568e-05
0.775 0.3875 1.1344e-05
0.775 0.4 1.19135e-05
0.775 0.4125 1.24615e-05
0.775 0.425 1.29841e-05
0.775 0.4375 1.34773e-05
0.775 0.45 1.39377e-05
0.775 0.4625 1.43614e-05
0.775 0.475 1.47452e-05
0.775 0.4875 1.50858e-05
0.775 0.5 1.53802e-05
0.775 0.5125 1.56254e-05
0.775 0.525 1.58189e-05
0.775 0.5375 1.59584e-05
0.775 0.55 1.60418e-05
0.775 0.5625 1.60676e-05
0.775 0.575 1.60343e-05
0.775 0.5875 1.59408e-05
0.775 0.6 1.57868e-05
0.775 0.6125 1.55718e-05
0.775 0.625 1.52963e-05
0.775 0.6375 1.49608e-05
0.775 0.65 1.45667e-05
0.775 0.6625 1.41157e-05
0.775 0.675 1.36099e-05
0.775 0.6875 1.30522e-05
0.775 0.7 1.24461e-05
0.775 0.7125 1.17955e-05
0.775 0.725 1.1105e-05
0.775 0.7375 1.038e-05
0.775 0.75 9.62642e-06
0.775 0.7625 8.85094e-06
0.775 0.775 8.06099e-06
0.775 0.7875 7.26471e-06
0.775 0.8 6.47097e-06
0.775 0.8125 5.68912e-06
0.775 0.825 4.92875e-06
0.775 0.8375 4.19935e-06
0.775 0.85 3.51008e-06
0.775 0.8625 2.86947e-06
0.775 0.875 2.28514e-06
0.775 0.8875 1.76352e-06
0.775 0.9 1.30956e-06
0.775 0.9125 9.26458e-07
0.775 0.925 6.15394e-07
0.775 0.9375 3.75217e-07
0.775 0.95 2.02183e-07
0.775 0.9625 8.96716e-08
0.775 0.975 2.79033e-08
0.775 0.9875 3.65934e-09
0.775 1 0

0.7875 0 0
0.7875 0.0125 9.42868e-10
0.7875 0.025 7.34032e-09
0.7875 0.0375 2.40991e-08
0.7875 0.05 5.55469e-08
0.7875 0.0625 1.05454e-07
0.7875 0.075 1.77052e-07
0.7875 0.0875 2.73057e-07
0.7875 0.1 3.95689e-07
0.7875 0.1125 5.46693e-07
0.7875 0.125 7.27359e-07
0.7875 0.1375 9.38545e-07
0.7875 0.15 1.18069e-06
0.7875 0.1625 1.45386e-06
0.7875 0.175 1.75771e-06
0.7875 0.1875 2.09159e-06
0.7875 0.2 2.4545e-06
0.7875 0.2125 2.84512e-06
0.7875 0.225 3.26186e-06
0.7875 0.2375 3.70284e-06
0.7875 0.25 4.16597e-06
0.7875 0.2625 4.6489e-06
0.7875 0.275 5.14908e-06
0.7875 0.2875 5.66378e-06
0.7875 0.3 6.19012e-06
0.7875 0.3125 6.72506e-06
0.7875 0.325 7.26543e-06
0.7875 0.3375 7.80798e-06
0.7875 0.35 8.34937e-06
0.7875 0.3625 8.88618e-06
0.7875 0.375 9.415e-06
0.7875 0.3875 9.93234e-06
0.7875 0.4 1.04348e-05
0.7875 0.4125 1.09188e-05
0.7875 0.425 1.13811e-05
0.7875 0.4375 1.18183e-05
0.7875 0.45 1.22272e-05
0.7875 0.4625 1.26046e-05
0.7875 0.475 1.29476e-05
0.7875 0.4875 1.32532e-05
0.7875 0.5 1.35188e-05
0.7875 0.5125 1.37418e-05
0.7875 0.525 1.39201e-05
0.7875 0.5375 1.40513e-05
0.7875 0.55 1.41339e-05
0.7875 0.5625 1.41662e-05
0.7875 0.575 1.4147e-05
0.7875 0.5875 1.40753e-05
0.7875 0.6 1.39506e-05
0.7875 0.6125 1.37725e-05
0.7875 0.625 1.35412e-05
0.7875 0.6375 1.32573e-05
0.7875 0.65 1.29216e-05
0.7875 0.6625 1.25356e-05
0.7875 0.675 1.2101e-05
0.7875 0.6875 1.16202e-05
0.7875 0.7 1.1096e-05
0.7875 0.7125 1.05317e-05
0.7875 0.725 9.93118e-06
0.7875 0.7375 9.29891e-06
0.7875 0.75 8.63989e-06
0.7875 0.7625 7.95974e-06
0.7875 0.775 7.26471e-06
0.7875 0.7875 6.56167e-06
0.7875 0.8 5.8582e-06
0.7875 0.8125 5.16246e-06
0.7875 0.825 4.48301e-06
0.7875 0.8375 3.82854e-06
0.7875 0.85 3.20757e-06
0.7875 0.8625 2.62818e-06
0.7875 0.875 2.09768e-06
0.7875 0.8875 1.6224e-06
0.7875 0.9 1.20734e-06
0.7875 0.9125 8.55925e-07
0.7875 0.925 5.69692e-07
0.7875 0.9375 3.48033e-07
0.7875 0.95 1.87891e-07
0.7875 0.9625 8.34861e-08
0.7875 0.975 2.60248e-08
0.7875 0.9875 3.41885e-09
0.7875 1 0

0.8 0 0
0.8 0.0125 8.1133e-10
0.8 0.025 6.3171e-09
0.8 0.0375 2.07425e-08
0.8 0.05 4.78167e-08
0.8 0.0625 9.07907e-08
0.8 0.075 1.52455e-07
0.8 0.0875 2.35158e-07
0.8 0.1 3.40821e-07
0.8 0.1125 4.70959e-07
0.8 0.125 6.26699e-07
0.8 0.1375 8.08791e-07
0.8 0.15 1.01764e-06
0.8 0.1625 1.25329e-06
0.8 0.175 1.51551e-06
0.8 0.1875 1.80372e-06
0.8 0.2 2.11709e-06
0.8 0.2125 2.4545e-06
0.8 0.225 2.8146e-06
0.8 0.2375 3.1958e-06
0.8 0.25 3.5963e-06
0.8 0.2625 4.01411e-06
0.8 0.275 4.44704e-06
0.8 0.2875 4.89276e-06
0.8 0.3 5.34881e-06
0.8 0.3125 5.81257e-06
0.8 0.325 6.28133e-06
0.8 0.3375 6.75231e-06
0.8 0.35 7.22263e-06
0.8 0.3625 7.68936e-06
0.8 0.375 8.14956e-06
0.8 0.3875 8.60023e-06
0.8 0.4 9.0384e-06
0.8 0.4125 9.4611e-06
0.8 0.425 9.86542e-06
0.8 0.4375 1.02485e-05
0.8 0.45 1.06074e-05
0.8 0.4625 1.09396e-05
0.8 0.475 1.12424e-05
0.8 0.4875 1.15133e-05
0.8 0.5 1.17499e-05
0.8 0.5125 1.19501e-05
0.8 0.525 1.21118e-05
0.8 0.5375 1.22332e-05
0.8 0.55 1.23127e-05
0.8 0.5625 1.2349e-05
0.8 0.575 1.23408e-05
0.8 0.5875 1.22874e-05
0.8 0.6 1.21881e-05
0.8 0.6125 1.20425e-05
0.8 0.625 1.18509e-05
0.8 0.6375 1.16135e-05
0.8 0.65 1.13309e-05
0.8 0.6625 1.10044e-05
0.8 0.675 1.06354e-05
0.8 0.6875 1.02257e-05
0.8 0.7 9.77771e-06
0.8 0.7125 9.29409e-06
0.8 0.725 8.77807e-06
0.8 0.7375 8.23332e-06
0.8 0.75 7.66401e-06
0.8 0.7625 7.07482e-06
0.8 0.775 6.47097e-06
0.8 0.7875 5.8582e-06
0.8 0.8 5.24285e-06
0.8 0.8125 4.63181e-06
0.8 0.825 4.03251e-06
0.8 0.8375 3.4527e-06
0.8 0.85 2.90014e-06
0.8 0.8625 2.38234e-06
0.8 0.875 1.90624e-06
0.8 0.8875 1.47796e-06
0.8 0.9 1.1025e-06
0.8 0.9125 7.83429e-07
0.8 0.925 5.22627e-07
0.8 0.9375 3.19985e-07
0.8 0.95 1.73119e-07
0.8 0.9625 7.70818e-08
0.8 0.975 2.40766e-08
0.8 0.9875 3.16905e-09
0.8 1 0

0.8125 0 0
0.8125 0.0125 6.89654e-10
0.8125 0.025 5.37038e-09
0.8125 0.0375 1.76361e-08
0.8125 0.05 4.06612e-08
0.8125 0.0625 7.72149e-08
0.8125 0.075 1.29677e-07
0.8125 0.0875 2.00051e-07
0.8125 0.1 2.89983e-07
0.8125 0.1125 4.0077e-07
0.8125 0.125 5.33381e-07
0.8125 0.1375 6.8847e-07
0.8125 0.15 8.66389e-07
0.8125 0.1625 1.0672e-06
0.8125 0.175 1.29071e-06
0.8125 0.1875 1.53645e-06
0.8125 0.2 1.80372e-06
0.8125 0.2125 2.09159e-06
0.8125 0.225 2.39893e-06
0.8125 0.2375 2.7244e-06
0.8125 0.25 3.06647e-06
0.8125 0.2625 3.42348e-06
0.8125 0.275 3.79358e-06
0.8125 0.2875 4.1748e-06
0.8125 0.3 4.56504e-06
0.8125 0.3125 4.96211e-06
0.8125 0.325 5.3637e-06
0.8125 0.3375 5.76746e-06
0.8125 0.35 6.17094e-06
0.8125 0.3625 6.57167e-06
0.8125 0.375 6.96712e-06
0.8125 0.3875 7.35477e-06
0.8125 0.4 7.73208e-06
0.8125 0.4125 8.09653e-06
0.8125 0.425 8.44563e-06
0.8125 0.4375 8.77691e-06
0.8125 0.45 9.08798e-06
0.8125 0.4625 9.37651e-06
0.8125 0.475 9.64027e-06
0.8125 0.4875 9.8771e-06
0.8125 0.5 1.0085e-05
0.8125 0.5125 1.02621e-05
0.8125 0.525 1.04065e-05
0.8125 0.5375 1.05169e-05
0.8125 0.55 1.05916e-05
0.8125 0.5625 1.06296e-05
0.8125 0.575 1.06297e-05
0.8125 0.5875 1.05912e-05
0.8125 0.6 1.05136e-05
0.8125 0.6125 1.03965e-05
0.8125 0.625 1.02399e-05
0.8125 0.6375 1.0044e-05
0.8125 0.65 9.80939e-06
0.8125 0.6625 9.53685e-06
0.8125 0.675 9.22756e-06
0.8125 0.6875 8.88304e-06
0.8125 0.7 8.50513e-06
0.8125 0.7125 8.09607e-06
0.8125 0.725 7.65847e-06
0.8125 0.7375 7.19533e-06
0.8125 0.75 6.71009e-06
0.8125 0.7625 6.20659e-06
0.8125 0.775 5.68912e-06
0.8125 0.7875 5.16246e-06
0.8125 0.8 4.63181e-06
0.8125 0.8125 4.1029e-06
0.8125 0.825 3.58194e-06
0.8125 0.8375 3.0756e-06
0.8125 0.85 2.59076e-06
0.8125 0.8625 2.13425e-06
0.8125 0.875 1.71255e-06
0.8125 0.8875 1.33147e-06
0.8125 0.9 9.95924e-07
0.8125 0.9125 7.09574e-07
0.8125 0.925 4.74581e-07
0.8125 0.9375 2.91297e-07
0.8125 0.95 1.57981e-07
0.8125 0.9625 7.05071e-08
0.8125 0.975 2.20731e-08
0.8125 0.9875 2.91173e-09
0.8125 1 0

0.825 0 0
0.825 0.0125 5.78167e-10
0.825 0.025 4.50278e-09
0.825 0.0375 1.47888e-08
0.825 0.05 3.41008e-08
0.825 0.0625 6.47653e-08
0.825 0.075 1.08783e-07
0.825 0.0875 1.67842e-07
0.825 0.1 2.43329e-07
0.825 0.1125 3.36342e-07
0.825 0.125 4.47702e-07
0.825 0.1375 5.77969e-07
0.825 0.15 7.27448e-07
0.825 0.1625 8.96206e-07
0.825 0.175 1.08409e-06
0.825 0.1875 1.29071e-06
0.825 0.2 1.51551e-06
0.825 0.2125 1.75771e-06
0.825 0.225 2.01638e-06
0.825 0.2375 2.2904e-06
0.825 0.25 2.57852e-06
0.825 0.2625 2.87933e-06
0.825 0.275 3.19131e-06
0.825 0.2875 3.51281e-06
0.825 0.3 3.84209e-06
0.825 0.3125 4.1773e-06
0.825 0.325 4.51654e-06
0.825 0.3375 4.85781e-06
0.825 0.35 5.19909e-06
0.825 0.3625 5.5383e-06
0.825 0.375 5.87333e-06
0.825 0.3875 6.20205e-06
0.825 0.4 6.52235e-06
0.825 0.4125 6.8321e-06
0.825 0.425 7.1292e-06
0.825 0.4375 7.41159e-06
0.825 0.45 7.67725e-06
0.825 0.4625 7.92421e-06
0.825 0.475 8.15059e-06
0.825 0.4875 8.35457e-06
0.825 0.5 8.53443e-06
0.825 0.5125 8.68858e-06
0.825 0.525 8.81551e-06
0.825 0.5375 8.91387e-06
0.825 0.55 8.98245e-06
0.825 0.5625 9.02019e-06
0.825 0.575 9.0262e-06
0.825 0.5875 8.99977e-06
0.825 0.6 8.9404e-06
0.825 0.6125 8.84777e-06
0.825 0.625 8.7218e-06
0.825 0.6375 8.56263e-06
0.825 0.65 8.37063e-06
0.825 0.6625 8.14646e-06
0.825 0.675 7.89101e-06
0.825 0.6875 7.60548e-06
0.825 0.7 7.29135e-06
0.825 0.7125 6.9504e-06
0.825 0.725 6.58473e-06
0.825 0.7375 6.19678e-06
0.825 0.75 5.78932e-06
0.825 0.7625 5.36548e-06
0.825 0.775 4.92875e-06
0.825 0.7875 4.48301e-06
0.825 0.8 4.03251e-06
0.825 0.8125 3.58194e-06
0.825 0.825 3.13637e-06
0.825 0.8375 2.70132e-06
0.825 0.85 2.28266e-06
0.825 0.8625 1.88643e-06
0.825 0.875 1.5185e-06
0.825 0.8875 1.18432e-06
0.825 0.9 8.88594e-07
0.825 0.9125 6.35021e-07
0.825 0.925 4.25972e-07
0.825 0.9375 2.62211e-07
0.825 0.95 1.42603e-07
0.825 0.9625 6.38152e-08
0.825 0.975 2.00301e-08
0.825 0.9875 2.64889e-09
0.825 1 0

0.8375 0 0
0.8375 0.0125 4.77101e-10
0.8375 0.025 3.71611e-09
0.8375 0.0375 1.22066e-08
0.8375 0.05 2.815e-08
0.8375 0.0625 5.34703e-08
0.8375 0.075 8.98233e-08
0.8375 0.0875 1.38608e-07
0.8375 0.1 2.00974e-07
0.8375 0.1125 2.77836e-07
0.8375 0.125 3.69879e-07
0.8375 0.1375 4.77574e-07
0.8375 0.15 6.01181e-07
0.8375 0.1625 7.40766e-07
0.8375 0.175 8.96206e-07
0.8375 0.1875 1.0672e-06
0.8375 0.2 1.25329e-06
0.8375 0.2125 1.45386e-06
0.8375 0.225 1.66812e-06
0.8375 0.2375 1.89518e-06
0.8375 0.25 2.13401e-06
0.8375 0.2625 2.38346e-06
0.8375 0.275 2.64227e-06
0.8375 0.2875 2.90911e-06
0.8375 0.3 3.18253e-06
0.8375 0.3125 3.46102e-06
0.8375 0.325 3.74302e-06
0.8375 0.3375 4.02689e-06
0.8375 0.35 4.31094e-06
0.8375 0.3625 4.59348e-06
0.8375 0.375 4.87277e-06
0.8375 0.3875 5.14705e-06
0.8375 0.4 5.41457e-06
0.8375 0.4125 5.67357e-06
0.8375 0.425 5.92232e-06
0.8375 0.4375 6.15912e-06
0.8375 0.45 6.38228e-06
0.8375 0.4625 6.59018e-06
0.8375 0.475 6.78125e-06
0.8375 0.4875 6.95397e-06
0.8375 0.5 7.10692e-06
0.8375 0.5125 7.23875e-06
0.8375 0.525 7.34821e-06
0.8375 0.5375 7.43417e-06
0.8375 0.55 7.49558e-06
0.8375 0.5625 7.53157e-06
0.8375 0.575 7.54135e-06
0.8375 0.5875 7.52433e-06
0.8375 0.6 7.48003e-06
0.8375 0.6125 7.40816e-06
0.8375 0.625 7.30862e-06
0.8375 0.6375 7.18147e-06
0.8375 0.65 7.02699e-06
0.8375 0.6625 6.84564e-06
0.8375 0.675 6.63813e-06
0.8375 0.6875 6.40538e-06
0.8375 0.7 6.14855e-06
0.8375 0.7125 5.86905e-06
0.8375 0.725 5.56854e-06
0.8375 0.7375 5.24895e-06
0.8375 0.75 4.91251e-06
0.8375 0.7625 4.56171e-06
0.8375 0.775 4.19935e-06
0.8375 0.7875 3.82854e-06
0.8375 0.8 3.4527e-06
0.8375 0.8125 3.0756e-06
0.8375 0.825 2.70132e-06
0.8375 0.8375 2.33431e-06
0.8375 0.85 1.97937e-06
0.8375 0.8625 1.6416e-06
0.8375 0.875 1.32616e-06
0.8375 0.8875 1.03801e-06
0.8375 0.9 7.81581e-07
0.8375 0.9125 5.60491e-07
0.8375 0.925 3.77257e-07
0.8375 0.9375 2.32994e-07
0.8375 0.95 1.27121e-07
0.8375 0.9625 5.70644e-08
0.8375 0.975 1.79651e-08
0.8375 0.9875 2.38271e-09
0.8375 1 0

0.85 0 0
0.85 0.0125 3.86582e-10
0.85 0.025 3.0114e-09
0.85 0.0375 9.89291e-09
0.85 0.05 2.28172e-08
0.85 0.0625 4.3346e-08
0.85 0.075 7.2825e-08
0.85 0.0875 1.12392e-07
0.85 0.1 1.62984e-07
0.85 0.1125 2.25348e-07
0.85 0.125 3.00046e-07
0.85 0.1375 3.87464e-07
0.85 0.15 4.87823e-07
0.85 0.1625 6.01181e-07
0.85 0.175 7.27448e-07
0.85 0.1875 8.66389e-07
0.85 0.2 1.01764e-06
0.85 0.2125 1.18069e-06
0.85 0.225 1.35494e-06
0.85 0.2375 1.53967e-06
0.85 0.25 1.73403e-06
0.85 0.2625 1.93711e-06
0.85 0.275 2.14791e-06
0.85 0.2875 2.36533e-06
0.85 0.3 2.58822e-06
0.85 0.3125 2.81536e-06
0.85 0.325 3.04548e-06
0.85 0.3375 3.27726e-06
0.85 0.35 3.50935e-06
0.85 0.3625 3.74036e-06
0.85 0.375 3.96889e-06
0.85 0.3875 4.19352e-06
0.85 0.4 4.41282e-06
0.85 0.4125 4.62538e-06
0.85 0.425 4.82979e-06
0.85 0.4375 5.02465e-06
0.85 0.45 5.2086e-06
0.85 0.4625 5.38032e-06
0.85 0.475 5.53852e-06
0.85 0.4875 5.68197e-06
0.85 0.5 5.80951e-06
0.85 0.5125 5.92002e-06
0.85 0.525 6.01248e-06
0.85 0.5375 6.08596e-06
0.85 0.55 6.13959e-06
0.85 0.5625 6.17263e-06
0.85 0.575 6.18443e-06
0.85 0.5875 6.17448e-06
0.85 0.6 6.14238e-06
0.85 0.6125 6.08785e-06
0.85 0.625 6.01078e-06
0.85 0.6375 5.91119e-06
0.85 0.65 5.78925e-06
0.85 0.6625 5.64533e-06
0.85 0.675 5.47993e-06
0.85 0.6875 5.29376e-06
0.85 0.7 5.08772e-06
0.85 0.7125 4.8629e-06
0.85 0.725 4.62059e-06
0.85 0.7375 4.3623e-06
0.85 0.75 4.08977e-06
0.85 0.7625 3.80496e-06
0.85 0.775 3.51008e-06
0.85 0.7875 3.20757e-06
0.85 0.8 2.90014e-06
0.85 0.8125 2.59076e-06
0.85 0.825 2.28266e-06
0.85 0.8375 1.97937e-06
0.85 0.85 1.68469e-06
0.85 0.8625 1.40271e-06
0.85 0.875 1.13777e-06
0.85 0.8875 8.94198e-07
0.85 0.9 6.76046e-07
0.85 0.9125 4.86768e-07
0.85 0.925 3.28934e-07
0.85 0.9375 2.03936e-07
0.85 0.95 1.11686e-07
0.85 0.9625 5.03181e-08
0.85 0.975 1.58971e-08
0.85 0.9875 2.11558e-09
0.85 1 0

0.8625 0 0
0.8625 0.0125 3.06621e-10
0.8625 0.025 2.38879e-09
0.8625 0.0375 7.84843e-09
0.8625 0.05 1.81039e-08
0.8625 0.0625 3.43962e-08
0.8625 0.075 5.77957e-08
0.8625 0.0875 8.92082e-08
0.8625 0.1 1.29382e-07
0.8625 0.1125 1.78912e-07
0.8625 0.125 2.3825e-07
0.8625 0.1375 3.07707e-07
0.8625 0.15 3.87464e-07
0.8625 0.1625 4.77574e-07
0.8625 0.175 5.77969e-07
0.8625 0.1875 6.8847e-07
0.8625 0.2 8.08791e-07
0.8625 0.2125 9.38545e-07
0.8625 0.225 1.07725e-06
0.8625 0.2375 1.22433e-06
0.8625 0.25 1.37915e-06
0.8625 0.2625 1.54097e-06
0.8625 0.275 1.709e-06
0.8625 0.2875 1.88239e-06
0.8625 0.3 2.06022e-06
0.8625 0.3125 2.24152e-06
0.8625 0.325 2.42531e-06
0.8625 0.3375 2.61052e-06
0.8625 0.35 2.7961e-06
0.8625 0.3625 2.98094e-06
0.8625 0.375 3.16393e-06
0.8625 0.3875 3.34395e-06
0.8625 0.4 3.51986e-06
0.8625 0.4125 3.69055e-06
0.8625 0.425 3.85488e-06
0.8625 0.4375 4.01176e-06
0.8625 0.45 4.16009e-06
0.8625 0.4625 4.29883e-06
0.8625 0.475 4.42695e-06
0.8625 0.4875 4.54346e-06
0.8625 0.5 4.64743e-06
0.8625 0.5125 4.73797e-06
0.8625 0.525 4.81425e-06
0.8625 0.5375 4.87552e-06
0.8625 0.55 4.92108e-06
0.8625 0.5625 4.95034e-06
0.8625 0.575 4.96275e-06
0.8625 0.5875 4.95789e-06
0.8625 0.6 4.93541e-06
0.8625 0.6125 4.8951e-06
0.8625 0.625 4.83681e-06
0.8625 0.6375 4.76056e-06
0.8625 0.65 4.66644e-06
0.8625 0.6625 4.55472e-06
0.8625 0.675 4.42576e-06
0.8625 0.6875 4.2801e-06
0.8625 0.7 4.1184e-06
0.8625 0.7125 3.9415e-06
0.8625 0.725 3.75037e-06
0.8625 0.7375 3.54619e-06
0.8625 0.75 3.33027e-06
0.8625 0.7625 3.10413e-06
0.8625 0.775 2.86947e-06
0.8625 0.7875 2.62818e-06
0.8625 0.8 2.38234e-06
0.8625 0.8125 2.13425e-06
0.8625 0.825 1.88643e-06
0.8625 0.8375 1.6416e-06
0.8625 0.85 1.40271e-06
0.8625 0.8625 1.17294e-06
0.8625 0.875 9.55726e-07
0.8625 0.8875 7.54648e-07
0.8625 0.9 5.73244e-07
0.8625 0.9125 4.14698e-07
0.8625 0.925 2.81541e-07
0.8625 0.9375 1.7535e-07
0.8625 0.95 9.64582e-08
0.8625 0.9625 4.36453e-08
0.8625 0.975 1.38465e-08
0.8625 0.9875 1.8501e-09
0.8625 1 0

0.875 0 0
0.875 0.0125 2.3712e-10
0.875 0.025 1.84752e-09
0.875 0.0375 6.07076e-09
0.875 0.05 1.40049e-08
0.875 0.0625 2.66115e-08
0.875 0.075 4.47206e-08
0.875 0.0875 6.90351e-08
0.875 0.1 1.00137e-07
0.875 0.1125 1.38489e-07
0.875 0.125 1.84445e-07
0.875 0.1375 2.3825e-07
0.875 0.15 3.00046e-07
0.875 0.1625 3.69879e-07
0.875 0.175 4.47702e-07
0.875 0.1875 5.33381e-07
0.875 0.2 6.26699e-07
0.875 0.2125 7.27359e-07
0.875 0.225 8.34996e-07
0.875 0.2375 9.49172e-07
0.875 0.25 1.06939e-06
0.875 0.2625 1.19509e-06
0.875 0.275 1.32567e-06
0.875 0.2875 1.46046e-06
0.875 0.3 1.59876e-06
0.875 0.3125 1.73984e-06
0.875 0.325 1.88291e-06
0.875 0.3375 2.02718e-06
0.875 0.35 2.17182e-06
0.875 0.3625 2.31598e-06
0.875 0.375 2.4588e-06
0.875 0.3875 2.59941e-06
0.875 0.4 2.73694e-06
0.875 0.4125 2.87052e-06
0.875 0.425 2.99928e-06
0.875 0.4375 3.12236e-06
0.875 0.45 3.23892e-06
0.875 0.4625 3.34813e-06
0.875 0.475 3.44921e-06
0.875 0.4875 3.54138e-06
0.875 0.5 3.62392e-06
0.875 0.5125 3.69613e-06
0.875 0.525 3.75737e-06
0.875 0.5375 3.80703e-06
0.875 0.55 3.84458e-06
0.875 0.5625 3.86953e-06
0.875 0.575 3.88147e-06
0.875 0.5875 3.88003e-06
0.875 0.6 3.86496e-06
0.875 0.6125 3.83604e-06
0.875 0.625 3.79317e-06
0.875 0.6375 3.73632e-06
0.875 0.65 3.66556e-06
0.875 0.6625 3.58107e-06
0.875 0.675 3.4831e-06
0.875 0.6875 3.37205e-06
0.875 0.7 3.2484e-06
0.875 0.7125 3.11277e-06
0.875 0.725 2.96589e-06
0.875 0.7375 2.80862e-06
0.875 0.75 2.64196e-06
0.875 0.7625 2.46704e-06
0.875 0.775 2.28514e-06
0.875 0.7875 2.09768e-06
0.875 0.8 1.90624e-06
0.875 0.8125 1.71255e-06
0.875 0.825 1.5185e-06
0.875 0.8375 1.32616e-06
0.875 0.85 1.13777e-06
0.875 0.8625 9.55726e-07
0.875 0.875 7.82634e-07
0.875 0.8875 6.21268e-07
0.875 0.9 4.74526e-07
0.875 0.9125 3.45196e-07
0.875 0.925 2.35657e-07
0.875 0.9375 1.47576e-07
0.875 0.95 8.16137e-08
0.875 0.9625 3.71204e-08
0.875 0.975 1.18356e-08
0.875 0.9875 1.58907e-09
0.875 1 0

0.8875 0 0
0.8875 0.0125 1.77852e-10
0.8875 0.025 1.38589e-09
0.8875 0.0375 4.55436e-09
0.8875 0.05 1.05078e-08
0.8875 0.0625 1.99688e-08
0.8875 0.075 3.35613e-08
0.8875 0.0875 5.18148e-08
0.8875 0.1 7.51674e-08
0.8875 0.1125 1.0397e-07
0.8875 0.125 1.38489e-07
0.8875 0.1375 1.78912e-07
0.8875 0.15 2.25348e-07
0.8875 0.1625 2.77836e-07
0.8875 0.175 3.36342e-07
0.8875 0.1875 4.0077e-07
0.8875 0.2 4.70959e-07
0.8875 0.2125 5.46693e-07
0.8875 0.225 6.27699e-07
0.8875 0.2375 7.13652e-07
0.8875 0.25 8.04182e-07
0.8875 0.2625 8.98875e-07
0.8875 0.275 9.97275e-07
0.8875 0.2875 1.09889e-06
0.8875 0.3 1.2032e-06
0.8875 0.3125 1.30965e-06
0.8875 0.325 1.41766e-06
0.8875 0.3375 1.52663e-06
0.8875 0.35 1.63594e-06
0.8875 0.3625 1.74496e-06
0.8875 0.375 1.85304e-06
0.8875 0.3875 1.95953e-06
0.8875 0.4 2.06378e-06
0.8875 0.4125 2.16514e-06
0.8875 0.425 2.26294e-06
0.8875 0.4375 2.35655e-06
0.8875 0.45 2.44533e-06
0.8875 0.4625 2.52866e-06
0.8875 0.475 2.60595e-06
0.8875 0.4875 2.67661e-06
0.8875 0.5 2.7401e-06
0.8875 0.5125 2.79588e-06
0.8875 0.525 2.84347e-06
0.8875 0.5375 2.88241e-06
0.8875 0.55 2.91228e-06
0.8875 0.5625 2.93272e-06
0.8875 0.575 2.94341e-06
0.8875 0.5875 2.94406e-06
0.8875 0.6 2.93447e-06
0.8875 0.6125 2.91447e-06
0.8875 0.625 2.88396e-06
0.8875 0.6375 2.84292e-06
0.8875 0.65 2.79138e-06
0.8875 0.6625 2.72944e-06
0.8875 0.675 2.65731e-06
0.8875 0.6875 2.57524e-06
0.8875 0.7 2.48359e-06
0.8875 0.7125 2.38279e-06
0.8875 0.725 2.27337e-06
0.8875 0.7375 2.15596e-06
0.8875 0.75 2.03128e-06
0.8875 0.7625 1.90016e-06
0.8875 0.775 1.76352e-06
0.8875 0.7875 1.6224e-06
0.8875 0.8 1.47796e-06
0.8875 0.8125 1.33147e-06
0.8875 0.825 1.18432e-06
0.8875 0.8375 1.03801e-06
0.8875 0.85 8.94198e-07
0.8875 0.8625 7.54648e-07
0.8875 0.875 6.21268e-07
0.8875 0.8875 4.96104e-07
0.8875 0.9 3.81342e-07
0.8875 0.9125 2.79242e-07
0.8875 0.925 1.91905e-07
0.8875 0.9375 1.20976e-07
0.8875 0.95 6.73403e-08
0.8875 0.9625 3.08233e-08
0.8875 0.975 9.8883e-09
0.8875 0.9875 1.3355e-09
0.8875 1 0

0.9 0 0
0.9 0.0125 1.28468e-10
0.9 0.025 1.00116e-09
0.9 0.0375 3.29041e-09
0.9 0.05 7.59245e-09
0.9 0.0625 1.44301e-08
0.9 0.075 2.42552e-08
0.9 0.0875 3.74516e-08
0.9 0.1 5.43373e-08
0.9 0.1125 7.51674e-08
0.9 0.125 1.00137e-07
0.9 0.1375 1.29382e-07
0.9 0.15 1.62984e-07
0.9 0.1625 2.00974e-07
0.9 0.175 2.43329e-07
0.9 0.1875 2.89983e-07
0.9 0.2 3.40821e-07
0.9 0.2125 3.95689e-07
0.9 0.225 4.54393e-07
0.9 0.2375 5.16701e-07
0.9 0.25 5.82348e-07
0.9 0.2625 6.51035e-07
0.9 0.275 7.22438e-07
0.9 0.2875 7.96202e-07
0.9 0.3 8.71952e-07
0.9 0.3125 9.49289e-07
0.9 0.325 1.0278e-06
0.9 0.3375 1.10704e-06
0.9 0.35 1.18658e-06
0.9 0.3625 1.26596e-06
0.9 0.375 1.34471e-06
0.9 0.3875 1.42236e-06
0.9 0.4 1.49843e-06
0.9 0.4125 1.57247e-06
0.9 0.425 1.64398e-06
0.9 0.4375 1.71251e-06
0.9 0.45 1.7776e-06
0.9 0.4625 1.8388e-06
0.9 0.475 1.89567e-06
0.9 0.4875 1.94779e-06
0.9 0.5 1.99477e-06
0.9 0.5125 2.03621e-06
0.9 0.525 2.07177e-06
0.9 0.5375 2.10109e-06
0.9 0.55 2.12389e-06
0.9 0.5625 2.13989e-06
0.9 0.575 2.14885e-06
0.9 0.5875 2.15056e-06
0.9 0.6 2.14486e-06
0.9 0.6125 2.13163e-06
0.9 0.625 2.11078e-06
0.9 0.6375 2.08229e-06
0.9 0.65 2.04617e-06
0.9 0.6625 2.00249e-06
0.9 0.675 1.95137e-06
0.9 0.6875 1.893e-06
0.9 0.7 1.82761e-06
0.9 0.7125 1.7555e-06
0.9 0.725 1.67705e-06
0.9 0.7375 1.59269e-06
0.9 0.75 1.50292e-06
0.9 0.7625 1.40832e-06
0.9 0.775 1.30956e-06
0.9 0.7875 1.20734e-06
0.9 0.8 1.1025e-06
0.9 0.8125 9.95924e-07
0.9 0.825 8.88594e-07
0.9 0.8375 7.81581e-07
0.9 0.85 6.76046e-07
0.9 0.8625 5.73244e-07
0.9 0.875 4.74526e-07
0.9 0.8875 3.81342e-07
0.9 0.9 2.95244e-07
0.9 0.9125 2.17885e-07
0.9 0.925 1.50954e-07
0.9 0.9375 9.59413e-08
0.9 0.95 5.38395e-08
0.9 0.9625 2.484e-08
0.9 0.975 8.03037e-09
0.9 0.9875 1.09264e-09
0.9 1 0

0.9125 0 0
0.9125 0.0125 8.84786e-11
0.9125 0.025 6.89596e-10
0.9125 0.0375 2.26665e-09
0.9125 0.05 5.23071e-09
0.9125 0.0625 9.94246e-09
0.9125 0.075 1.67139e-08
0.9125 0.0875 2.58103e-08
0.9125 0.1 3.74516e-08
0.9125 0.1125 5.18148e-08
0.9125 0.125 6.90351e-08
0.9125 0.1375 8.92082e-08
0.9125 0.15 1.12392e-07
0.9125 0.1625 1.38608e-07
0.9125 0.175 1.67842e-07
0.9125 0.1875 2.00051e-07
0.9125 0.2 2.35158e-07
0.9125 0.2125 2.73057e-07
0.9125 0.225 3.13616e-07
0.9125 0.2375 3.56678e-07
0.9125 0.25 4.02061e-07
0.9125 0.2625 4.49562e-07
0.9125 0.275 4.98958e-07
0.9125 0.2875 5.50006e-07
0.9125 0.3 6.02449e-07
0.9125 0.3125 6.56013e-07
0.9125 0.325 7.10414e-07
0.9125 0.3375 7.65354e-07
0.9125 0.35 8.20527e-07
0.9125 0.3625 8.75619e-07
0.9125 0.375 9.30311e-07
0.9125 0.3875 9.84278e-07
0.9125 0.4 1.0372e-06
0.9125 0.4125 1.08874e-06
0.9125 0.425 1.13858e-06
0.9125 0.4375 1.18639e-06
0.9125 0.45 1.23187e-06
0.9125 0.4625 1.2747e-06
0.9125 0.475 1.31457e-06
0.9125 0.4875 1.35121e-06
0.9125 0.5 1.38432e-06
0.9125 0.5125 1.41364e-06
0.9125 0.525 1.43892e-06
0.9125 0.5375 1.45994e-06
0.9125 0.55 1.47647e-06
0.9125 0.5625 1.48833e-06
0.9125 0.575 1.49534e-06
0.9125 0.5875 1.49736e-06
0.9125 0.6 1.49428e-06
0.9125 0.6125 1.486e-06
0.9125 0.625 1.47246e-06
0.9125 0.6375 1.45363e-06
0.9125 0.65 1.42952e-06
0.9125 0.6625 1.40016e-06
0.9125 0.675 1.36565e-06
0.9125 0.6875 1.32608e-06
0.9125 0.7 1.28162e-06
0.9125 0.7125 1.23247e-06
0.9125 0.725 1.17886e-06
0.9125 0.7375 1.1211e-06
0.9125 0.75 1.05951e-06
0.9125 0.7625 9.94483e-07
0.9125 0.775 9.26458e-07
0.9125 0.7875 8.55925e-07
0.9125 0.8 7.83429e-07
0.9125 0.8125 7.09574e-07
0.9125 0.825 6.35021e-07
0.9125 0.8375 5.60491e-07
0.9125 0.85 4.86768e-07
0.9125 0.8625 4.14698e-07
0.9125 0.875 3.45196e-07
0.9125 0.8875 2.79242e-07
0.9125 0.9 2.17885e-07
0.9125 0.9125 1.62246e-07
0.9125 0.925 1.13515e-07
0.9125 0.9375 7.28882e-08
0.9125 0.95 4.13269e-08
0.9125 0.9625 1.92623e-08
0.9125 0.975 6.28927e-09
0.9125 0.9875 8.63956e-10
0.9125 1 0

0.925 0 0
0.925 0.0125 5.72613e-11
0.925 0.025 4.46329e-10
0.925 0.0375 1.46719e-09
0.925 0.05 3.38616e-09
0.925 0.0625 6.43703e-09
0.925 0.075 1.08222e-08
0.925 0.0875 1.67139e-08
0.925 0.1 2.42552e-08
0.925 0.1125 3.35613e-08
0.925 0.125 4.47206e-08
0.925 0.1375 5.77957e-08
0.925 0.15 7.2825e-08
0.925 0.1625 8.98233e-08
0.925 0.175 1.08783e-07
0.925 0.1875 1.29677e-07
0.925 0.2 1.52455e-07
0.925 0.2125 1.77052e-07
0.925 0.225 2.03382e-07
0.925 0.2375 2.31344e-07
0.925 0.25 2.60822e-07
0.925 0.2625 2.91686e-07
0.925 0.275 3.23791e-07
0.925 0.2875 3.56982e-07
0.925 0.3 3.91094e-07
0.925 0.3125 4.25949e-07
0.925 0.325 4.61364e-07
0.925 0.3375 4.97147e-07
0.925 0.35 5.33101e-07
0.925 0.3625 5.69023e-07
0.925 0.375 6.04707e-07
0.925 0.3875 6.39942e-07
0.925 0.4 6.74519e-07
0.925 0.4125 7.08225e-07
0.925 0.425 7.40852e-07
0.925 0.4375 7.72189e-07
0.925 0.45 8.02032e-07
0.925 0.4625 8.30179e-07
0.925 0.475 8.56434e-07
0.925 0.4875 8.80607e-07
0.925 0.5 9.02517e-07
0.925 0.5125 9.2199e-07
0.925 0.525 9.38863e-07
0.925 0.5375 9.52984e-07
0.925 0.55 9.64212e-07
0.925 0.5625 9.72422e-07
0.925 0.575 9.77501e-07
0.925 0.5875 9.79352e-07
0.925 0.6 9.77895e-07
0.925 0.6125 9.7307e-07
0.925 0.625 9.64833e-07
0.925 0.6375 9.53161e-07
0.925 0.65 9.38054e-07
0.925 0.6625 9.19534e-07
0.925 0.675 8.97644e-07
0.925 0.6875 8.72456e-07
0.925 0.7 8.44065e-07
0.925 0.7125 8.12595e-07
0.925 0.725 7.78196e-07
0.925 0.7375 7.41049e-07
0.925 0.75 7.01366e-07
0.925 0.7625 6.59389e-07
0.925 0.775 6.15394e-07
0.925 0.7875 5.69692e-07
0.925 0.8 5.22627e-07
0.925 0.8125 4.74581e-07
0.925 0.825 4.25972e-07
0.925 0.8375 3.77257e-07
0.925 0.85 3.28934e-07
0.925 0.8625 2.81541e-07
0.925 0.875 2.35657e-07
0.925 0.8875 1.91905e-07
0.925 0.9 1.50954e-07
0.925 0.9125 1.13515e-07
0.925 0.925 8.03496e-08
0.925 0.9375 5.22611e-08
0.925 0.95 3.00324e-08
0.925 0.9625 1.41882e-08
0.925 0.975 4.69433e-09
0.925 0.9875 6.5316e-10
0.925 1 0

0.9375 0 0
0.9375 0.0125 3.40419e-11
0.9375 0.025 2.65369e-10
0.9375 0.0375 8.72415e-10
0.9375 0.05 2.01367e-09
0.9375 0.0625 3.82833e-09
0.9375 0.075 6.43703e-09
0.9375 0.0875 9.94246e-09
0.9375 0.1 1.44301e-08
0.9375 0.1125 1.99688e-08
0.9375 0.125 2.66115e-08
0.9375 0.1375 3.43962e-08
0.9375 0.15 4.3346e-08
0.9375 0.1625 5.34703e-08
0.9375 0.175 6.47653e-08
0.9375 0.1875 7.72149e-08
0.9375 0.2 9.07907e-08
0.9375 0.2125 1.05454e-07
0.9375 0.225 1.21154e-07
0.9375 0.2375 1.37832e-07
0.9375 0.25 1.5542e-07
0.9375 0.2625 1.73839e-07
0.9375 0.275 1.93006e-07
0.9375 0.2875 2.12828e-07
0.9375 0.3 2.33207e-07
0.9375 0.3125 2.54039e-07
0.9375 0.325 2.75214e-07
0.9375 0.3375 2.9662e-07
0.9375 0.35 3.18139e-07
0.9375 0.3625 3.39651e-07
0.9375 0.375 3.61032e-07
0.9375 0.3875 3.8216e-07
0.9375 0.4 4.02908e-07
0.9375 0.4125 4.23151e-07
0.9375 0.425 4.42764e-07
0.9375 0.4375 4.61623e-07
0.9375 0.45 4.79604e-07
0.9375 0.4625 4.96589e-07
0.9375 0.475 5.12459e-07
0.9375 0.4875 5.27102e-07
0.9375 0.5 5.40409e-07
0.9375 0.5125 5.52276e-07
0.9375 0.525 5.62606e-07
0.9375 0.5375 5.71305e-07
0.9375 0.55 5.78291e-07
0.9375 0.5625 5.83486e-07
0.9375 0.575 5.86823e-07
0.9375 0.5875 5.88242e-07
0.9375 0.6 5.87695e-07
0.9375 0.6125 5.85142e-07
0.9375 0.625 5.80556e-07
0.9375 0.6375 5.73922e-07
0.9375 0.65 5.65236e-07
0.9375 0.6625 5.5451e-07
0.9375 0.675 5.41766e-07
0.9375 0.6875 5.27044e-07
0.9375 0.7 5.10397e-07
0.9375 0.7125 4.91896e-07
0.9375 0.725 4.71627e-07
0.9375 0.7375 4.49694e-07
0.9375 0.75 4.26217e-07
0.9375 0.7625 4.01339e-07
0.9375 0.775 3.75217e-07
0.9375 0.7875 3.48033e-07
0.9375 0.8 3.19985e-07
0.9375 0.8125 2.91297e-07
0.9375 0.825 2.62211e-07
0.9375 0.8375 2.32994e-07
0.9375 0.85 2.03936e-07
0.9375 0.8625 1.7535e-07
0.9375 0.875 1.47576e-07
0.9375 0.8875 1.20976e-07
0.9375 0.9 9.59413e-08
0.9375 0.9125 7.28882e-08
0.9375 0.925 5.22611e-08
0.9375 0.9375 3.45323e-08
0.9375 0.95 2.02003e-08
0.9375 0.9625 9.72209e-09
0.9375 0.975 3.27679e-09
0.9375 0.9875 4.64196e-10
0.9375 1 0

0.95 0 2.22045e-16
0.95 0.0125 1.7899e-11
0.95 0.025 1.39542e-10
0.95 0.0375 4.58793e-10
0.95 0.05 1.05907e-09
0.95 0.0625 2.01367e-09
0.95 0.075 3.38616e-09
0.95 0.0875 5.23071e-09
0.95 0.1 7.59245e-09
0.95 0.1125 1.05078e-08
0.95 0.125 1.40049e-08
0.95 0.1375 1.81039e-08
0.95 0.15 2.28172e-08
0.95 0.1625 2.815e-08
0.95 0.175 3.41008e-08
0.95 0.1875 4.06612e-08
0.95 0.2 4.78167e-08
0.95 0.2125 5.55469e-08
0.95 0.225 6.38262e-08
0.95 0.2375 7.26234e-08
0.95 0.25 8.19027e-08
0.95 0.2625 9.1624e-08
0.95 0.275 1.01743e-07
0.95 0.2875 1.12211e-07
0.95 0.3 1.22977e-07
0.95 0.3125 1.33987e-07
0.95 0.325 1.45184e-07
0.95 0.3375 1.56507e-07
0.95 0.35 1.67895e-07
0.95 0.3625 1.79286e-07
0.95 0.375 1.90614e-07
0.95 0.3875 2.01816e-07
0.95 0.4 2.12824e-07
0.95 0.4125 2.23573e-07
0.95 0.425 2.33996e-07
0.95 0.4375 2.4403e-07
0.95 0.45 2.53608e-07
0.95 0.4625 2.62668e-07
0.95 0.475 2.71148e-07
0.95 0.4875 2.78987e-07
0.95 0.5 2.8613e-07
0.95 0.5125 2.92519e-07
0.95 0.525 2.98105e-07
0.95 0.5375 3.02837e-07
0.95 0.55 3.06671e-07
0.95 0.5625 3.09566e-07
0.95 0.575 3.11485e-07
0.95 0.5875 3.12397e-07
0.95 0.6 3.12275e-07
0.95 0.6125 3.11097e-07
0.95 0.625 3.08849e-07
0.95 0.6375 3.0552e-07
0.95 0.65 3.01109e-07
0.95 0.6625 2.95619e-07
0.95 0.675 2.89061e-07
0.95 0.6875 2.81454e-07
0.95 0.7 2.72826e-07
0.95 0.7125 2.63211e-07
0.95 0.725 2.52652e-07
0.95 0.7375 2.41204e-07
0.95 0.75 2.28926e-07
0.95 0.7625 2.15892e-07
0.95 0.775 2.02183e-07
0.95 0.7875 1.87891e-07
0.95 0.8 1.73119e-07
0.95 0.8125 1.57981e-07
0.95 0.825 1.42603e-07
0.95 0.8375 1.27121e-07
0.95 0.85 1.11686e-07
0.95 0.8625 9.64582e-08
0.95 0.875 8.16137e-08
0.95 0.8875 6.73403e-08
0.95 0.9 5.38395e-08
0.95 0.9125 4.13269e-08
0.95 0.925 3.00324e-08
0.95 0.9375 2.02003e-08
0.95 0.95 1.20903e-08
0.95 0.9625 5.97454e-09
0.95 0.975 2.06982e-09
0.95 0.9875 3.01257e-10
0.95 1 2.22045e-16

0.9625 0 0
0.9625 0.0125 7.7518e-12
0.9625 0.025 6.0439e-11
0.9625 0.0375 1.98733e-10
0.9625 0.05 4.58793e-10
0.9625 0.0625 8.72415e-10
0.9625 0.075 1.46719e-09
0.9625 0.0875 2.26665e-09
0.9625 0.1 3.29041e-09
0.9625 0.1125 4.55436e-09
0.9625 0.125 6.07076e-09
0.9625 0.1375 7.84843e-09
0.9625 0.15 9.89291e-09
0.9625 0.1625 1.22066e-08
0.9625 0.175 1.47888e-08
0.9625 0.1875 1.76361e-08
0.9625 0.2 2.07425e-08
0.9625 0.2125 2.40991e-08
0.9625 0.225 2.76949e-08
0.9625 0.2375 3.15167e-08
0.9625 0.25 3.5549e-08
0.9625 0.2625 3.97746e-08
0.9625 0.275 4.41743e-08
0.9625 0.2875 4.87275e-08
0.9625 0.3 5.34119e-08
0.9625 0.3125 5.82041e-08
0.9625 0.325 6.30794e-08
0.9625 0.3375 6.80121e-08
0.9625 0.35 7.29757e-08
0.9625 0.3625 7.79428e-08
0.9625 0.375 8.28857e-08
0.9625 0.3875 8.77761e-08
0.9625 0.4 9.25855e-08
0.9625 0.4125 9.72854e-08
0.9625 0.425 1.01847e-07
0.9625 0.4375 1.06242e-07
0.9625 0.45 1.10443e-07
0.9625 0.4625 1.14422e-07
0.9625 0.475 1.18152e-07
0.9625 0.4875 1.21607e-07
0.9625 0.5 1.24762e-07
0.9625 0.5125 1.27593e-07
0.9625 0.525 1.30078e-07
0.9625 0.5375 1.32195e-07
0.9625 0.55 1.33924e-07
0.9625 0.5625 1.35247e-07
0.9625 0.575 1.36149e-07
0.9625 0.5875 1.36615e-07
0.9625 0.6 1.36633e-07
0.9625 0.6125 1.36194e-07
0.9625 0.625 1.35291e-07
0.9625 0.6375 1.33918e-07
0.9625 0.65 1.32075e-07
0.9625 0.6625 1.29762e-07
0.9625 0.675 1.26984e-07
0.9625 0.6875 1.23748e-07
0.9625 0.7 1.20066e-07
0.9625 0.7125 1.15952e-07
0.9625 0.725 1.11423e-07
0.9625 0.7375 1.06503e-07
0.9625 0.75 1.01217e-07
0.9625 0.7625 9.55948e-08
0.9625 0.775 8.96716e-08
0.9625 0.7875 8.34861e-08
0.9625 0.8 7.70818e-08
0.9625 0.8125 7.05071e-08
0.9625 0.825 6.38152e-08
0.9625 0.8375 5.70644e-08
0.9625 0.85 5.03181e-08
0.9625 0.8625 4.36453e-08
0.9625 0.875 3.71204e-08
0.9625 0.8875 3.08233e-08
0.9625 0.9 2.484e-08
0.9625 0.9125 1.92623e-08
0.9625 0.925 1.41882e-08
0.9625 0.9375 9.72209e-09
0.9625 0.95 5.97454e-09
0.9625 0.9625 3.06288e-09
0.9625 0.975 1.10857e-09
0.9625 0.9875 1.68787e-10
0.9625 1 0

0.975 0 0
0.975 0.0125 2.357e-12
0.975 0.025 1.83791e-11
0.975 0.0375 6.0439e-11
0.975 0.05 1.39542e-10
0.975 0.0625 2.65369e-10
0.975 0.075 4.46329e-10
0.975 0.0875 6.89596e-10
0.975 0.1 1.00116e-09
0.975 0.1125 1.38589e-09
0.975 0.125 1.84752e-09
0.975 0.1375 2.38879e-09
0.975 0.15 3.0114e-09
0.975 0.1625 3.71611e-09
0.975 0.175 4.50278e-09
0.975 0.1875 5.37038e-09
0.975 0.2 6.3171e-09
0.975 0.2125 7.34032e-09
0.975 0.225 8.43673e-09
0.975 0.2375 9.60232e-09
0.975 0.25 1.08324e-08
0.975 0.2625 1.21219e-08
0.975 0.275 1.34649e-08
0.975 0.2875 1.48551e-08
0.975 0.3 1.6286e-08
0.975 0.3125 1.77502e-08
0.975 0.325 1.92405e-08
0.975 0.3375 2.0749e-08
0.975 0.35 2.22675e-08
0.975 0.3625 2.3788e-08
0.975 0.375 2.53019e-08
0.975 0.3875 2.68006e-08
0.975 0.4 2.82754e-08
0.975 0.4125 2.97178e-08
0.975 0.425 3.1119e-08
0.975 0.4375 3.24703e-08
0.975 0.45 3.37633e-08
0.975 0.4625 3.49896e-08
0.975 0.475 3.61409e-08
0.975 0.4875 3.72093e-08
0.975 0.5 3.81872e-08
0.975 0.5125 3.90672e-08
0.975 0.525 3.98424e-08
0.975 0.5375 4.05062e-08
0.975 0.55 4.10526e-08
0.975 0.5625 4.1476e-08
0.975 0.575 4.17714e-08
0.975 0.5875 4.19345e-08
0.975 0.6 4.19614e-08
0.975 0.6125 4.18492e-08
0.975 0.625 4.15956e-08
0.975 0.6375 4.11991e-08
0.975 0.65 4.06589e-08
0.975 0.6625 3.99754e-08
0.975 0.675 3.91497e-08
0.975 0.6875 3.81839e-08
0.975 0.7 3.7081e-08
0.975 0.7125 3.58454e-08
0.975 0.725 3.44824e-08
0.975 0.7375 3.29983e-08
0.975 0.75 3.1401e-08
0.975 0.7625 2.96992e-08
0.975 0.775 2.79033e-08
0.975 0.7875 2.60248e-08
0.975 0.8 2.40766e-08
0.975 0.8125 2.20731e-08
0.975 0.825 2.00301e-08
0.975 0.8375 1.79651e-08
0.975 0.85 1.58971e-08
0.975 0.8625 1.38465e-08
0.975 0.875 1.18356e-08
0.975 0.8875 9.8883e-09
0.975 0.9 8.03037e-09
0.975 0.9125 6.28927e-09
0.975 0.925 4.69433e-09
0.975 0.9375 3.27679e-09
0.975 0.95 2.06982e-09
0.975 0.9625 1.10857e-09
0.975 0.975 4.30222e-10
0.975 0.9875 7.14886e-11
0.975 1 0

0.9875 0 2.22045e-16
0.9875 0.0125 3.02203e-13
0.9875 0.025 2.35723e-12
0.9875 0.0375 7.7518e-12
0.9875 0.05 1.7899e-11
0.9875 0.0625 3.40419e-11
0.9875 0.075 5.72613e-11
0.9875 0.0875 8.84788e-11
0.9875 0.1 1.28468e-10
0.9875 0.1125 1.77853e-10
0.9875 0.125 2.3712e-10
0.9875 0.1375 3.06621e-10
0.9875 0.15 3.86582e-10
0.9875 0.1625 4.77102e-10
0.9875 0.175 5.78168e-10
0.9875 0.1875 6.89654e-10
0.9875 0.2 8.1133e-10
0.9875 0.2125 9.42869e-10
0.9875 0.225 1.08385e-09
0.9875 0.2375 1.23376e-09
0.9875 0.25 1.39201e-09
0.9875 0.2625 1.55793e-09
0.9875 0.275 1.7308e-09
0.9875 0.2875 1.90981e-09
0.9875 0.3 2.0941e-09
0.9875 0.3125 2.28277e-09
0.9875 0.325 2.47486e-09
0.9875 0.3375 2.66937e-09
0.9875 0.35 2.86528e-09
0.9875 0.3625 3.06152e-09
0.9875 0.375 3.25702e-09
0.9875 0.3875 3.45068e-09
0.9875 0.4 3.64138e-09
0.9875 0.4125 3.82802e-09
0.9875 0.425 4.00947e-09
0.9875 0.4375 4.18464e-09
0.9875 0.45 4.35242e-09
0.9875 0.4625 4.51173e-09
0.9875 0.475 4.66153e-09
0.9875 0.4875 4.8008e-09
0.9875 0.5 4.92853e-09
0.9875 0.5125 5.04379e-09
0.9875 0.525 5.14569e-09
0.9875 0.5375 5.23336e-09
0.9875 0.55 5.30603e-09
0.9875 0.5625 5.36297e-09
0.9875 0.575 5.40354e-09
0.9875 0.5875 5.42715e-09
0.9875 0.6 5.43333e-09
0.9875 0.6125 5.42165e-09
0.9875 0.625 5.39183e-09
0.9875 0.6375 5.34363e-09
0.9875 0.65 5.27697e-09
0.9875 0.6625 5.19186e-09
0.9875 0.675 5.0884e-09
0.9875 0.6875 4.96687e-09
0.9875 0.7 4.82763e-09
0.9875 0.7125 4.67119e-09
0.9875 0.725 4.49822e-09
0.9875 0.7375 4.30952e-09
0.9875 0.75 4.10604e-09
0.9875 0.7625 3.88888e-09
0.9875 0.775 3.65934e-09
0.9875 0.7875 3.41885e-09
0.9875 0.8 3.16905e-09
0.9875 0.8125 2.91173e-09
0.9875 0.825 2.64889e-09
0.9875 0.8375 2.38271e-09
0.9875 0.85 2.11558e-09
0.9875 0.8625 1.8501e-09
0.9875 0.875 1.58907e-09
0.9875 0.8875 1.3355e-09
0.9875 0.9 1.09264e-09
0.9875 0.9125 8.63956e-10
0.9875 0.925 6.5316e-10
0.9875 0.9375 4.64196e-10
0.9875 0.95 3.01257e-10
0.9875 0.9625 1.68787e-10
0.9875 0.975 7.14888e-11
0.9875 0.9875 1.43285e-11
0.9875 1 2.22045e-16

1 0 2.22045e-16
1 0.0125 2.22045e-16
1 0.025 2.22045e-16
1 0.0375 0
1 0.05 2.22045e-16
1 0.0625 2.22045e-16
1 0.075 0
1 0.0875 2.22045e-16
1 0.1 0
1 0.1125 2.22045e-16
1 0.125 0
1 0.1375 0
1 0.15 0
1 0.1625 2.22045e-16
1 0.175 0
1 0.1875 0
1 0.2 0
1 0.2125 0
1 0.225 2.22045e-16
1 0.2375 2.22045e-16
1 0.25 -1.11022e-16
1 0.2625 0
1 0.275 0
1 0.2875 1.11022e-16
1 0.3 0
1 0.3125 1.11022e-16
1 0.325 1.11022e-16
1 0.3375 1.11022e-16
1 0.35 0
1 0.3625 1.11022e-16
1 0.375 3.33067e-16
1 0.3875 1.11022e-16
1 0.4 2.22045e-16
1 0.4125 0
1 0.425 0
1 0.4375 2.22045e-16
1 0.45 1.11022e-16
1 0.4625 1.11022e-16
1 0.475 1.11022e-16
1 0.4875 0
1 0.5 1.11022e-16
1 0.5125 0
1 0.525 1.11022e-16
1 0.5375 1.11022e-16
1 0.55 1.11022e-16
1 0.5625 2.22045e-16
1 0.575 0
1 0.5875 0
1 0.6 2.22045e-16
1 0.6125 1.11022e-16
1 0.625 3.33067e-16
1 0.6375 1.11022e-16
1 0.65 0
1 0.6625 1.11022e-16
1 0.675 1.11022e-16
1 0.6875 1.11022e-16
1 0.7 0
1 0.7125 1.11022e-16
1 0.725 0
1 0.7375 0
1 0.75 -1.11022e-16
1 0.7625 2.22045e-16
1 0.775 2.22045e-16
1 0.7875 0
1 0.8 0
1 0.8125 0
1 0.825 0
1 0.8375 2.22045e-16
1 0.85 0
1 0.8625 0
1 0.875 0
1 0.8875 2.22045e-16
1 0.9 0
1 0.9125 2.22045e-16
1 0.925 0
1 0.9375 2.22045e-16
1 0.95 2.22045e-16
1 0.9625 0
1 0.975 2.22045e-16
1 0.9875 2.22045e-16
1 1 2.22045e-16



==> fig/readme.txt <==
Die Bilder stammen aus dem Ordner bilder4tino

